Stochastic arbitrage with market index options

Opportunities for stochastic arbitrage in an options market arise when it is possible to construct a portfolio of options which provides a positive option premium and which, when combined with a direct investment in the underlying asset, generates a payoff which stochastically dominates the payoff from the direct investment in the underlying asset. We provide linear and mixed-integer linear programs for computing the stochastic arbitrage opportunity providing the maximum option premium to an investor. We apply our programs to 18 years of data on monthly put and call options on the Standard & Poors 500 index, finding no evidence that stochastic arbitrage opportunities are systematically present. A skewed specification of the underlying market return distribution with a constant market risk premium and constant multiplicative variance risk premium is broadly consistent with the pricing of market index options at moderate strikes.

==> PITHist_Norm.txt <==
0.1149	
0.0747	
0.0643	
0.0656	
0.0943	
0.1087	
0.1345	
0.1592	
0.1372	
0.0467	


==> PITHist_SGT.txt <==
0.1265	
0.1029	
0.0860	
0.0912	
0.0907	
0.0912	
0.0920	
0.0923	
0.0912	
0.1361	


==> Xnormhist.txt <==
0.0067	
0.0113	
0.0173	
0.0242	
0.0327	
0.0540	
0.0614	
0.0778	
0.1136	
0.1470	
0.1681	
0.1476	
0.0845	
0.0278	
0.0080	


==> asymtv.txt <==
0.00454752851711027	0.601266793975011
0.0100836501901141	0.56368617363703
0.0156197718631179	0.506149407256253
0.0225399239543726	0.472744780030177
0.0280760456273764	0.583355512635944
0.0336121673003802	0.548656246302074
0.040532319391635	0.470797689947649
0.0460684410646388	0.538676116616574
0.0516045627376426	0.47269116024018
0.0585247148288973	0.246660922081823
0.0640608365019011	0.367988439423372
0.0707832699619772	0.383982188417544
0.0765171102661597	0.385082741455415
0.0820532319391635	0.473671140393113
0.0875893536121673	0.410659702773759
0.0945095057034221	0.329553224124502
0.100045627376426	0.553912777593807
0.10558174904943	0.503248989130506
0.112501901140684	0.516215884719595
0.118038022813688	0.415408939540134
0.124958174904943	0.347122100284944
0.130494296577947	0.398233150128805
0.136030418250951	0.499228341322039
0.142950570342205	0.441761570899482
0.148486692015209	0.407697412108963
0.154022813688213	0.420549689712689
0.160942965779468	0.330033540639563
0.166479087452471	0.280734502781546
0.172015209125475	0.309652916667462
0.17893536121673	0.111904651158453
0.184471482889734	0.171383846899498
0.190007604562738	0.396999898876796
0.196927756653992	0.573181701390482
0.202463878326996	0.631207340591275
0.208	0.646767430063124
0.214920152091255	0.624043762049117
0.220456273764259	0.619348830848604
0.225992395437262	0.620227404836464
0.232912547528517	0.634331210692223
0.238448669201521	0.630531779204577
0.243984790874525	0.629063338958105
0.250904942965779	0.580929423282977
0.256441064638783	0.574771919121678
0.263361216730038	0.593021126388242
0.268897338403042	0.675041273945401
0.274433460076046	0.64732257873964
0.2813536121673	0.609023798972571
0.286889733840304	0.604730832635761
0.292425855513308	0.578946412368242
0.299346007604563	0.48538382571751
0.304684410646388	0.563040131647196
0.31041825095057	0.659494050877238
0.317338403041825	0.614656493673034
0.322874524714829	0.617348893794567
0.328410646387833	0.616147792650936
0.335330798479087	0.570263492256213
0.340866920152091	0.64696399292163
0.347787072243346	0.6378845096663
0.35332319391635	0.615076865201596
0.358859315589354	0.597480144927187
0.365779467680608	0.509061804647692
0.371315589353612	0.49816499213488
0.376851711026616	0.402933092117231
0.38238783269962	0.548203008423029
0.389307984790875	0.614608441600234
0.394844106463878	0.573482317233417
0.401764258555133	0.411655807088203
0.407300380228137	0.526420476412134
0.412836501901141	0.574926761376657
0.419756653992395	0.510513637240761
0.425292775665399	0.587511835531029
0.430828897338403	0.630678164919795
0.437749049429658	0.586199673326697
0.443285171102662	0.566847282457868
0.448821292775665	0.619706166201256
0.45574144486692	0.658184415285777
0.461277566539924	0.640781186266136
0.466813688212928	0.591310892103842
0.473733840304182	0.594684203850152
0.479269961977186	0.588743709236754
0.48480608365019	0.654700566067064
0.491726235741445	0.720139063774294
0.497262357414449	0.721453429696889
0.503984790874525	0.743416500755646
0.509718631178707	0.754134393858891
0.515254752851711	0.748210394992991
0.520790874524715	0.743864717027295
0.527513307984791	0.747999340558607
0.533247148288973	0.734639077836509
0.538783269961977	0.71937262980985
0.545703422053232	0.755217195010482
0.551239543726236	0.75278898335768
0.55815969581749	0.747136316885457
0.563695817490494	0.725049878791816
0.569231939163498	0.706267736521902
0.576152091254753	0.649950833852423
0.581688212927757	0.737923535688959
0.58722433460076	0.764502259022548
0.594144486692015	0.768643366148757
0.599680608365019	0.759319241871781
0.605216730038023	0.753954337502174
0.612136882129278	0.723171703722535
0.617673003802281	0.746694362746811
0.624593155893536	0.744455984396096
0.63012927756654	0.747831180664839
0.635665399239544	0.735727031306318
0.642585551330798	0.674982779573505
0.648121673003802	0.740945884798784
0.653657794676806	0.735286770093463
0.65919391634981	0.744488812824979
0.666114068441065	0.761510011936561
0.671650190114068	0.506840832866506
0.678570342205323	0.393132513779205
0.684106463878327	0.425024680679519
0.689642585551331	0.394626454606869
0.696562737642586	0.379670962240496
0.702098859315589	0.436991703013869
0.707634980988593	0.558784788887573
0.714555133079848	0.627263043916872
0.720091254752852	0.672317368547188
0.727011406844106	0.638433516234196
0.73254752851711	0.567387762434133
0.738083650190114	0.482170916162079
0.743422053231939	0.459866289482643
0.750539923954373	0.555041078937545
0.756076045627376	0.639040671030474
0.76161216730038	0.602755852681272
0.768532319391635	0.65930416184478
0.774068441064639	0.642003472444387
0.780988593155894	0.419951349365199
0.786524714828897	0.452085969116748
0.792060836501901	0.33157199737661
0.798980988593156	0.42220965650237
0.80451711026616	0.440313437521479
0.810053231939163	0.372491908878595
0.815589353612167	0.398580302208368
0.822509505703422	0.178442259797701
0.828045627376426	0.0241574600319986
0.834965779467681	0.074102466968704
0.840501901140684	0.383632737281173
0.846038022813688	0.407038854214466
0.852958174904943	0.434464496179196
0.858494296577947	0.283643446367187
0.864030418250951	0.255043063117345
0.870950570342205	0.308984996368447
0.876486692015209	0.388906580532811
0.882022813688213	0.566792102408448
0.888942965779468	0.531251249742145
0.894479087452472	0.55231791865633
0.900015209125475	0.589811826421857
0.90693536121673	0.610159507668142
0.912471482889734	0.545780079241799
0.919391634980989	0.39474513832651
0.924927756653992	0.381075309402094
0.930463878326996	0.532281194955907
0.937384030418251	0.609767230516398
0.942920152091255	0.59773912721376
0.948456273764259	0.548600448999552
0.955376425855513	0.420659177614165
0.960912547528517	0.454499559630842
0.966448669201521	0.539875149231143
0.973368821292776	0.476863878290911
0.978904942965779	0.510324504186497
0.984441064638783	0.465532468654037
0.991361216730038	0.683991177107439
0.996897338403042	0.692663247637853
1.00243346007605	0.651585785763587
1.0093536121673	0.156017202870264
1.0148897338403	0.118936710269835
1.02042585551331	0.257284417596115
1.02734600760456	0.0773948301228033
1.03288212927757	0.164410547166162
1.03841825095057	0.444090151003781
1.04533840304183	0.355435351210938
1.05087452471483	0.529359849051991
1.05779467680608	0.606599760430129
1.06333079847909	0.583140889323744
1.06886692015209	0.597171405857947
1.07578707224335	0.583623001678565
1.08132319391635	0.600637520775829
1.08685931558935	0.509058132820598
1.09239543726236	0.586821773716339
1.09911787072243	0.641553551229594
1.10465399239544	0.600893337084951
1.11177186311787	0.629403308058089
1.11730798479087	0.579019654155222
1.12284410646388	0.592965150560573
1.12976425855513	0.65013667294157
1.13530038022814	0.629601949596141
1.14083650190114	0.657605100073439
1.1477566539924	0.708066530581125
1.1532927756654	0.66830850048505
1.16021292775665	0.704338489454106
1.16574904942966	0.746874583353521
1.17128517110266	0.722462443535415
1.17682129277567	0.670522458077833
1.18374144486692	0.640491844515672
1.18927756653992	0.629167289344914
1.19619771863118	0.723534692779858
1.20173384030418	0.565828307931853
1.20726996197719	0.562849115856965
1.21419011406844	0.593497246529487
1.21972623574144	0.639238609555167
1.22526235741445	0.667618904019734
1.2321825095057	0.676542486997735
1.23771863117871	0.65169321089743
1.24325475285171	0.676978266301428
1.25017490494297	0.55792718952947
1.25571102661597	0.522543467365796
1.26124714828897	0.626732788129848
1.26816730038023	0.675763750935018
1.27370342205323	0.667282620957443
1.27923954372624	0.628284419267525
1.28615969581749	0.516626161038571
1.29130038022814	0.45724940948578


==> mktp.txt <==
0.00454752851711027	0.78252259044153
0.0100836501901141	0.779478101726348
0.0156197718631179	0.805159603089365
0.0225399239543726	0.766856066929403
0.0280760456273764	0.782510583438861
0.0336121673003802	0.781858605178298
0.040532319391635	0.790023153087301
0.0460684410646388	0.777661641533658
0.0516045627376426	0.779335368029041
0.0585247148288973	0.783505429667642
0.0640608365019011	0.768516216654021
0.0707832699619772	0.756835760933525
0.0765171102661597	0.77704916742119
0.0820532319391635	0.760309327076541
0.0875893536121673	0.768044513534284
0.0945095057034221	0.774544729983611
0.100045627376426	0.754887075925816
0.10558174904943	0.760839514142665
0.112501901140684	0.754577319641407
0.118038022813688	0.777247276998309
0.124958174904943	0.767809976143377
0.130494296577947	0.773442005211194
0.136030418250951	0.752987081528562
0.142950570342205	0.757941531842511
0.148486692015209	0.785036293252299
0.154022813688213	0.759681237514657
0.160942965779468	0.761666130117866
0.166479087452471	0.75928890614633
0.172015209125475	0.794494320019639
0.17893536121673	0.763022796021323
0.184471482889734	0.792366793973438
0.190007604562738	0.754055163661294
0.196927756653992	0.773618866463443
0.202463878326996	0.760794768373733
0.208	0.755396375257259
0.214920152091255	0.759578643490207
0.220456273764259	0.756732329458014
0.225992395437262	0.758179210492889
0.232912547528517	0.737425328225204
0.238448669201521	0.764373785338701
0.243984790874525	0.771165718564388
0.250904942965779	0.780189094737193
0.256441064638783	0.7815701862794
0.263361216730038	0.695986408919496
0.268897338403042	0.785214217361627
0.274433460076046	0.853425156692211
0.2813536121673	0.791901958362504
0.286889733840304	0.74522394494611
0.292425855513308	0.814161016615872
0.299346007604563	0.744223298345867
0.304684410646388	0.756079377361554
0.31041825095057	0.781771297191742
0.317338403041825	0.793548747782359
0.322874524714829	0.810895877438001
0.328410646387833	0.74893350014986
0.335330798479087	0.762092898660432
0.340866920152091	0.72925552024917
0.347787072243346	0.897167736416005
0.35332319391635	0.912998909301083
0.358859315589354	0.488296085414798
0.365779467680608	1.07000514058648
0.371315589353612	1.04340395154804
0.376851711026616	0.869787429570746
0.38238783269962	0.824770466166317
0.389307984790875	0.875527847842548
0.394844106463878	0.829778848704128
0.401764258555133	0.798484484609557
0.407300380228137	0.836186821081026
0.412836501901141	0.837737800913968
0.419756653992395	0.809262685587322
0.425292775665399	0.777632325002235
0.430828897338403	0.824502859870445
0.437749049429658	0.912025724087556
0.443285171102662	0.746202007752948
0.448821292775665	0.78660228290192
0.45574144486692	0.782367179317745
0.461277566539924	0.889951812844207
0.466813688212928	0.719039856605399
0.473733840304182	0.767358280883141
0.479269961977186	0.851971332767908
0.48480608365019	0.801174730009214
0.491726235741445	0.783895652865115
0.497262357414449	0.786815674878208
0.503984790874525	0.790303795326731
0.509718631178707	0.817214407846902
0.515254752851711	0.788530222191506
0.520790874524715	0.830580557907262
0.527513307984791	0.773496840204902
0.533247148288973	0.782479064612231
0.538783269961977	0.818652478726335
0.545703422053232	0.766369154304275
0.551239543726236	0.809606168173705
0.55815969581749	0.960671915538644
0.563695817490494	0.731718562051198
0.569231939163498	0.867176489096421
0.576152091254753	0.765463473613483
0.581688212927757	0.795018888064391
0.58722433460076	0.79504534601481
0.594144486692015	0.772382749919639
0.599680608365019	0.784738064448706
0.605216730038023	0.852500193552289
0.612136882129278	0.756006284724928
0.617673003802281	0.764374464624756
0.624593155893536	0.770702976006893
0.63012927756654	0.764042981642102
0.635665399239544	0.78563665144923
0.642585551330798	0.739419206564792
0.648121673003802	0.789303189369323
0.653657794676806	0.753349631247422
0.65919391634981	0.7671961913595
0.666114068441065	0.763302803243682
0.671650190114068	0.767288959001108
0.678570342205323	0.767247657350883
0.684106463878327	0.774955976554181
0.689642585551331	0.742254871896081
0.696562737642586	0.775512771639909
0.702098859315589	0.762201007783138
0.707634980988593	0.756501365230163
0.714555133079848	0.761829740659811
0.720091254752852	0.772404138122827
0.727011406844106	0.815119590643512
0.73254752851711	0.761222229225009
0.738083650190114	0.770176306792675
0.743422053231939	0.748604669993506
0.750539923954373	0.753054987776781
0.756076045627376	0.765498014606027
0.76161216730038	0.770200640592607
0.768532319391635	0.751454650207625
0.774068441064639	0.767942602850029
0.780988593155894	0.723036687316601
0.786524714828897	0.768476813793046
0.792060836501901	0.77109824224773
0.798980988593156	0.760588765975438
0.80451711026616	0.754605132941928
0.810053231939163	0.764623625871309
0.815589353612167	0.768426692264892
0.822509505703422	0.758336133279734
0.828045627376426	0.773675305372098
0.834965779467681	0.766993149939904
0.840501901140684	0.915549412364872
0.846038022813688	0.646490393148479
0.852958174904943	0.733460118554988
0.858494296577947	0.768027802313421
0.864030418250951	0.798471589675675
0.870950570342205	0.744376987458685
0.876486692015209	0.698979027685439
0.882022813688213	0.741525755670846
0.888942965779468	0.763643717056737
0.894479087452472	0.768174960842152
0.900015209125475	0.822031464975997
0.90693536121673	0.751569805382247
0.912471482889734	0.765513525729515
0.919391634980989	0.756285384127438
0.924927756653992	0.768368630265946
0.930463878326996	0.752119394075439
0.937384030418251	0.760953282214373
0.942920152091255	0.766275870688268
0.948456273764259	0.76745913710381
0.955376425855513	0.773131207840513
0.960912547528517	0.779721887662035
0.966448669201521	0.770394685757594
0.973368821292776	0.759217759430238
0.978904942965779	0.755157704630214
0.984441064638783	0.786250208804799
0.991361216730038	0.760169424386768
0.996897338403042	0.766391487393468
1.00243346007605	0.769116734024788
1.0093536121673	0.754885165355988
1.0148897338403	0.768030964181224
1.02042585551331	0.672404798272584
1.02734600760456	0.833448716532438
1.03288212927757	0.701756370229895
1.03841825095057	0.743423248596171
1.04533840304183	0.773323995198486
1.05087452471483	0.761027796148663
1.05779467680608	0.767242959520472
1.06333079847909	0.764725676892663
1.06886692015209	0.774934078731467
1.07578707224335	0.740079035015676
1.08132319391635	0.812876530269312
1.08685931558935	0.631667437100666
1.09239543726236	0.763431156626411
1.09911787072243	0.765647220543593
1.10465399239544	0.757913386575341
1.11177186311787	0.76307616694382
1.11730798479087	0.770766847427955
1.12284410646388	0.784457777446591
1.12976425855513	0.754997084832095
1.13530038022814	0.759566712331506
1.14083650190114	0.74415526819612
1.1477566539924	0.769640903734324
1.1532927756654	0.765814597373154
1.16021292775665	0.783902699889524
1.16574904942966	0.780245625589936
1.17128517110266	0.0692495518947401
1.17682129277567	0.122083125052288
1.18374144486692	0.800145661165934
1.18927756653992	0.866664032679397
1.19619771863118	0.792694216557661
1.20173384030418	0.825884737102987
1.20726996197719	0.754395878867903
1.21419011406844	0.843677700615771
1.21972623574144	0.745269116164109
1.22526235741445	0.822485517336171
1.2321825095057	0.821362534850956
1.23771863117871	0.800876312957312
1.24325475285171	0.72526449433328
1.25017490494297	0.787597300389187
1.25571102661597	0.800319041786186
1.26124714828897	0.836082304784831
1.26816730038023	0.801186110362513
1.27370342205323	0.815104238316066
1.27923954372624	0.836564151519374
1.28615969581749	0.753837588709099
1.29130038022814	0.801351186923337


==> mktp_reg.txt <==
0.00454752851711027	0.517639293525602
0.0100836501901141	0.493283383804144
0.0156197718631179	0.698735394708283
0.0225399239543726	0.392307105428584
0.0280760456273764	0.517543237504251
0.0336121673003802	0.512327411419743
0.040532319391635	0.577643794691769
0.0460684410646388	0.47875170226262
0.0516045627376426	0.492141514225684
0.0585247148288973	0.525502007334494
0.0640608365019011	0.405588303225531
0.0707832699619772	0.312144657461558
0.0765171102661597	0.473851909362883
0.0820532319391635	0.339933186605687
0.0875893536121673	0.401814678267628
0.0945095057034221	0.453816409862246
0.100045627376426	0.296555177399891
0.10558174904943	0.344174683134677
0.112501901140684	0.294077127124614
0.118038022813688	0.475436785979828
0.124958174904943	0.399938379140373
0.130494296577947	0.444994611682911
0.136030418250951	0.281355222221856
0.142950570342205	0.320990824733445
0.148486692015209	0.537748916011752
0.154022813688213	0.334908470110616
0.160942965779468	0.350787610936284
0.166479087452471	0.331769819163996
0.172015209125475	0.613413130150471
0.17893536121673	0.361640938163946
0.184471482889734	0.59639292178086
0.190007604562738	0.289899879283712
0.196927756653992	0.446409501700907
0.202463878326996	0.343816716983226
0.208	0.300629572051432
0.214920152091255	0.334087717915019
0.220456273764259	0.311317205657471
0.225992395437262	0.322892253936474
0.232912547528517	0.156861195794995
0.238448669201521	0.372448852702965
0.243984790874525	0.42678431850846
0.250904942965779	0.4989713278909
0.256441064638783	0.510020060228558
0.263361216730038	0
0.268897338403042	0.539172308886374
0.274433460076046	1
0.2813536121673	0.592674236893392
0.286889733840304	0.219250129562243
0.292425855513308	0.770746702920337
0.299346007604563	0.211244956760294
0.304684410646388	0.306093588885792
0.31041825095057	0.511628947527292
0.317338403041825	0.605848552252228
0.322874524714829	0.744625589497365
0.328410646387833	0.248926571192243
0.335330798479087	0.354201759276818
0.340866920152091	0.0915027319867211
0.347787072243346	1
0.35332319391635	1
0.358859315589354	0
0.365779467680608	1
0.371315589353612	1
0.376851711026616	1
0.38238783269962	0.855622299323892
0.389307984790875	1
0.394844106463878	0.895689359626383
0.401764258555133	0.645334446869812
0.407300380228137	0.94695313864157
0.412836501901141	0.959360977305103
0.419756653992395	0.731560054691939
0.425292775665399	0.478517170011243
0.430828897338403	0.853481448956917
0.437749049429658	1
0.443285171102662	0.227074632016945
0.448821292775665	0.550276833208716
0.45574144486692	0.516396004535322
0.461277566539924	1
0.466813688212928	0.00977742283654853
0.473733840304182	0.396324817058484
0.479269961977186	1
0.48480608365019	0.666856410067069
0.491726235741445	0.528623792914282
0.497262357414449	0.551983969019025
0.503984790874525	0.579888932607211
0.509718631178707	0.795173832768579
0.515254752851711	0.565700347525411
0.520790874524715	0.902103033251455
0.527513307984791	0.445433291632578
0.533247148288973	0.51729108689121
0.538783269961977	0.806678399804042
0.545703422053232	0.388411804427557
0.551239543726236	0.734307915383001
0.55815969581749	1
0.563695817490494	0.111207066402946
0.569231939163498	1
0.576152091254753	0.381166358901221
0.581688212927757	0.617609674508488
0.58722433460076	0.617821338111842
0.594144486692015	0.436520569350468
0.599680608365019	0.535363085583007
0.605216730038023	1
0.612136882129278	0.305508847792781
0.617673003802281	0.372454286991409
0.624593155893536	0.4230823780485
0.63012927756654	0.369802423130178
0.635665399239544	0.542551781587196
0.642585551330798	0.172812222511695
0.648121673003802	0.571884084947943
0.653657794676806	0.284255619972734
0.65919391634981	0.395028100869363
0.666114068441065	0.363880995942819
0.671650190114068	0.395770242002221
0.678570342205323	0.395439828800424
0.684106463878327	0.457106382426805
0.689642585551331	0.195497545162003
0.696562737642586	0.461560743112632
0.702098859315589	0.355066632258467
0.707634980988593	0.309469491834662
0.714555133079848	0.352096495271849
0.720091254752852	0.436691674975972
0.727011406844106	0.778415295141453
0.73254752851711	0.347236403793433
0.738083650190114	0.418869024334758
0.743422053231939	0.246295929941406
0.750539923954373	0.281898472207605
0.756076045627376	0.381442686841578
0.76161216730038	0.419063694734214
0.768532319391635	0.26909577165436
0.774068441064639	0.400999392793594
0.780988593155894	0.0417520685261646
0.786524714828897	0.405273080337724
0.792060836501901	0.426244507975199
0.798980988593156	0.342168697796862
0.80451711026616	0.294299633528781
0.810053231939163	0.374447576963834
0.815589353612167	0.404872108112497
0.822509505703422	0.324147636231235
0.828045627376426	0.446861012970143
0.834965779467681	0.393403769512591
0.840501901140684	1
0.846038022813688	0
0.852958174904943	0.125139518433266
0.858494296577947	0.401680988500728
0.864030418250951	0.645231287398759
0.870950570342205	0.212474469662838
0.876486692015209	0
0.882022813688213	0.189664615360125
0.888942965779468	0.366608306447254
0.894479087452472	0.402858256730579
0.900015209125475	0.833710289801334
0.90693536121673	0.270017013051332
0.912471482889734	0.381566775829481
0.919391634980989	0.30774164301286
0.924927756653992	0.404407612120925
0.930463878326996	0.274413722596876
0.937384030418251	0.345084827708342
0.942920152091255	0.387665535499505
0.948456273764259	0.397131666823836
0.955376425855513	0.442508232717463
0.960912547528517	0.495233671289638
0.966448669201521	0.420616056054108
0.973368821292776	0.331200645435262
0.978904942965779	0.298720207035074
0.984441064638783	0.547460240431753
0.991361216730038	0.338813965087505
0.996897338403042	0.388590469141103
1.00243346007605	0.410392442191667
1.0093536121673	0.296539892841268
1.0148897338403	0.401706283443151
1.02042585551331	0
1.02734600760456	0.925048302252861
1.03288212927757	0
1.03841825095057	0.204844558762728
1.04533840304183	0.444050531581249
1.05087452471483	0.345680939182663
1.05779467680608	0.395402246157134
1.06333079847909	0.375263985134665
1.06886692015209	0.456931199845097
1.07578707224335	0.178090850118768
1.08132319391635	0.760470812147855
1.08685931558935	0
1.09239543726236	0.36490782300465
1.09911787072243	0.382636334342106
1.10465399239544	0.32076566259609
1.11177186311787	0.362067905543917
1.11730798479087	0.423593349416997
1.12284410646388	0.533120789566089
1.12976425855513	0.297435248650121
1.13530038022814	0.333992268645404
1.14083650190114	0.210700715562317
1.1477566539924	0.414585799867948
1.1532927756654	0.383975348978594
1.16021292775665	0.528680169109552
1.16574904942966	0.499423574712848
1.17128517110266	0
1.17682129277567	0
1.18374144486692	0.658623859320828
1.18927756653992	1
1.19619771863118	0.599012302454646
1.20173384030418	0.864536466817257
1.20726996197719	0.292625600936583
1.21419011406844	1
1.21972623574144	0.21961149930623
1.22526235741445	0.837342708682729
1.2321825095057	0.828358848801004
1.23771863117871	0.664469073651856
1.24325475285171	0.0595745246596029
1.25017490494297	0.558236973106854
1.25571102661597	0.66001090428285
1.26124714828897	0.946117008272012
1.26816730038023	0.666947452893462
1.27370342205323	0.778292476521891
1.27923954372624	0.949971782148353
1.28615969581749	0.288159279666154
1.29130038022814	0.668268065380059


==> mvrp.txt <==
0.00454752851711027	0.606780990009176
0.0100836501901141	0.606339145710363
0.0156197718631179	0.61092938296926
0.0225399239543726	0.601591902844671
0.0280760456273764	0.601683434814
0.0336121673003802	0.615201278872975
0.040532319391635	0.68985119237572
0.0460684410646388	0.681735464143779
0.0516045627376426	0.704341570420484
0.0585247148288973	0.71547720539454
0.0640608365019011	0.703185064809115
0.0707832699619772	0.664166220814493
0.0765171102661597	0.651825458563295
0.0820532319391635	0.641353346890463
0.0875893536121673	0.649295334453084
0.0945095057034221	0.63279755204351
0.100045627376426	0.604885803493072
0.10558174904943	0.566778777713781
0.112501901140684	0.57529691628012
0.118038022813688	0.535780934334364
0.124958174904943	0.491104916968248
0.130494296577947	0.479394374979262
0.136030418250951	0.439696542951086
0.142950570342205	0.470131726196064
0.148486692015209	0.473767480758025
0.154022813688213	0.455219146133635
0.160942965779468	0.482967681559203
0.166479087452471	0.506889395255606
0.172015209125475	0.479267913970071
0.17893536121673	0.434167808344054
0.184471482889734	0.440851091401606
0.190007604562738	0.440055581186702
0.196927756653992	0.499439384954327
0.202463878326996	0.542015028028646
0.208	0.530229783919219
0.214920152091255	0.511691127324101
0.220456273764259	0.521692527169802
0.225992395437262	0.51437797079729
0.232912547528517	0.470012999670391
0.238448669201521	0.485692826315708
0.243984790874525	0.556065127198112
0.250904942965779	0.55999848277541
0.256441064638783	0.545471069788556
0.263361216730038	0.441424920960493
0.268897338403042	0.415248714767686
0.274433460076046	0.458430061791769
0.2813536121673	0.4449704360171
0.286889733840304	0.426526897971727
0.292425855513308	0.417060052799886
0.299346007604563	0.398736148786066
0.304684410646388	0.377964505775897
0.31041825095057	0.315780103281107
0.317338403041825	0.331689254225198
0.322874524714829	0.339854240165908
0.328410646387833	0.346903928838883
0.335330798479087	0.336285321128806
0.340866920152091	0.245969654912664
0.347787072243346	0.184307958905541
0.35332319391635	0.147517004795487
0.358859315589354	0.123095680047576
0.365779467680608	0.221724243003053
0.371315589353612	0.230396911081957
0.376851711026616	0.226403103333819
0.38238783269962	0.190423777216556
0.389307984790875	0.231089312136364
0.394844106463878	0.271442945548549
0.401764258555133	0.321327265092813
0.407300380228137	0.357513989299374
0.412836501901141	0.441830093886509
0.419756653992395	0.533248843462226
0.425292775665399	0.55532284375489
0.430828897338403	0.55499510859392
0.437749049429658	0.664747830809801
0.443285171102662	0.670194764214328
0.448821292775665	0.696298037546857
0.45574144486692	0.715440897874289
0.461277566539924	0.678346729488214
0.466813688212928	0.627991425196943
0.473733840304182	0.617327588612237
0.479269961977186	0.610523958254862
0.48480608365019	0.593324374941939
0.491726235741445	0.633215717773744
0.497262357414449	0.62052167114251
0.503984790874525	0.539951794399382
0.509718631178707	0.657246065507049
0.515254752851711	0.665221318866679
0.520790874524715	0.629062827660984
0.527513307984791	0.680714323408663
0.533247148288973	0.725344360910254
0.538783269961977	0.706981778759839
0.545703422053232	0.680114351228023
0.551239543726236	0.638241071101598
0.55815969581749	0.562333923637106
0.563695817490494	0.52026575983792
0.569231939163498	0.49979675602642
0.576152091254753	0.383315263572323
0.581688212927757	0.395191125916281
0.58722433460076	0.456418719485387
0.594144486692015	0.470484904017871
0.599680608365019	0.472376970572654
0.605216730038023	0.480072607953621
0.612136882129278	0.467929359664531
0.617673003802281	0.514573375567136
0.624593155893536	0.550530284734561
0.63012927756654	0.584218074921541
0.635665399239544	0.586202374580305
0.642585551330798	0.557145848542362
0.648121673003802	0.497534763528585
0.653657794676806	0.441771387764043
0.65919391634981	0.448698663538608
0.666114068441065	0.412359534620581
0.671650190114068	0.417613034980395
0.678570342205323	0.420852378120197
0.684106463878327	0.380277185981058
0.689642585551331	0.360510704618207
0.696562737642586	0.393966591569247
0.702098859315589	0.387392712273213
0.707634980988593	0.414408766910011
0.714555133079848	0.462940637235717
0.720091254752852	0.470691754324438
0.727011406844106	0.461243621337026
0.73254752851711	0.448057944674178
0.738083650190114	0.465301431600391
0.743422053231939	0.473696886503802
0.750539923954373	0.491201430188185
0.756076045627376	0.544088425702885
0.76161216730038	0.53799511180956
0.768532319391635	0.536122549439325
0.774068441064639	0.569803764620749
0.780988593155894	0.519034207085671
0.786524714828897	0.514143995150146
0.792060836501901	0.525357941593605
0.798980988593156	0.514287736331864
0.80451711026616	0.483863973010457
0.810053231939163	0.547660287013748
0.815589353612167	0.557859813910791
0.822509505703422	0.529161990780374
0.828045627376426	0.505017148603168
0.834965779467681	0.507087113266886
0.840501901140684	0.487754988367451
0.846038022813688	0.447517728729409
0.852958174904943	0.454338049389617
0.858494296577947	0.432005069737574
0.864030418250951	0.443087870764025
0.870950570342205	0.430938462975831
0.876486692015209	0.332748276755871
0.882022813688213	0.325126416973201
0.888942965779468	0.336797976734863
0.894479087452472	0.325078700734762
0.900015209125475	0.325486190637856
0.90693536121673	0.316277515023991
0.912471482889734	0.443440442546211
0.919391634980989	0.469977047290132
0.924927756653992	0.459135648350198
0.930463878326996	0.472586328907471
0.937384030418251	0.539934207241212
0.942920152091255	0.587726102974242
0.948456273764259	0.618412450510409
0.955376425855513	0.643862824425417
0.960912547528517	0.64479851729531
0.966448669201521	0.685328326379916
0.973368821292776	0.702951522287537
0.978904942965779	0.650257073080928
0.984441064638783	0.656769717194253
0.991361216730038	0.690126723416114
0.996897338403042	0.768920959351296
1.00243346007605	0.795374069316742
1.0093536121673	0.794237423428531
1.0148897338403	0.795111967972073
1.02042585551331	0.738785119733816
1.02734600760456	0.701406035383597
1.03288212927757	0.622932588563467
1.03841825095057	0.584607372048923
1.04533840304183	0.582467031610315
1.05087452471483	0.540487715255694
1.05779467680608	0.547371885713488
1.06333079847909	0.48755684554326
1.06886692015209	0.433556805216766
1.07578707224335	0.354344345990981
1.08132319391635	0.290807542813779
1.08685931558935	0.274712882450495
1.09239543726236	0.323594943309706
1.09911787072243	0.400467197946192
1.10465399239544	0.408275346952418
1.11177186311787	0.419545912420026
1.11730798479087	0.413497443009864
1.12284410646388	0.410067171107535
1.12976425855513	0.379024142765099
1.13530038022814	0.34833552150367
1.14083650190114	0.395496810576766
1.1477566539924	0.483527295089095
1.1532927756654	0.548323932268319
1.16021292775665	0.565113670399409
1.16574904942966	0.532853694377616
1.17128517110266	0.484553648413231
1.17682129277567	0.407495943498985
1.18374144486692	0.44965353307028
1.18927756653992	0.404096284800839
1.19619771863118	0.379824260279016
1.20173384030418	0.426441929971737
1.20726996197719	0.44020221161542
1.21419011406844	0.363382411176502
1.21972623574144	0.324433894411427
1.22526235741445	0.323472217252244
1.2321825095057	0.363529709257487
1.23771863117871	0.427186849006273
1.24325475285171	0.474637782346631
1.25017490494297	0.465733710467319
1.25571102661597	0.493556552936124
1.26124714828897	0.545026504867004
1.26816730038023	0.599127390086446
1.27370342205323	0.642087515088796
1.27923954372624	0.736947369534522
1.28615969581749	0.757018821970354
1.29130038022814	0.772483831253044


==> normpdf.txt <==
0	0.00738641401989668
0.000299999999999967	0.00740860282978092
0.000599999999999934	0.00743085086406207
0.000900000000000034	0.00745315825602815
0.0012	0.00747552513918899
0.00149999999999997	0.00749795164727645
0.00179999999999993	0.00752043791424452
0.00210000000000003	0.00754298407426942
0.0024	0.00756559026174971
0.00269999999999997	0.00758825661130652
0.00299999999999994	0.00761098325778357
0.00330000000000004	0.00763377033624738
0.0036	0.00765661798198729
0.00389999999999997	0.00767952633051571
0.00419999999999994	0.00770249551756816
0.00450000000000004	0.00772552567910345
0.0048	0.00774861695130371
0.00509999999999997	0.00777176947057464
0.00539999999999994	0.00779498337354553
0.00570000000000004	0.00781825879706946
0.00600000000000001	0.0078415958782233
0.00629999999999997	0.00786499475430797
0.00659999999999994	0.0078884555628485
0.00690000000000004	0.0079119784415941
0.00720000000000001	0.00793556352851834
0.00749999999999997	0.00795921096181926
0.00779999999999994	0.00798292087991947
0.00810000000000004	0.00800669342146625
0.00840000000000001	0.00803052872533169
0.00869999999999997	0.00805442693061279
0.00899999999999994	0.00807838817663157
0.00930000000000004	0.00810241260293524
0.00960000000000001	0.00812650034929617
0.00989999999999997	0.00815065155571215
0.0101999999999999	0.00817486636240643
0.0105	0.00819914490982783
0.0108	0.00822348733865083
0.0111	0.00824789378977575
0.0113999999999999	0.00827236440432877
0.0117	0.00829689932366208
0.012	0.00832149868935396
0.0123	0.00834616264320892
0.0125999999999999	0.0083708913272578
0.0129	0.00839568488375781
0.0132	0.00842054345519269
0.0135	0.00844546718427281
0.0137999999999999	0.00847045621393522
0.0141	0.00849551068734385
0.0144	0.00852063074788944
0.0147	0.00854581653918982
0.0149999999999999	0.0085710682050899
0.0153	0.00859638588966177
0.0156	0.00862176973720481
0.0159	0.00864721989224583
0.0161999999999999	0.00867273649953905
0.0165	0.00869831970406632
0.0168	0.00872396965103712
0.0171	0.00874968648588867
0.0173999999999999	0.00877547035428606
0.0177	0.00880132140212229
0.018	0.00882723977551837
0.0183	0.0088532256208234
0.0185999999999999	0.0088792790846147
0.0189	0.00890540031369784
0.0192	0.00893158945510674
0.0195	0.00895784665610376
0.0197999999999999	0.00898417206417979
0.0201000000000001	0.00901056582705431
0.0204	0.00903702809267546
0.0207	0.00906355900922019
0.021	0.00909015872509424
0.0213000000000001	0.00911682738893231
0.0216	0.00914356514959801
0.0219	0.0091703721561841
0.0222	0.00919724855801246
0.0225000000000001	0.00922419450463417
0.0228	0.00925121014582959
0.0231	0.00927829563160845
0.0234	0.00930545111220993
0.0237000000000001	0.00933267673810269
0.024	0.00935997265998495
0.0243	0.00938733902878456
0.0246	0.00941477599565913
0.0249000000000001	0.00944228371199599
0.0252	0.00946986232941229
0.0255	0.00949751199975513
0.0258	0.00952523287510153
0.0261000000000001	0.0095530251077586
0.0264	0.00958088885026341
0.0267	0.00960882425538331
0.027	0.00963683147611579
0.0273000000000001	0.00966491066568862
0.0276	0.00969306197755987
0.0279	0.00972128556541799
0.0282	0.00974958158318191
0.0285000000000001	0.009777950185001
0.0288	0.00980639152525517
0.0291	0.00983490575855495
0.0294	0.0098634930397415
0.0297000000000001	0.00989215352388669
0.03	0.00992088736629309
0.0303	0.00994969472249412
0.0306	0.00997857574825399
0.0309000000000001	0.0100075305995679
0.0312	0.0100365594326617
0.0315	0.0100656624039927
0.0318	0.0100948396702487
0.0321000000000001	0.010124091388349
0.0324	0.0101534177154436
0.0327	0.0101828188089141
0.033	0.0102122948263728
0.0333000000000001	0.0102418459256636
0.0336	0.0102714722648615
0.0339	0.0103011740022728
0.0342	0.0103309512964351
0.0345000000000001	0.0103608043061174
0.0348	0.0103907331903201
0.0351	0.010420738108275
0.0354	0.0104508192194454
0.0357000000000001	0.010480976683526
0.036	0.0105112106604432
0.0363	0.0105415213103547
0.0366	0.01057190879365
0.0369000000000001	0.0106023732709499
0.0372	0.0106329149031071
0.0375	0.0106635338512059
0.0378	0.0106942302765622
0.0380999999999999	0.0107250043407234
0.0384	0.010755856205469
0.0387	0.0107867860328099
0.039	0.0108177939849889
0.0393000000000001	0.0108488802244806
0.0396	0.0108800449139911
0.0399	0.0109112882164585
0.0402	0.0109426102950528
0.0404999999999999	0.0109740113131756
0.0408	0.0110054914344605
0.0411	0.0110370508227727
0.0414	0.0110686896422094
0.0417000000000001	0.0111004080570997
0.042	0.0111322062320044
0.0423	0.0111640843317163
0.0426	0.01119604252126
0.0428999999999999	0.0112280809658919
0.0432	0.0112601998311005
0.0435	0.0112923992826059
0.0438	0.0113246794863602
0.0440999999999999	0.0113570406085473
0.0444	0.0113894828155831
0.0447	0.0114220062741153
0.045	0.0114546111510233
0.0452999999999999	0.0114872976134185
0.0456	0.0115200658286443
0.0459	0.0115529159642755
0.0462	0.0115858481881191
0.0464999999999999	0.0116188626682138
0.0468	0.01165195957283
0.0471	0.0116851390704701
0.0474	0.011718401329868
0.0476999999999999	0.0117517465199896
0.048	0.0117851748100324
0.0483	0.0118186863694256
0.0486	0.0118522813678303
0.0488999999999999	0.0118859599751389
0.0492	0.0119197223614759
0.0495	0.0119535686971971
0.0498	0.0119874991528901
0.0500999999999999	0.012021513899374
0.0504	0.0120556131076995
0.0507	0.0120897969491487
0.051	0.0121240655952354
0.0512999999999999	0.0121584192177047
0.0516	0.0121928579885332
0.0519	0.0122273820799291
0.0522	0.0122619916643315
0.0524999999999999	0.0122966869144113
0.0528	0.0123314680030705
0.0531	0.0123663351034423
0.0534	0.0124012883888912
0.0536999999999999	0.0124363280330129
0.054	0.0124714542096343
0.0543	0.0125066670928131
0.0546	0.0125419668568384
0.0548999999999999	0.01257735367623
0.0552	0.012612827725739
0.0555	0.0126483891803472
0.0558	0.0126840382152671
0.0560999999999999	0.0127197750059423
0.0564	0.0127555997280471
0.0567	0.0127915125574863
0.057	0.0128275136703955
0.0572999999999999	0.012863603243141
0.0576	0.0128997814523195
0.0579	0.0129360484747581
0.0582	0.0129724044875144
0.0584999999999999	0.0130088496678764
0.0588	0.0130453841933623
0.0591	0.0130820082417206
0.0594	0.0131187219909299
0.0596999999999999	0.013155525619199
0.0600000000000001	0.0131924193049666
0.0603	0.0132294032269014
0.0606	0.013266477563902
0.0609	0.0133036424950967
0.0612000000000001	0.0133408981998439
0.0615	0.0133782448577312
0.0618	0.013415682648576
0.0621	0.0134532117524253
0.0624000000000001	0.0134908323495554
0.0627	0.013528544620472
0.063	0.01356634874591
0.0633	0.0136042449068337
0.0636000000000001	0.0136422332844363
0.0639	0.01368031406014
0.0642	0.0137184874155961
0.0645	0.0137567535326845
0.0648000000000001	0.0137951125935142
0.0651	0.0138335647804225
0.0654	0.0138721102759754
0.0657	0.0139107492629675
0.0660000000000001	0.0139494819244217
0.0663	0.0139883084435891
0.0666	0.014027229003949
0.0669	0.0140662437892088
0.0672000000000001	0.014105352983304
0.0675	0.0141445567703979
0.0678	0.0141838553348814
0.0681	0.0142232488613733
0.0684000000000001	0.0142627375347199
0.0687	0.0143023215399949
0.069	0.0143420010624995
0.0693	0.0143817762877618
0.0696000000000001	0.0144216474015374
0.0699	0.0144616145898087
0.0702	0.014501678038785
0.0705	0.0145418379349024
0.0708000000000001	0.0145820944648237
0.0711	0.0146224478154381
0.0714	0.0146628981738614
0.0717	0.0147034457274356
0.0720000000000001	0.0147440906637287
0.0723	0.0147848331705351
0.0726	0.0148256734358747
0.0729	0.0148666116479936
0.0731999999999999	0.0149076479953632
0.0735	0.0149487826666806
0.0738	0.0149900158508683
0.0741	0.015031347737074
0.0744000000000001	0.0150727785146704
0.0747	0.0151143083732555
0.075	0.0151559375026518
0.0753	0.0151976660929066
0.0755999999999999	0.0152394943342919
0.0759	0.015281422417304
0.0762	0.0153234505326635
0.0765	0.015365578871315
0.0768000000000001	0.0154078076244272
0.0771	0.0154501369833926
0.0774	0.0154925671398274
0.0777	0.0155350982855712
0.0779999999999999	0.0155777306126871
0.0783	0.0156204643134614
0.0786	0.0156632995804032
0.0789	0.0157062366062448
0.0792000000000001	0.0157492755839412
0.0795	0.0157924167066698
0.0798	0.0158356601678304
0.0801	0.0158790061610452
0.0803999999999999	0.0159224548801583
0.0807	0.015966006519236
0.081	0.016009661272566
0.0813	0.0160534193346576
0.0816000000000001	0.0160972809002417
0.0819	0.0161412461642702
0.0822	0.0161853153219161
0.0825	0.0162294885685733
0.0827999999999999	0.0162737660998564
0.0831	0.0163181481116004
0.0834	0.0163626347998607
0.0837	0.0164072263609127
0.0840000000000001	0.0164519229912519
0.0843	0.0164967248875935
0.0846	0.0165416322468721
0.0849	0.016586645266242
0.0851999999999999	0.0166317641430765
0.0855	0.0166769890749678
0.0858	0.016722320259727
0.0861	0.0167677578953839
0.0864000000000001	0.0168133021801865
0.0867	0.016858953312601
0.087	0.0169047114913118
0.0873	0.0169505769152209
0.0875999999999999	0.0169965497834479
0.0879	0.0170426302953299
0.0882	0.0170888186504211
0.0885	0.0171351150484925
0.0887999999999999	0.0171815196895321
0.0891	0.0172280327737444
0.0894	0.01727465450155
0.0897	0.0173213850735857
0.0899999999999999	0.0173682246907043
0.0903	0.0174151735539742
0.0906	0.0174622318646792
0.0909	0.0175093998243182
0.0911999999999999	0.0175566776346053
0.0915	0.0176040654974694
0.0918	0.0176515636150535
0.0921	0.0176991721897155
0.0923999999999999	0.0177468914240269
0.0927	0.0177947215207732
0.093	0.0178426626829536
0.0933	0.0178907151137806
0.0935999999999999	0.0179388790166796
0.0939000000000001	0.0179871545952892
0.0942	0.0180355420534604
0.0945	0.0180840415952569
0.0948	0.0181326534249542
0.0951	0.0181813777470399
0.0954	0.0182302147662131
0.0957	0.0182791646873846
0.0959999999999999	0.018328227715676
0.0963000000000001	0.0183774040564199
0.0966	0.0184266939151598
0.0969	0.0184760974976491
0.0972	0.0185256150098518
0.0975	0.0185752466579414
0.0978	0.0186249926483011
0.0981	0.0186748531875235
0.0983999999999999	0.0187248284824102
0.0987000000000001	0.0187749187399717
0.099	0.0188251241674269
0.0993	0.0188754449722029
0.0996	0.0189258813619349
0.0999000000000001	0.0189764335444657
0.1002	0.0190271017278457
0.1005	0.0190778861203322
0.1008	0.0191287869303896
0.1011	0.0191798043666887
0.1014	0.0192309386381067
0.1017	0.0192821899537267
0.102	0.0193335585228376
0.1023	0.0193850445549338
0.1026	0.0194366482597147
0.1029	0.0194883698470847
0.1032	0.0195402095271525
0.1035	0.0195921675102313
0.1038	0.0196442440068381
0.1041	0.0196964392276937
0.1044	0.0197487533837221
0.1047	0.0198011866860505
0.105	0.0198537393460086
0.1053	0.0199064115751288
0.1056	0.0199592035851454
0.1059	0.0200121155879947
0.1062	0.0200651477958144
0.1065	0.0201183004209433
0.1068	0.0201715736759212
0.1071	0.0202249677734884
0.1074	0.0202784829265854
0.1077	0.0203321193483526
0.108	0.0203858772521299
0.1083	0.0204397568514567
0.1086	0.0204937583600711
0.1089	0.0205478819919098
0.1092	0.0206021279611078
0.1095	0.020656496481998
0.1098	0.020710987769111
0.1101	0.0207656020371745
0.1104	0.0208203395011131
0.1107	0.0208752003760481
0.111	0.020930184877297
0.1113	0.0209852932203731
0.1116	0.0210405256209852
0.1119	0.0210958822950375
0.1122	0.0211513634586288
0.1125	0.0212069693280524
0.1128	0.0212627001197958
0.1131	0.0213185560505404
0.1134	0.0213745373371607
0.1137	0.0214306441967245
0.114	0.0214868768464922
0.1143	0.0215432355039164
0.1146	0.0215997203866419
0.1149	0.0216563317125048
0.1152	0.0217130696995328
0.1155	0.021769934565944
0.1158	0.0218269265301473
0.1161	0.0218840458107416
0.1164	0.0219412926265153
0.1167	0.0219986671964466
0.117	0.0220561697397023
0.1173	0.0221138004756378
0.1176	0.0221715596237967
0.1179	0.0222294474039105
0.1182	0.0222874640358982
0.1185	0.0223456097398654
0.1188	0.0224038847361047
0.1191	0.022462289245095
0.1194	0.0225208234875005
0.1197	0.0225794876841714
0.12	0.0226382820561427
0.1203	0.022697206824634
0.1206	0.0227562622110491
0.1209	0.0228154484369757
0.1212	0.0228747657241849
0.1215	0.0229342142946309
0.1218	0.02299379437045
0.1221	0.0230535061739613
0.1224	0.0231133499276653
0.1227	0.0231733258542438
0.123	0.0232334341765597
0.1233	0.0232936751176562
0.1236	0.0233540489007567
0.1239	0.0234145557492641
0.1242	0.0234751958867606
0.1245	0.0235359695370071
0.1248	0.023596876923943
0.1251	0.0236579182716854
0.1254	0.023719093804529
0.1257	0.0237804037469453
0.126	0.0238418483235828
0.1263	0.0239034277592658
0.1266	0.0239651422789944
0.1269	0.0240269921079439
0.1272	0.0240889774714645
0.1275	0.0241510985950807
0.1278	0.0242133557044909
0.1281	0.0242757490255669
0.1284	0.0243382787843535
0.1287	0.0244009452070681
0.129	0.0244637485201001
0.1293	0.0245266889500103
0.1296	0.0245897667235311
0.1299	0.024652982067565
0.1302	0.0247163352091853
0.1305	0.0247798263756344
0.1308	0.0248434557943244
0.1311	0.024907223692836
0.1314	0.0249711302989182
0.1317	0.0250351758404879
0.132	0.0250993605456291
0.1323	0.0251636846425929
0.1326	0.0252281483597967
0.1329	0.0252927519258236
0.1332	0.0253574955694224
0.1335	0.0254223795195064
0.1338	0.0254874040051537
0.1341	0.025552569255606
0.1344	0.0256178755002684
0.1347	0.0256833229687091
0.135	0.0257489118906586
0.1353	0.0258146424960092
0.1356	0.0258805150148147
0.1359	0.0259465296772897
0.1362	0.0260126867138092
0.1365	0.0260789863549079
0.1368	0.0261454288312802
0.1371	0.0262120143737789
0.1374	0.0262787432134153
0.1377	0.0263456155813585
0.138	0.0264126317089347
0.1383	0.0264797918276269
0.1386	0.0265470961690744
0.1389	0.026614544965072
0.1392	0.0266821384475697
0.1395	0.026749876848672
0.1398	0.0268177604006376
0.1401	0.0268857893358787
0.1404	0.0269539638869603
0.1407	0.0270222842866001
0.141	0.0270907507676675
0.1413	0.0271593635631833
0.1416	0.027228122906319
0.1419	0.0272970290303965
0.1422	0.0273660821688874
0.1425	0.0274352825554121
0.1428	0.02750463042374
0.1431	0.0275741260077882
0.1434	0.0276437695416214
0.1437	0.027713561259451
0.144	0.0277835013956351
0.1443	0.0278535901846771
0.1446	0.0279238278612259
0.1449	0.0279942146600748
0.1452	0.0280647508161611
0.1455	0.0281354365645658
0.1458	0.0282062721405125
0.1461	0.0282772577793673
0.1464	0.0283483937166378
0.1467	0.0284196801879727
0.147	0.0284911174291616
0.1473	0.0285627056761335
0.1476	0.0286344451649571
0.1479	0.0287063361318397
0.1482	0.0287783788131269
0.1485	0.0288505734453017
0.1488	0.028922920264984
0.1491	0.0289954195089302
0.1494	0.0290680714140323
0.1497	0.0291408762173175
0.15	0.0292138341559476
0.1503	0.029286945467218
0.1506	0.0293602103885578
0.1509	0.0294336291575285
0.1512	0.0295072020118237
0.1515	0.0295809291892684
0.1518	0.0296548109278185
0.1521	0.02972884746556
0.1524	0.0298030390407085
0.1527	0.0298773858916085
0.153	0.0299518882567327
0.1533	0.0300265463746817
0.1536	0.0301013604841828
0.1539	0.0301763308240899
0.1542	0.0302514576333826
0.1545	0.0303267411511655
0.1548	0.0304021816166676
0.1551	0.0304777792692419
0.1554	0.0305535343483644
0.1557	0.0306294470936337
0.156	0.0307055177447701
0.1563	0.0307817465416151
0.1566	0.0308581337241308
0.1569	0.0309346795323991
0.1572	0.0310113842066211
0.1575	0.0310882479871165
0.1578	0.0311652711143227
0.1581	0.0312424538287946
0.1584	0.0313197963712031
0.1587	0.0313972989823353
0.159	0.0314749619030936
0.1593	0.0315527853744946
0.1596	0.0316307696376686
0.1599	0.0317089149338594
0.1602	0.0317872215044229
0.1605	0.031865689590827
0.1608	0.0319443194346504
0.1611	0.0320231112775823
0.1614	0.0321020653614216
0.1617	0.032181181928076
0.162	0.0322604612195616
0.1623	0.032339903478002
0.1626	0.0324195089456276
0.1629	0.0324992778647752
0.1632	0.0325792104778867
0.1635	0.0326593070275089
0.1638	0.0327395677562926
0.1641	0.0328199929069919
0.1644	0.0329005827224636
0.1647	0.032981337445666
0.165	0.0330622573196589
0.1653	0.0331433425876023
0.1656	0.0332245934927561
0.1659	0.0333060102784788
0.1662	0.0333875931882276
0.1665	0.0334693424655566
0.1668	0.0335512583541172
0.1671	0.0336333410976565
0.1674	0.033715590940017
0.1677	0.0337980081251356
0.168	0.0338805928970431
0.1683	0.0339633454998632
0.1686	0.0340462661778121
0.1689	0.0341293551751973
0.1692	0.0342126127364172
0.1695	0.0342960391059601
0.1698	0.0343796345284038
0.1701	0.0344633992484145
0.1704	0.0345473335107458
0.1707	0.0346314375602387
0.171	0.0347157116418203
0.1713	0.034800156000503
0.1716	0.0348847708813838
0.1719	0.0349695565296439
0.1722	0.0350545131905472
0.1725	0.0351396411094402
0.1728	0.0352249405317508
0.1731	0.0353104117029877
0.1734	0.0353960548687396
0.1737	0.0354818702746743
0.174	0.035567858166538
0.1743	0.0356540187901544
0.1746	0.0357403523914243
0.1749	0.0358268592163242
0.1752	0.0359135395109057
0.1755	0.0360003935212952
0.1758	0.0360874214936923
0.1761	0.0361746236743696
0.1764	0.0362620003096716
0.1767	0.0363495516460138
0.177	0.0364372779298823
0.1773	0.0365251794078326
0.1776	0.0366132563264887
0.1779	0.0367015089325428
0.1782	0.0367899374727541
0.1785	0.0368785421939478
0.1788	0.0369673233430147
0.1791	0.0370562811669101
0.1794	0.0371454159126531
0.1797	0.0372347278273256
0.18	0.0373242171580715
0.1803	0.0374138841520961
0.1806	0.0375037290566651
0.1809	0.0375937521191034
0.1812	0.037683953586795
0.1815	0.0377743337071815
0.1818	0.0378648927277614
0.1821	0.0379556308960895
0.1824	0.0380465484597759
0.1827	0.0381376456664849
0.183	0.0382289227639345
0.1833	0.0383203799998954
0.1836	0.03841201762219
0.1839	0.0385038358786919
0.1842	0.0385958350173243
0.1845	0.0386880152860602
0.1848	0.0387803769329205
0.1851	0.0388729202059737
0.1854	0.0389656453533348
0.1857	0.0390585526231647
0.186	0.0391516422636689
0.1863	0.0392449145230969
0.1866	0.0393383696497411
0.1869	0.0394320078919362
0.1872	0.0395258294980581
0.1875	0.039619834716523
0.1878	0.0397140237957866
0.1881	0.0398083969843431
0.1884	0.0399029545307244
0.1887	0.0399976966834991
0.189	0.0400926236912716
0.1893	0.0401877358026813
0.1896	0.0402830332664014
0.1899	0.0403785163311385
0.1902	0.0404741852456312
0.1905	0.0405700402586492
0.1908	0.040666081618993
0.1911	0.0407623095754919
0.1914	0.0408587243770041
0.1917	0.0409553262724152
0.192	0.0410521155106375
0.1923	0.0411490923406089
0.1926	0.0412462570112921
0.1929	0.0413436097716735
0.1932	0.0414411508707626
0.1935	0.0415388805575905
0.1938	0.0416367990812097
0.1941	0.0417349066906922
0.1944	0.0418332036351296
0.1947	0.0419316901636313
0.195	0.042030366525324
0.1953	0.0421292329693505
0.1956	0.0422282897448692
0.1959	0.0423275371010522
0.1962	0.0424269752870855
0.1965	0.0425266045521673
0.1968	0.0426264251455069
0.1971	0.0427264373163243
0.1974	0.0428266413138491
0.1977	0.042927037387319
0.198	0.0430276257859795
0.1983	0.0431284067590824
0.1986	0.0432293805558851
0.1989	0.0433305474256497
0.1992	0.0434319076176416
0.1995	0.043533461381129
0.1998	0.0436352089653815
0.2001	0.0437371506196694
0.2004	0.0438392865932627
0.2007	0.0439416171354296
0.201	0.0440441424954362
0.2013	0.0441468629225452
0.2016	0.0442497786660147
0.2019	0.0443528899750974
0.2022	0.0444561970990397
0.2025	0.0445597002870804
0.2028	0.0446633997884499
0.2031	0.0447672958523691
0.2034	0.0448713887280483
0.2037	0.0449756786646864
0.204	0.0450801659114696
0.2043	0.0451848507175708
0.2046	0.0452897333321479
0.2049	0.0453948140043434
0.2052	0.0455000929832831
0.2055	0.0456055705180749
0.2058	0.0457112468578083
0.2061	0.0458171222515526
0.2064	0.0459231969483566
0.2067	0.046029471197247
0.207	0.0461359452472276
0.2073	0.0462426193472783
0.2076	0.046349493746354
0.2079	0.0464565686933833
0.2082	0.0465638444372678
0.2085	0.046671321226881
0.2088	0.0467789993110668
0.2091	0.0468868789386391
0.2094	0.0469949603583803
0.2097	0.0471032438190402
0.21	0.0472117295693353
0.2103	0.0473204178579472
0.2106	0.0474293089335221
0.2109	0.0475384030446693
0.2112	0.04764770043996
0.2115	0.0477572013679271
0.2118	0.0478669060770629
0.2121	0.0479768148158188
0.2124	0.0480869278326042
0.2127	0.0481972453757848
0.213	0.0483077676936824
0.2133	0.0484184950345729
0.2136	0.0485294276466859
0.2139	0.0486405657782034
0.2142	0.0487519096772582
0.2145	0.0488634595919338
0.2148	0.0489752157702622
0.2151	0.0490871784602236
0.2154	0.0491993479097449
0.2157	0.0493117243666986
0.216	0.0494243080789021
0.2163	0.0495370992941158
0.2166	0.0496500982600426
0.2169	0.0497633052243266
0.2172	0.0498767204345522
0.2175	0.0499903441382422
0.2178	0.0501041765828576
0.2181	0.0502182180157962
0.2184	0.050332468684391
0.2187	0.0504469288359096
0.219	0.0505615987175527
0.2193	0.0506764785764535
0.2196	0.0507915686596757
0.2199	0.0509068692142132
0.2202	0.0510223804869884
0.2205	0.0511381027248514
0.2208	0.0512540361745784
0.2211	0.0513701810828712
0.2214	0.0514865376963553
0.2217	0.0516031062615794
0.222	0.0517198870250138
0.2223	0.0518368802330494
0.2226	0.0519540861319966
0.2229	0.0520715049680839
0.2232	0.0521891369874571
0.2235	0.0523069824361777
0.2238	0.052425041560222
0.2241	0.05254331460548
0.2244	0.0526618018177537
0.2247	0.0527805034427567
0.225	0.0528994197261124
0.2253	0.0530185509133529
0.2256	0.0531378972499184
0.2259	0.053257458981155
0.2262	0.0533772363523143
0.2265	0.053497229608552
0.2268	0.0536174389949266
0.2271	0.0537378647563981
0.2274	0.0538585071378273
0.2277	0.0539793663839738
0.228	0.0541004427394957
0.2283	0.0542217364489477
0.2286	0.0543432477567801
0.2289	0.0544649769073376
0.2292	0.0545869241448583
0.2295	0.0547090897134719
0.2298	0.0548314738571994
0.2301	0.0549540768199508
0.2304	0.0550768988455247
0.2307	0.0551999401776068
0.231	0.0553232010597685
0.2313	0.055446681735466
0.2316	0.0555703824480389
0.2319	0.0556943034407087
0.2322	0.055818444956578
0.2325	0.0559428072386292
0.2328	0.0560673905297231
0.2331	0.0561921950725975
0.2334	0.0563172211098664
0.2337	0.0564424688840183
0.234	0.0565679386374154
0.2343	0.0566936306122918
0.2346	0.0568195450507528
0.2349	0.0569456821947733
0.2352	0.0570720422861968
0.2355	0.0571986255667337
0.2358	0.0573254322779604
0.2361	0.0574524626613182
0.2364	0.0575797169581114
0.2367	0.0577071954095067
0.237	0.0578348982565314
0.2373	0.0579628257400726
0.2376	0.0580909781008757
0.2379	0.0582193555795429
0.2382	0.0583479584165323
0.2385	0.0584767868521564
0.2388	0.058605841126581
0.2391	0.0587351214798235
0.2394	0.0588646281517521
0.2397	0.0589943613820843
0.24	0.0591243214103857
0.2403	0.0592545084760685
0.2406	0.0593849228183901
0.2409	0.0595155646764526
0.2412	0.0596464342892004
0.2415	0.0597775318954196
0.2418	0.0599088577337366
0.2421	0.0600404120426166
0.2424	0.0601721950603625
0.2427	0.0603042070251136
0.243	0.0604364481748437
0.2433	0.0605689187473608
0.2436	0.060701618980305
0.2439	0.0608345491111474
0.2442	0.0609677093771889
0.2445	0.0611011000155588
0.2448	0.0612347212632133
0.2451	0.0613685733569347
0.2454	0.0615026565333292
0.2457	0.0616369710288263
0.246	0.0617715170796775
0.2463	0.0619062949219543
0.2466	0.0620413047915473
0.2469	0.0621765469241651
0.2472	0.0623120215553326
0.2475	0.0624477289203897
0.2478	0.0625836692544897
0.2481	0.0627198427925987
0.2484	0.0628562497694937
0.2487	0.0629928904197611
0.249	0.0631297649777958
0.2493	0.0632668736777996
0.2496	0.06340421675378
0.2499	0.0635417944395485
0.2502	0.0636796069687195
0.2505	0.0638176545747091
0.2508	0.0639559374907332
0.2511	0.0640944559498069
0.2514	0.0642332101847423
0.2517	0.0643722004281477
0.252	0.064511426912426
0.2523	0.0646508898697735
0.2526	0.0647905895321783
0.2529	0.0649305261314189
0.2532	0.0650706998990632
0.2535	0.0652111110664666
0.2538	0.0653517598647712
0.2541	0.0654926465249037
0.2544	0.0656337712775747
0.2547	0.0657751343532769
0.255	0.0659167359822837
0.2553	0.0660585763946481
0.2556	0.0662006558202011
0.2559	0.0663429744885501
0.2562	0.0664855326290783
0.2565	0.0666283304709419
0.2568	0.0667713682430702
0.2571	0.0669146461741633
0.2574	0.0670581644926907
0.2577	0.0672019234268904
0.258	0.0673459232047672
0.2583	0.0674901640540909
0.2586	0.0676346462023958
0.2589	0.0677793698769782
0.2592	0.0679243353048959
0.2595	0.0680695427129663
0.2598	0.0682149923277651
0.2601	0.0683606843756247
0.2604	0.0685066190826332
0.2607	0.0686527966746326
0.261	0.0687992173772174
0.2613	0.0689458814157332
0.2616	0.0690927890152754
0.2619	0.069239940400688
0.2622	0.0693873357965612
0.2625	0.069534975427231
0.2628	0.0696828595167774
0.2631	0.0698309882890227
0.2634	0.0699793619675304
0.2637	0.0701279807756037
0.264	0.0702768449362838
0.2643	0.0704259546723489
0.2646	0.0705753102063121
0.2649	0.0707249117604207
0.2652	0.0708747595566542
0.2655	0.0710248538167229
0.2658	0.071175194762067
0.2661	0.0713257826138542
0.2664	0.0714766175929789
0.2667	0.0716276999200608
0.267	0.0717790298154429
0.2673	0.0719306074991906
0.2676	0.0720824331910897
0.2679	0.0722345071106456
0.2682	0.0723868294770811
0.2685	0.0725394005093354
0.2688	0.0726922204260624
0.2691	0.0728452894456295
0.2694	0.0729986077861156
0.2697	0.0731521756653103
0.27	0.073305993300712
0.2703	0.0734600609095263
0.2706	0.0736143787086649
0.2709	0.0737689469147438
0.2712	0.073923765744082
0.2715	0.0740788354126999
0.2718	0.0742341561363179
0.2721	0.0743897281303547
0.2724	0.0745455516099261
0.2727	0.0747016267898434
0.273	0.0748579538846118
0.2733	0.0750145331084289
0.2736	0.0751713646751834
0.2739	0.0753284487984533
0.2742	0.0754857856915046
0.2745	0.07564337556729
0.2748	0.0758012186384467
0.2751	0.0759593151172957
0.2754	0.0761176652158398
0.2757	0.0762762691457622
0.276	0.0764351271184248
0.2763	0.0765942393448674
0.2766	0.0767536060358051
0.2769	0.0769132274016276
0.2772	0.0770731036523976
0.2775	0.0772332349978487
0.2778	0.0773936216473847
0.2781	0.0775542638100773
0.2784	0.0777151616946651
0.2787	0.0778763155095519
0.279	0.0780377254628053
0.2793	0.0781993917621547
0.2796	0.0783613146149904
0.2799	0.0785234942283617
0.2802	0.0786859308089755
0.2805	0.0788486245631946
0.2808	0.0790115756970362
0.2811	0.0791747844161707
0.2814	0.0793382509259196
0.2817	0.0795019754312545
0.282	0.079665958136795
0.2823	0.0798301992468078
0.2826	0.0799946989652047
0.2829	0.0801594574955409
0.2832	0.0803244750410141
0.2835	0.0804897518044622
0.2838	0.0806552879883625
0.2841	0.0808210837948293
0.2844	0.0809871394256133
0.2847	0.0811534550820992
0.285	0.0813200309653046
0.2853	0.0814868672758783
0.2856	0.0816539642140988
0.2859	0.0818213219798727
0.2862	0.081988940772733
0.2865	0.0821568207918381
0.2868	0.0823249622359692
0.2871	0.0824933653035299
0.2874	0.0826620301925439
0.2877	0.0828309571006534
0.288	0.0830001462251179
0.2883	0.0831695977628126
0.2886	0.0833393119102265
0.2889	0.0835092888634611
0.2892	0.0836795288182287
0.2895	0.0838500319698509
0.2898	0.0840207985132569
0.2901	0.0841918286429821
0.2904	0.0843631225531665
0.2907	0.0845346804375528
0.291	0.0847065024894853
0.2913	0.0848785889019079
0.2916	0.0850509398673628
0.2919	0.0852235555779888
0.2922	0.0853964362255196
0.2925	0.0855695820012824
0.2928	0.0857429930961963
0.2931	0.0859166697007704
0.2934	0.0860906120051028
0.2937	0.0862648201988784
0.294	0.0864392944713676
0.2943	0.0866140350114246
0.2946	0.0867890420074862
0.2949	0.0869643156475692
0.2952	0.0871398561192702
0.2955	0.0873156636097627
0.2958	0.0874917383057965
0.2961	0.0876680803936954
0.2964	0.0878446900593557
0.2967	0.088021567488245
0.297	0.0881987128654005
0.2973	0.0883761263754267
0.2976	0.0885538082024948
0.2979	0.0887317585303404
0.2982	0.0889099775422621
0.2985	0.0890884654211201
0.2988	0.0892672223493339
0.2991	0.0894462485088817
0.2994	0.089625544081298
0.2997	0.089805109247672
0.3	0.0899849441886468
0.3003	0.0901650490844166
0.3006	0.0903454241147259
0.3009	0.0905260694588679
0.3012	0.0907069852956822
0.3015	0.090888171803554
0.3018	0.0910696291604117
0.3021	0.0912513575437261
0.3024	0.0914333571305079
0.3027	0.0916156280973068
0.303	0.0917981706202096
0.3033	0.0919809848748384
0.3036	0.0921640710363492
0.3039	0.0923474292794302
0.3042	0.0925310597783002
0.3045	0.0927149627067069
0.3048	0.0928991382379252
0.3051	0.093083586544756
0.3054	0.0932683077995238
0.3057	0.0934533021740759
0.306	0.0936385698397801
0.3063	0.0938241109675235
0.3066	0.0940099257277104
0.3069	0.0941960142902615
0.3072	0.0943823768246112
0.3075	0.0945690134997067
0.3078	0.0947559244840061
0.3081	0.0949431099454767
0.3084	0.0951305700515937
0.3087	0.0953183049693381
0.309	0.0955063148651952
0.3093	0.0956945999051532
0.3096	0.0958831602547014
0.3099	0.0960719960788284
0.3102	0.0962611075420205
0.3105	0.0964504948082603
0.3108	0.0966401580410249
0.3111	0.0968300974032841
0.3114	0.0970203130574989
0.3117	0.09721080516562
0.312	0.0974015738890858
0.3123	0.097592619388821
0.3126	0.0977839418252349
0.3129	0.0979755413582196
0.3132	0.0981674181471488
0.3135	0.0983595723508754
0.3138	0.0985520041277306
0.3141	0.0987447136355216
0.3144	0.0989377010315305
0.3147	0.0991309664725124
0.315	0.0993245101146935
0.3153	0.0995183321137698
0.3156	0.0997124326249055
0.3159	0.0999068118027308
0.3162	0.100101469801341
0.3165	0.100296406774294
0.3168	0.100491622874609
0.3171	0.100687118254767
0.3174	0.100882893066703
0.3177	0.101078947461812
0.318	0.101275281590941
0.3183	0.101471895604394
0.3186	0.101668789651921
0.3189	0.101865963882727
0.3192	0.102063418445461
0.3195	0.102261153488221
0.3198	0.102459169158548
0.3201	0.102657465603428
0.3204	0.102856042969287
0.3207	0.10305490140199
0.321	0.103254041046842
0.3213	0.103453462048583
0.3216	0.103653164551389
0.3219	0.103853148698868
0.3222	0.10405341463406
0.3225	0.104253962499433
0.3228	0.104454792436886
0.3231	0.104655904587743
0.3234	0.104857299092751
0.3237	0.105058976092083
0.324	0.105260935725331
0.3243	0.105463178131509
0.3246	0.105665703449046
0.3249	0.105868511815791
0.3252	0.106071603369004
0.3255	0.106274978245361
0.3258	0.106478636580948
0.3261	0.10668257851126
0.3264	0.106886804171201
0.3267	0.107091313695081
0.327	0.107296107216616
0.3273	0.107501184868922
0.3276	0.107706546784518
0.3279	0.107912193095324
0.3282	0.108118123932655
0.3285	0.108324339427225
0.3288	0.108530839709141
0.3291	0.108737624907903
0.3294	0.108944695152403
0.3297	0.109152050570921
0.33	0.109359691291128
0.3303	0.109567617440077
0.3306	0.109775829144209
0.3309	0.109984326529346
0.3312	0.110193109720693
0.3315	0.110402178842831
0.3318	0.110611534019723
0.3321	0.110821175374706
0.3324	0.111031103030491
0.3327	0.111241317109164
0.333	0.111451817732179
0.3333	0.111662605020361
0.3336	0.111873679093904
0.3339	0.112085040072367
0.3342	0.112296688074672
0.3345	0.112508623219107
0.3348	0.112720845623317
0.3351	0.112933355404311
0.3354	0.113146152678451
0.3357	0.113359237561458
0.336	0.113572610168408
0.3363	0.113786270613726
0.3366	0.114000219011192
0.3369	0.114214455473933
0.3372	0.114428980114424
0.3375	0.114643793044486
0.3378	0.114858894375286
0.3381	0.115074284217331
0.3384	0.115289962680471
0.3387	0.115505929873893
0.339	0.115722185906124
0.3393	0.115938730885025
0.3396	0.116155564917793
0.3399	0.116372688110956
0.3402	0.116590100570374
0.3405	0.116807802401236
0.3408	0.117025793708057
0.3411	0.117244074594681
0.3414	0.117462645164273
0.3417	0.117681505519322
0.342	0.117900655761639
0.3423	0.118120095992352
0.3426	0.118339826311907
0.3429	0.118559846820067
0.3432	0.118780157615908
0.3435	0.119000758797818
0.3438	0.119221650463499
0.3441	0.119442832709958
0.3444	0.119664305633512
0.3447	0.119886069329783
0.345	0.120108123893697
0.3453	0.120330469419483
0.3456	0.12055310600067
0.3459	0.120776033730087
0.3462	0.12099925269986
0.3465	0.121222763001411
0.3468	0.121446564725456
0.3471	0.121670657962003
0.3474	0.121895042800352
0.3477	0.122119719329091
0.348	0.122344687636095
0.3483	0.122569947808526
0.3486	0.12279549993283
0.3489	0.123021344094736
0.3492	0.123247480379251
0.3495	0.123473908870664
0.3498	0.123700629652541
0.3501	0.123927642807722
0.3504	0.124154948418324
0.3507	0.124382546565735
0.351	0.124610437330613
0.3513	0.124838620792886
0.3516	0.125067097031749
0.3519	0.125295866125665
0.3522	0.125524928152358
0.3525	0.125754283188817
0.3528	0.12598393131129
0.3531	0.126213872595286
0.3534	0.126444107115571
0.3537	0.126674634946165
0.354	0.126905456160346
0.3543	0.12713657083064
0.3546	0.127367979028829
0.3549	0.12759968082594
0.3552	0.12783167629225
0.3555	0.128063965497282
0.3558	0.128296548509802
0.3561	0.128529425397819
0.3564	0.128762596228584
0.3567	0.128996061068588
0.357	0.129229819983557
0.3573	0.129463873038455
0.3576	0.129698220297481
0.3579	0.129932861824067
0.3582	0.130167797680873
0.3585	0.130403027929792
0.3588	0.130638552631944
0.3591	0.130874371847674
0.3594	0.131110485636554
0.3597	0.131346894057376
0.36	0.131583597168157
0.3603	0.13182059502613
0.3606	0.132057887687748
0.3609	0.132295475208681
0.3612	0.132533357643812
0.3615	0.132771535047238
0.3618	0.133010007472269
0.3621	0.133248774971423
0.3624	0.133487837596427
0.3627	0.133727195398214
0.363	0.133966848426924
0.3633	0.134206796731897
0.3636	0.134447040361678
0.3639	0.134687579364012
0.3642	0.134928413785839
0.3645	0.1351695436733
0.3648	0.13541096907173
0.3651	0.135652690025657
0.3654	0.1358947065788
0.3657	0.136137018774072
0.366	0.136379626653571
0.3663	0.136622530258585
0.3666	0.136865729629586
0.3669	0.137109224806231
0.3672	0.137353015827357
0.3675	0.137597102730986
0.3678	0.137841485554315
0.3681	0.138086164333721
0.3684	0.138331139104756
0.3687	0.138576409902146
0.369	0.138821976759791
0.3693	0.139067839710761
0.3696	0.139313998787296
0.3699	0.139560454020803
0.3702	0.139807205441857
0.3705	0.140054253080197
0.3708	0.140301596964725
0.3711	0.140549237123503
0.3714	0.140797173583757
0.3717	0.141045406371866
0.372	0.14129393551337
0.3723	0.141542761032963
0.3726	0.141791882954492
0.3729	0.142041301300956
0.3732	0.142291016094505
0.3735	0.142541027356438
0.3738	0.142791335107199
0.3741	0.143041939366382
0.3744	0.14329284015272
0.3747	0.143544037484093
0.375	0.143795531377519
0.3753	0.144047321849157
0.3756	0.144299408914302
0.3759	0.144551792587388
0.3762	0.144804472881981
0.3765	0.145057449810781
0.3768	0.145310723385619
0.3771	0.145564293617458
0.3774	0.145818160516388
0.3777	0.146072324091624
0.378	0.146326784351509
0.3783	0.14658154130351
0.3786	0.146836594954212
0.3789	0.147091945309327
0.3792	0.147347592373679
0.3795	0.147603536151216
0.3798	0.147859776644997
0.3801	0.148116313857198
0.3804	0.148373147789107
0.3807	0.148630278441124
0.381	0.148887705812758
0.3813	0.149145429902627
0.3816	0.149403450708454
0.3819	0.149661768227069
0.3822	0.149920382454405
0.3825	0.150179293385497
0.3828	0.15043850101448
0.3831	0.150698005334589
0.3834	0.150957806338157
0.3837	0.15121790401661
0.384	0.151478298360471
0.3843	0.151738989359357
0.3846	0.151999977001973
0.3849	0.152261261276116
0.3852	0.152522842168671
0.3855	0.15278471966561
0.3858	0.153046893751991
0.3861	0.153309364411953
0.3864	0.153572131628721
0.3867	0.153835195384598
0.387	0.154098555660968
0.3873	0.154362212438292
0.3876	0.154626165696107
0.3879	0.154890415413026
0.3882	0.155154961566734
0.3885	0.155419804133989
0.3888	0.155684943090619
0.3891	0.155950378411519
0.3894	0.156216110070654
0.3897	0.156482138041053
0.39	0.156748462294812
0.3903	0.157015082803085
0.3906	0.157281999536093
0.3909	0.157549212463112
0.3912	0.157816721552481
0.3915	0.158084526771592
0.3918	0.158352628086896
0.3921	0.158621025463894
0.3924	0.158889718867144
0.3927	0.159158708260251
0.393	0.159427993605873
0.3933	0.159697574865715
0.3936	0.159967452000528
0.3939	0.160237624970109
0.3942	0.160508093733298
0.3945	0.160778858247978
0.3948	0.161049918471075
0.3951	0.16132127435855
0.3954	0.161592925865406
0.3957	0.16186487294568
0.396	0.162137115552446
0.3963	0.162409653637811
0.3966	0.162682487152913
0.3969	0.162955616047924
0.3972	0.163229040272043
0.3975	0.163502759773496
0.3978	0.163776774499539
0.3981	0.164051084396451
0.3984	0.164325689409535
0.3987	0.164600589483115
0.399	0.16487578456054
0.3993	0.165151274584173
0.3996	0.165427059495399
0.3999	0.165703139234619
0.4002	0.165979513741248
0.4005	0.166256182953717
0.4008	0.166533146809467
0.4011	0.166810405244951
0.4014	0.167087958195634
0.4017	0.167365805595985
0.402	0.167643947379484
0.4023	0.167922383478614
0.4026	0.168201113824863
0.4029	0.168480138348721
0.4032	0.168759456979681
0.4035	0.169039069646235
0.4038	0.169318976275874
0.4041	0.169599176795084
0.4044	0.169879671129352
0.4047	0.170160459203154
0.405	0.170441540939963
0.4053	0.170722916262243
0.4056	0.171004585091446
0.4059	0.171286547348016
0.4062	0.171568802951385
0.4065	0.171851351819969
0.4068	0.172134193871171
0.4071	0.172417329021377
0.4074	0.172700757185955
0.4077	0.172984478279255
0.408	0.173268492214607
0.4083	0.173552798904318
0.4086	0.173837398259673
0.4089	0.174122290190933
0.4092	0.174407474607332
0.4095	0.174692951417079
0.4098	0.174978720527354
0.4101	0.175264781844308
0.4104	0.175551135273059
0.4107	0.175837780717696
0.411	0.176124718081273
0.4113	0.176411947265808
0.4116	0.176699468172286
0.4119	0.176987280700653
0.4122	0.177275384749816
0.4125	0.177563780217642
0.4128	0.177852467000958
0.4131	0.178141444995548
0.4134	0.178430714096153
0.4137	0.178720274196467
0.414	0.17901012518914
0.4143	0.179300266965772
0.4146	0.179590699416918
0.4149	0.179881422432078
0.4152	0.180172435899705
0.4155	0.180463739707196
0.4158	0.180755333740898
0.4161	0.181047217886099
0.4164	0.181339392027034
0.4167	0.181631856046877
0.417	0.181924609827746
0.4173	0.182217653250697
0.4176	0.182510986195728
0.4179	0.18280460854177
0.4182	0.183098520166694
0.4185	0.183392720947303
0.4188	0.183687210759336
0.4191	0.183981989477464
0.4194	0.18427705697529
0.4197	0.184572413125346
0.42	0.184868057799093
0.4203	0.18516399086692
0.4206	0.185460212198145
0.4209	0.185756721661007
0.4212	0.186053519122672
0.4215	0.18635060444923
0.4218	0.186647977505689
0.4221	0.186945638155981
0.4224	0.187243586262957
0.4227	0.187541821688385
0.423	0.187840344292951
0.4233	0.188139153936256
0.4236	0.188438250476818
0.4239	0.188737633772066
0.4242	0.189037303678344
0.4245	0.189337260050904
0.4248	0.189637502743911
0.4251	0.189938031610439
0.4254	0.190238846502468
0.4257	0.190539947270886
0.426	0.190841333765487
0.4263	0.191143005834969
0.4266	0.191444963326932
0.4269	0.19174720608788
0.4272	0.192049733963218
0.4275	0.19235254679725
0.4278	0.19265564443318
0.4281	0.192959026713109
0.4284	0.193262693478035
0.4287	0.193566644567851
0.429	0.193870879821345
0.4293	0.194175399076199
0.4296	0.194480202168986
0.4299	0.194785288935171
0.4302	0.195090659209109
0.4305	0.195396312824043
0.4308	0.195702249612107
0.4311	0.196008469404317
0.4314	0.19631497203058
0.4317	0.196621757319685
0.432	0.196928825099304
0.4323	0.197236175195993
0.4326	0.197543807435191
0.4329	0.197851721641214
0.4332	0.198159917637261
0.4335	0.198468395245406
0.4338	0.198777154286604
0.4341	0.199086194580685
0.4344	0.199395515946353
0.4347	0.199705118201188
0.435	0.200015001161643
0.4353	0.200325164643043
0.4356	0.200635608459584
0.4359	0.200946332424334
0.4362	0.201257336349228
0.4365	0.201568620045072
0.4368	0.201880183321536
0.4371	0.202192025987159
0.4374	0.202504147849344
0.4377	0.20281654871436
0.438	0.203129228387336
0.4383	0.203442186672268
0.4386	0.203755423372009
0.4389	0.204068938288275
0.4392	0.204382731221642
0.4395	0.204696801971542
0.4398	0.205011150336267
0.4401	0.205325776112966
0.4404	0.20564067909764
0.4407	0.205955859085149
0.441	0.206271315869205
0.4413	0.206587049242373
0.4416	0.206903058996069
0.4419	0.207219344920563
0.4422	0.207535906804971
0.4425	0.207852744437262
0.4428	0.208169857604251
0.4431	0.208487246091602
0.4434	0.208804909683824
0.4437	0.209122848164272
0.444	0.209441061315147
0.4443	0.209759548917492
0.4446	0.210078310751194
0.4449	0.210397346594983
0.4452	0.210716656226427
0.4455	0.211036239421938
0.4458	0.211356095956765
0.4461	0.211676225604997
0.4464	0.211996628139561
0.4467	0.212317303332219
0.447	0.21263825095357
0.4473	0.212959470773049
0.4476	0.213280962558925
0.4479	0.2136027260783
0.4482	0.213924761097108
0.4485	0.214247067380118
0.4488	0.214569644690927
0.4491	0.214892492791963
0.4494	0.215215611444484
0.4497	0.215539000408576
0.45	0.215862659443153
0.4503	0.216186588305957
0.4506	0.216510786753554
0.4509	0.216835254541339
0.4512	0.217159991423528
0.4515	0.217484997153162
0.4518	0.217810271482108
0.4521	0.21813581416105
0.4524	0.218461624939499
0.4527	0.218787703565783
0.453	0.219114049787052
0.4533	0.219440663349274
0.4536	0.219767543997238
0.4539	0.220094691474548
0.4542	0.220422105523627
0.4545	0.220749785885713
0.4548	0.221077732300862
0.4551	0.221405944507941
0.4554	0.221734422244636
0.4557	0.222063165247442
0.456	0.222392173251671
0.4563	0.222721445991443
0.4566	0.223050983199693
0.4569	0.223380784608164
0.4572	0.223710849947412
0.4575	0.224041178946798
0.4578	0.224371771334497
0.4581	0.224702626837487
0.4584	0.225033745181557
0.4587	0.225365126091301
0.459	0.225696769290119
0.4593	0.226028674500217
0.4596	0.226360841442605
0.4599	0.226693269837098
0.4602	0.227025959402313
0.4605	0.227358909855673
0.4608	0.227692120913398
0.4611	0.228025592290515
0.4614	0.228359323700849
0.4617	0.228693314857025
0.462	0.22902756547047
0.4623	0.229362075251407
0.4626	0.229696843908861
0.4629	0.230031871150652
0.4632	0.230367156683399
0.4635	0.230702700212519
0.4638	0.231038501442221
0.4641	0.231374560075514
0.4644	0.2317108758142
0.4647	0.232047448358877
0.465	0.232384277408934
0.4653	0.232721362662556
0.4656	0.233058703816721
0.4659	0.233396300567198
0.4662	0.233734152608548
0.4665	0.234072259634125
0.4668	0.23441062133607
0.4671	0.234749237405319
0.4674	0.235088107531595
0.4677	0.235427231403409
0.468	0.235766608708065
0.4683	0.23610623913165
0.4686	0.236446122359043
0.4689	0.236786258073907
0.4692	0.237126645958695
0.4695	0.237467285694644
0.4698	0.237808176961778
0.4701	0.238149319438904
0.4704	0.238490712803618
0.4707	0.238832356732297
0.471	0.239174250900104
0.4713	0.239516394980984
0.4716	0.239858788647666
0.4719	0.240201431571663
0.4722	0.240544323423267
0.4725	0.240887463871555
0.4728	0.241230852584384
0.4731	0.241574489228391
0.4734	0.241918373468997
0.4737	0.2422625049704
0.474	0.242606883395579
0.4743	0.242951508406293
0.4746	0.243296379663079
0.4749	0.243641496825253
0.4752	0.243986859550909
0.4755	0.244332467496921
0.4758	0.244678320318939
0.4761	0.245024417671388
0.4764	0.245370759207475
0.4767	0.24571734457918
0.477	0.24606417343726
0.4773	0.246411245431247
0.4776	0.24675856020945
0.4779	0.247106117418954
0.4782	0.247453916705616
0.4785	0.24780195771407
0.4788	0.248150240087724
0.4791	0.248498763468759
0.4794	0.248847527498131
0.4797	0.249196531815569
0.48	0.249545776059575
0.4803	0.249895259867423
0.4806	0.250244982875162
0.4809	0.250594944717611
0.4812	0.250945145028362
0.4815	0.25129558343978
0.4818	0.251646259583
0.4821	0.251997173087928
0.4824	0.252348323583244
0.4827	0.252699710696395
0.483	0.253051334053603
0.4833	0.253403193279856
0.4836	0.253755287998916
0.4839	0.254107617833313
0.4842	0.254460182404347
0.4845	0.25481298133209
0.4848	0.255166014235379
0.4851	0.255519280731824
0.4854	0.255872780437804
0.4857	0.256226512968465
0.486	0.256580477937723
0.4863	0.256934674958262
0.4866	0.257289103641537
0.4869	0.257643763597767
0.4872	0.257998654435943
0.4875	0.258353775763822
0.4878	0.25870912718793
0.4881	0.25906470831356
0.4884	0.259420518744774
0.4887	0.2597765580844
0.489	0.260132825934035
0.4893	0.260489321894042
0.4896	0.260846045563552
0.4899	0.261202996540464
0.4902	0.261560174421444
0.4905	0.261917578801922
0.4908	0.2622752092761
0.4911	0.262633065436944
0.4914	0.262991146876187
0.4917	0.26334945318433
0.492	0.263707983950638
0.4923	0.264066738763148
0.4926	0.264425717208658
0.4929	0.264784918872737
0.4932	0.265144343339718
0.4935	0.265503990192702
0.4938	0.265863859013557
0.4941	0.266223949382917
0.4944	0.266584260880182
0.4947	0.26694479308352
0.495	0.267305545569866
0.4953	0.26766651791492
0.4956	0.268027709693151
0.4959	0.268389120477792
0.4962	0.268750749840846
0.4965	0.269112597353081
0.4968	0.269474662584032
0.4971	0.269836945102002
0.4974	0.270199444474061
0.4977	0.270562160266044
0.498	0.270925092042557
0.4983	0.27128823936697
0.4986	0.271651601801423
0.4989	0.272015178906821
0.4992	0.272378970242839
0.4995	0.272742975367918
0.4998	0.273107193839269
0.5001	0.273471625212869
0.5004	0.273836269043463
0.5007	0.274201124884566
0.501	0.274566192288461
0.5013	0.274931470806199
0.5016	0.275296959987599
0.5019	0.27566265938125
0.5022	0.276028568534511
0.5025	0.276394686993508
0.5028	0.276761014303138
0.5031	0.277127550007066
0.5034	0.27749429364773
0.5037	0.277861244766335
0.504	0.278228402902856
0.5043	0.278595767596042
0.5046	0.278963338383409
0.5049	0.279331114801245
0.5052	0.27969909638461
0.5055	0.280067282667335
0.5058	0.280435673182022
0.5061	0.280804267460044
0.5064	0.281173065031549
0.5067	0.281542065425455
0.507	0.281911268169454
0.5073	0.28228067279001
0.5076	0.28265027881236
0.5079	0.283020085760515
0.5082	0.283390093157262
0.5085	0.283760300524158
0.5088	0.284130707381537
0.5091	0.284501313248507
0.5094	0.284872117642953
0.5097	0.285243120081532
0.51	0.285614320079679
0.5103	0.285985717151605
0.5106	0.286357310810297
0.5109	0.286729100567519
0.5112	0.287101085933813
0.5115	0.287473266418496
0.5118	0.287845641529665
0.5121	0.288218210774196
0.5124	0.288590973657742
0.5127	0.288963929684735
0.513	0.289337078358388
0.5133	0.289710419180694
0.5136	0.290083951652424
0.5139	0.290457675273132
0.5142	0.290831589541152
0.5145	0.291205693953601
0.5148	0.291579988006376
0.5151	0.291954471194158
0.5154	0.292329143010412
0.5157	0.292704002947383
0.516	0.293079050496104
0.5163	0.293454285146389
0.5166	0.293829706386839
0.5169	0.29420531370484
0.5172	0.294581106586563
0.5175	0.294957084516966
0.5178	0.295333246979794
0.5181	0.295709593457579
0.5184	0.296086123431642
0.5187	0.296462836382091
0.519	0.296839731787823
0.5193	0.297216809126526
0.5196	0.297594067874677
0.5199	0.297971507507544
0.5202	0.298349127499186
0.5205	0.298726927322454
0.5208	0.299104906448991
0.5211	0.299483064349235
0.5214	0.299861400492413
0.5217	0.300239914346551
0.522	0.300618605378467
0.5223	0.300997473053776
0.5226	0.301376516836886
0.5229	0.301755736191006
0.5232	0.302135130578138
0.5235	0.302514699459085
0.5238	0.302894442293447
0.5241	0.303274358539623
0.5244	0.303654447654813
0.5247	0.304034709095018
0.525	0.304415142315037
0.5253	0.304795746768473
0.5256	0.305176521907733
0.5259	0.305557467184025
0.5262	0.305938582047362
0.5265	0.30631986594656
0.5268	0.306701318329244
0.5271	0.307082938641841
0.5274	0.307464726329587
0.5277	0.307846680836526
0.528	0.308228801605509
0.5283	0.308611088078196
0.5286	0.308993539695058
0.5289	0.309376155895377
0.5292	0.309758936117243
0.5295	0.310141879797562
0.5298	0.310524986372051
0.5301	0.310908255275241
0.5304	0.311291685940477
0.5307	0.311675277799921
0.531	0.312059030284549
0.5313	0.312442942824155
0.5316	0.312827014847351
0.5319	0.313211245781567
0.5322	0.313595635053052
0.5325	0.313980182086877
0.5328	0.314364886306933
0.5331	0.314749747135931
0.5334	0.31513476399541
0.5337	0.315519936305727
0.534	0.315905263486067
0.5343	0.31629074495444
0.5346	0.316676380127683
0.5349	0.317062168421457
0.5352	0.317448109250256
0.5355	0.317834202027399
0.5358	0.318220446165038
0.5361	0.318606841074153
0.5364	0.31899338616456
0.5367	0.319380080844904
0.537	0.319766924522666
0.5373	0.32015391660416
0.5376	0.320541056494537
0.5379	0.320928343597786
0.5382	0.321315777316731
0.5385	0.321703357053035
0.5388	0.322091082207203
0.5391	0.322478952178578
0.5394	0.322866966365347
0.5397	0.323255124164537
0.54	0.323643424972022
0.5403	0.324031868182517
0.5406	0.324420453189585
0.5409	0.324809179385637
0.5412	0.325198046161928
0.5415	0.325587052908566
0.5418	0.325976199014507
0.5421	0.326365483867557
0.5424	0.326754906854377
0.5427	0.327144467360478
0.543	0.327534164770228
0.5433	0.327923998466848
0.5436	0.328313967832418
0.5439	0.328704072247873
0.5442	0.329094311093009
0.5445	0.32948468374648
0.5448	0.329875189585804
0.5451	0.330265827987356
0.5454	0.330656598326379
0.5457	0.331047499976979
0.546	0.331438532312126
0.5463	0.33182969470366
0.5466	0.332220986522284
0.5469	0.332612407137576
0.5472	0.33300395591798
0.5475	0.333395632230813
0.5478	0.333787435442265
0.5481	0.334179364917398
0.5484	0.334571420020153
0.5487	0.334963600113343
0.549	0.335355904558662
0.5493	0.335748332716681
0.5496	0.336140883946851
0.5499	0.336533557607505
0.5502	0.336926353055859
0.5505	0.337319269648012
0.5508	0.337712306738948
0.5511	0.338105463682539
0.5514	0.338498739831542
0.5517	0.338892134537605
0.552	0.339285647151266
0.5523	0.339679277021954
0.5526	0.340073023497992
0.5529	0.340466885926597
0.5532	0.34086086365388
0.5535	0.341254956024851
0.5538	0.341649162383416
0.5541	0.342043482072384
0.5544	0.342437914433462
0.5547	0.342832458807259
0.555	0.343227114533291
0.5553	0.343621880949977
0.5556	0.344016757394641
0.5559	0.344411743203517
0.5562	0.344806837711749
0.5565	0.345202040253389
0.5568	0.345597350161403
0.5571	0.34599276676767
0.5574	0.346388289402985
0.5577	0.346783917397056
0.558	0.347179650078514
0.5583	0.347575486774905
0.5586	0.347971426812697
0.5589	0.348367469517281
0.5592	0.348763614212971
0.5595	0.349159860223007
0.5598	0.349556206869554
0.5601	0.349952653473707
0.5604	0.350349199355489
0.5607	0.350745843833854
0.561	0.351142586226692
0.5613	0.351539425850823
0.5616	0.351936362022005
0.5619	0.352333394054933
0.5622	0.35273052126324
0.5625	0.353127742959499
0.5628	0.353525058455227
0.5631	0.353922467060884
0.5634	0.354319968085872
0.5637	0.354717560838543
0.564	0.355115244626197
0.5643	0.355513018755081
0.5646	0.355910882530396
0.5649	0.356308835256295
0.5652	0.356706876235887
0.5655	0.357105004771235
0.5658	0.357503220163361
0.5661	0.357901521712246
0.5664	0.358299908716833
0.5667	0.358698380475028
0.567	0.3590969362837
0.5673	0.359495575438684
0.5676	0.359894297234785
0.5679	0.360293100965776
0.5682	0.3606919859244
0.5685	0.361090951402375
0.5688	0.361489996690393
0.5691	0.36188912107812
0.5694	0.362288323854203
0.5697	0.362687604306266
0.57	0.363086961720918
0.5703	0.363486395383746
0.5706	0.363885904579327
0.5709	0.364285488591221
0.5712	0.364685146701978
0.5715	0.365084878193137
0.5718	0.36548468234523
0.5721	0.365884558437782
0.5724	0.366284505749314
0.5727	0.366684523557344
0.573	0.367084611138389
0.5733	0.367484767767966
0.5736	0.367884992720595
0.5739	0.368285285269801
0.5742	0.368685644688116
0.5745	0.369086070247079
0.5748	0.369486561217237
0.5751	0.369887116868153
0.5754	0.370287736468401
0.5757	0.37068841928557
0.576	0.371089164586269
0.5763	0.371489971636122
0.5766	0.371890839699779
0.5769	0.372291768040909
0.5772	0.372692755922208
0.5775	0.373093802605399
0.5778	0.373494907351232
0.5781	0.373896069419489
0.5784	0.374297288068983
0.5787	0.374698562557564
0.579	0.375099892142116
0.5793	0.375501276078562
0.5796	0.375902713621867
0.5799	0.376304204026035
0.5802	0.376705746544116
0.5805	0.377107340428207
0.5808	0.377508984929451
0.5811	0.377910679298043
0.5814	0.37831242278323
0.5817	0.378714214633311
0.582	0.379116054095643
0.5823	0.379517940416641
0.5826	0.379919872841781
0.5829	0.380321850615598
0.5832	0.380723872981693
0.5835	0.381125939182735
0.5838	0.381528048460459
0.5841	0.381930200055671
0.5844	0.382332393208248
0.5847	0.382734627157144
0.585	0.383136901140388
0.5853	0.383539214395088
0.5856	0.383941566157432
0.5859	0.384343955662692
0.5862	0.384746382145223
0.5865	0.385148844838469
0.5868	0.385551342974961
0.5871	0.385953875786324
0.5874	0.386356442503273
0.5877	0.386759042355621
0.588	0.387161674572277
0.5883	0.387564338381251
0.5886	0.387967033009654
0.5889	0.388369757683702
0.5892	0.388772511628715
0.5895	0.389175294069125
0.5898	0.389578104228471
0.5901	0.389980941329406
0.5904	0.390383804593699
0.5907	0.390786693242236
0.591	0.39118960649502
0.5913	0.391592543571178
0.5916	0.39199550368896
0.5919	0.392398486065742
0.5922	0.392801489918029
0.5925	0.393204514461454
0.5928	0.393607558910786
0.5931	0.394010622479927
0.5934	0.394413704381916
0.5937	0.394816803828934
0.594	0.395219920032299
0.5943	0.395623052202479
0.5946	0.396026199549083
0.5949	0.396429361280872
0.5952	0.396832536605757
0.5955	0.397235724730802
0.5958	0.397638924862227
0.5961	0.398042136205409
0.5964	0.398445357964885
0.5967	0.398848589344357
0.597	0.399251829546689
0.5973	0.399655077773914
0.5976	0.400058333227232
0.5979	0.40046159510702
0.5982	0.400864862612823
0.5985	0.401268134943368
0.5988	0.401671411296557
0.5991	0.402074690869477
0.5994	0.402477972858396
0.5997	0.402881256458768
0.6	0.403284540865239
0.6003	0.403687825271642
0.6006	0.404091108871007
0.6009	0.404494390855557
0.6012	0.404897670416714
0.6015	0.405300946745101
0.6018	0.405704219030546
0.6021	0.406107486462079
0.6024	0.406510748227941
0.6027	0.406914003515582
0.603	0.407317251511666
0.6033	0.407720491402071
0.6036	0.408123722371895
0.6039	0.408526943605454
0.6042	0.408930154286289
0.6045	0.409333353597166
0.6048	0.409736540720079
0.6051	0.41013971483625
0.6054	0.410542875126138
0.6057	0.410946020769435
0.606	0.411349150945071
0.6063	0.411752264831218
0.6066	0.41215536160529
0.6069	0.412558440443946
0.6072	0.412961500523095
0.6075	0.413364541017895
0.6078	0.41376756110276
0.6081	0.414170559951356
0.6084	0.41457353673661
0.6087	0.414976490630711
0.609	0.41537942080511
0.6093	0.415782326430524
0.6096	0.416185206676939
0.6099	0.416588060713615
0.6102	0.416990887709083
0.6105	0.417393686831152
0.6108	0.41779645724691
0.6111	0.418199198122728
0.6114	0.418601908624261
0.6117	0.41900458791645
0.612	0.419407235163529
0.6123	0.419809849529021
0.6126	0.420212430175748
0.6129	0.420614976265827
0.6132	0.421017486960677
0.6135	0.421419961421021
0.6138	0.421822398806886
0.6141	0.422224798277608
0.6144	0.422627158991838
0.6147	0.423029480107536
0.615	0.423431760781982
0.6153	0.423834000171775
0.6156	0.424236197432835
0.6159	0.42463835172041
0.6162	0.425040462189073
0.6165	0.425442527992729
0.6168	0.425844548284615
0.6171	0.426246522217304
0.6174	0.426648448942711
0.6177	0.427050327612088
0.618	0.427452157376034
0.6183	0.427853937384495
0.6186	0.428255666786766
0.6189	0.428657344731495
0.6192	0.429058970366687
0.6195	0.429460542839702
0.6198	0.429862061297265
0.6201	0.430263524885462
0.6204	0.430664932749747
0.6207	0.431066284034944
0.621	0.431467577885248
0.6213	0.431868813444231
0.6216	0.43226998985484
0.6219	0.432671106259408
0.6222	0.433072161799648
0.6225	0.43347315561666
0.6228	0.433874086850934
0.6231	0.434274954642353
0.6234	0.434675758130196
0.6237	0.435076496453137
0.624	0.435477168749255
0.6243	0.435877774156031
0.6246	0.436278311810351
0.6249	0.436678780848516
0.6252	0.437079180406234
0.6255	0.437479509618631
0.6258	0.437879767620254
0.6261	0.438279953545067
0.6264	0.438680066526462
0.6267	0.439080105697256
0.627	0.439480070189697
0.6273	0.439879959135467
0.6276	0.440279771665684
0.6279	0.440679506910905
0.6282	0.441079164001127
0.6285	0.441478742065797
0.6288	0.441878240233806
0.6291	0.442277657633496
0.6294	0.442676993392667
0.6297	0.443076246638571
0.63	0.443475416497925
0.6303	0.443874502096904
0.6306	0.444273502561154
0.6309	0.444672417015787
0.6312	0.445071244585388
0.6315	0.445469984394017
0.6318	0.445868635565213
0.6321	0.446267197221995
0.6324	0.446665668486867
0.6327	0.44706404848182
0.633	0.447462336328337
0.6333	0.447860531147393
0.6336	0.448258632059458
0.6339	0.448656638184504
0.6342	0.449054548642006
0.6345	0.449452362550942
0.6348	0.449850079029802
0.6351	0.450247697196586
0.6354	0.450645216168809
0.6357	0.451042635063506
0.636	0.45143995299723
0.6363	0.451837169086062
0.6366	0.452234282445607
0.6369	0.452631292191004
0.6372	0.453028197436923
0.6375	0.453424997297573
0.6378	0.4538216908867
0.6381	0.454218277317597
0.6384	0.454614755703101
0.6387	0.455011125155597
0.639	0.455407384787027
0.6393	0.455803533708885
0.6396	0.456199571032225
0.6399	0.456595495867663
0.6402	0.456991307325381
0.6405	0.457387004515129
0.6408	0.457782586546228
0.6411	0.458178052527576
0.6414	0.458573401567646
0.6417	0.458968632774494
0.642	0.459363745255761
0.6423	0.459758738118675
0.6426	0.460153610470054
0.6429	0.460548361416312
0.6432	0.460942990063458
0.6435	0.461337495517105
0.6438	0.461731876882465
0.6441	0.462126133264362
0.6444	0.462520263767227
0.6447	0.462914267495106
0.645	0.463308143551661
0.6453	0.463701891040175
0.6456	0.464095509063553
0.6459	0.464488996724329
0.6462	0.464882353124664
0.6465	0.465275577366353
0.6468	0.46566866855083
0.6471	0.466061625779165
0.6474	0.466454448152072
0.6477	0.466847134769915
0.648	0.467239684732701
0.6483	0.467632097140096
0.6486	0.468024371091418
0.6489	0.468416505685648
0.6492	0.468808500021428
0.6495	0.469200353197065
0.6498	0.469592064310538
0.6501	0.469983632459498
0.6504	0.470375056741271
0.6507	0.470766336252864
0.651	0.471157470090967
0.6513	0.471548457351955
0.6516	0.471939297131894
0.6519	0.472329988526541
0.6522	0.472720530631351
0.6525	0.473110922541479
0.6528	0.473501163351781
0.6531	0.473891252156822
0.6534	0.474281188050874
0.6537	0.474670970127925
0.654	0.475060597481679
0.6543	0.475450069205557
0.6546	0.475839384392707
0.6549	0.476228542136003
0.6552	0.476617541528047
0.6555	0.477006381661178
0.6558	0.47739506162747
0.6561	0.477783580518736
0.6564	0.478171937426537
0.6567	0.478560131442177
0.657	0.478948161656714
0.6573	0.479336027160957
0.6576	0.479723727045476
0.6579	0.4801112604006
0.6582	0.480498626316422
0.6585	0.480885823882804
0.6588	0.48127285218938
0.6591	0.481659710325557
0.6594	0.482046397380521
0.6597	0.482432912443242
0.66	0.482819254602471
0.6603	0.483205422946752
0.6606	0.483591416564417
0.6609	0.483977234543598
0.6612	0.484362875972223
0.6615	0.484748339938024
0.6618	0.485133625528538
0.6621	0.485518731831114
0.6624	0.485903657932912
0.6627	0.486288402920909
0.663	0.486672965881902
0.6633	0.487057345902514
0.6636	0.487441542069191
0.6639	0.487825553468213
0.6642	0.488209379185694
0.6645	0.488593018307583
0.6648	0.488976469919675
0.6651	0.489359733107604
0.6654	0.489742806956858
0.6657	0.490125690552773
0.666	0.490508382980542
0.6663	0.490890883325217
0.6666	0.491273190671711
0.6669	0.491655304104807
0.6672	0.492037222709152
0.6675	0.492418945569272
0.6678	0.492800471769564
0.6681	0.493181800394311
0.6684	0.493562930527677
0.6687	0.493943861253712
0.669	0.49432459165636
0.6693	0.494705120819458
0.6696	0.495085447826742
0.6699	0.495465571761849
0.6702	0.495845491708323
0.6705	0.496225206749616
0.6708	0.496604715969091
0.6711	0.49698401845003
0.6714	0.497363113275633
0.6717	0.497741999529024
0.672	0.498120676293255
0.6723	0.498499142651306
0.6726	0.498877397686094
0.6729	0.499255440480473
0.6732	0.499633270117237
0.6735	0.500010885679128
0.6738	0.500388286248834
0.6741	0.500765470908997
0.6744	0.501142438742215
0.6747	0.501519188831045
0.675	0.501895720258007
0.6753	0.502272032105589
0.6756	0.50264812345625
0.6759	0.50302399339242
0.6762	0.503399640996511
0.6765	0.503775065350915
0.6768	0.504150265538008
0.6771	0.504525240640156
0.6774	0.504899989739718
0.6777	0.505274511919048
0.678	0.5056488062605
0.6783	0.506022871846433
0.6786	0.506396707759212
0.6789	0.506770313081214
0.6792	0.507143686894827
0.6795	0.507516828282462
0.6798	0.50788973632655
0.6801	0.508262410109547
0.6804	0.508634848713938
0.6807	0.509007051222243
0.681	0.509379016717016
0.6813	0.509750744280855
0.6816	0.510122232996399
0.6819	0.510493481946336
0.6822	0.510864490213404
0.6825	0.5112352568804
0.6828	0.511605781030176
0.6831	0.511976061745648
0.6834	0.512346098109799
0.6837	0.512715889205681
0.684	0.513085434116422
0.6843	0.513454731925224
0.6846	0.513823781715372
0.6849	0.514192582570238
0.6852	0.51456113357328
0.6855	0.514929433808048
0.6858	0.515297482358191
0.6861	0.515665278307455
0.6864	0.516032820739692
0.6867	0.516400108738859
0.687	0.516767141389027
0.6873	0.517133917774379
0.6876	0.517500436979219
0.6879	0.517866698087971
0.6882	0.518232700185187
0.6885	0.518598442355548
0.6888	0.518963923683869
0.6891	0.519329143255102
0.6894	0.519694100154341
0.6897	0.520058793466823
0.69	0.520423222277936
0.6903	0.520787385673218
0.6906	0.521151282738365
0.6909	0.521514912559233
0.6912	0.52187827422184
0.6915	0.522241366812373
0.6918	0.522604189417191
0.6921	0.522966741122825
0.6924	0.523329021015987
0.6927	0.523691028183573
0.693	0.524052761712662
0.6933	0.524414220690526
0.6936	0.524775404204628
0.6939	0.525136311342632
0.6942	0.525496941192401
0.6945	0.525857292842006
0.6948	0.526217365379723
0.6951	0.526577157894045
0.6954	0.526936669473679
0.6957	0.527295899207553
0.696	0.527654846184821
0.6963	0.528013509494863
0.6966	0.528371888227292
0.6969	0.528729981471955
0.6972	0.529087788318941
0.6975	0.52944530785858
0.6978	0.529802539181451
0.6981	0.530159481378382
0.6984	0.530516133540457
0.6987	0.530872494759018
0.699	0.531228564125669
0.6993	0.531584340732281
0.6996	0.531939823670994
0.6999	0.532295012034223
0.7002	0.532649904914659
0.7005	0.533004501405274
0.7008	0.533358800599328
0.7011	0.533712801590368
0.7014	0.534066503472233
0.7017	0.53441990533906
0.702	0.534773006285287
0.7023	0.535125805405655
0.7026	0.535478301795214
0.7029	0.535830494549324
0.7032	0.536182382763664
0.7035	0.536533965534229
0.7038	0.536885241957341
0.7041	0.537236211129647
0.7044	0.537586872148125
0.7047	0.537937224110089
0.705	0.538287266113191
0.7053	0.538636997255425
0.7056	0.538986416635133
0.7059	0.539335523351007
0.7062	0.539684316502091
0.7065	0.540032795187788
0.7068	0.540380958507865
0.7071	0.540728805562452
0.7074	0.541076335452047
0.7077	0.541423547277526
0.708	0.541770440140137
0.7083	0.542117013141513
0.7086	0.542463265383668
0.7089	0.542809195969009
0.7092	0.543154804000331
0.7095	0.543500088580828
0.7098	0.543845048814093
0.7101	0.544189683804124
0.7104	0.544533992655326
0.7107	0.544877974472515
0.711	0.545221628360924
0.7113	0.545564953426204
0.7116	0.54590794877443
0.7119	0.546250613512104
0.7122	0.546592946746157
0.7125	0.546934947583958
0.7128	0.547276615133313
0.7131	0.547617948502468
0.7134	0.54795894680012
0.7137	0.548299609135411
0.714	0.548639934617941
0.7143	0.548979922357766
0.7146	0.549319571465403
0.7149	0.549658881051836
0.7152	0.549997850228517
0.7155	0.550336478107372
0.7158	0.550674763800804
0.7161	0.551012706421695
0.7164	0.551350305083414
0.7167	0.551687558899818
0.717	0.552024466985255
0.7173	0.552361028454571
0.7176	0.552697242423111
0.7179	0.553033108006725
0.7182	0.553368624321769
0.7185	0.553703790485112
0.7188	0.554038605614137
0.7191	0.554373068826748
0.7194	0.554707179241372
0.7197	0.555040935976961
0.72	0.555374338152999
0.7203	0.555707384889507
0.7206	0.55604007530704
0.7209	0.556372408526698
0.7212	0.556704383670127
0.7215	0.557035999859523
0.7218	0.557367256217636
0.7221	0.557698151867772
0.7224	0.558028685933801
0.7227	0.558358857540157
0.723	0.558688665811844
0.7233	0.559018109874437
0.7236	0.55934718885409
0.7239	0.559675901877538
0.7242	0.560004248072098
0.7245	0.560332226565679
0.7248	0.560659836486779
0.7251	0.560987076964494
0.7254	0.561313947128518
0.7257	0.561640446109152
0.726	0.561966573037301
0.7263	0.562292327044484
0.7266	0.562617707262832
0.7269	0.5629427128251
0.7272	0.563267342864662
0.7275	0.563591596515519
0.7278	0.563915472912304
0.7281	0.564238971190284
0.7284	0.564562090485363
0.7287	0.564884829934089
0.729	0.565207188673654
0.7293	0.5655291658419
0.7296	0.565850760577323
0.7299	0.566171972019077
0.7302	0.566492799306975
0.7305	0.566813241581496
0.7308	0.567133297983789
0.7311	0.567452967655674
0.7314	0.567772249739648
0.7317	0.568091143378888
0.732	0.568409647717254
0.7323	0.568727761899296
0.7326	0.569045485070253
0.7329	0.569362816376063
0.7332	0.569679754963358
0.7335	0.569996299979479
0.7338	0.570312450572469
0.7341	0.570628205891084
0.7344	0.570943565084794
0.7347	0.571258527303787
0.735	0.571573091698973
0.7353	0.571887257421989
0.7356	0.5722010236252
0.7359	0.572514389461704
0.7362	0.57282735408534
0.7365	0.573139916650682
0.7368	0.573452076313054
0.7371	0.573763832228526
0.7374	0.574075183553921
0.7377	0.574386129446818
0.738	0.574696669065556
0.7383	0.575006801569237
0.7386	0.575316526117732
0.7389	0.575625841871683
0.7392	0.575934747992504
0.7395	0.576243243642392
0.7398	0.576551327984325
0.7401	0.576859000182066
0.7404	0.577166259400169
0.7407	0.577473104803983
0.741	0.577779535559653
0.7413	0.578085550834126
0.7416	0.578391149795154
0.7419	0.578696331611298
0.7422	0.579001095451933
0.7425	0.579305440487247
0.7428	0.579609365888251
0.7431	0.57991287082678
0.7434	0.580215954475495
0.7437	0.580518616007889
0.744	0.580820854598291
0.7443	0.581122669421867
0.7446	0.581424059654628
0.7449	0.58172502447343
0.7452	0.582025563055978
0.7455	0.582325674580833
0.7458	0.582625358227412
0.7461	0.582924613175994
0.7464	0.583223438607723
0.7467	0.583521833704611
0.747	0.583819797649543
0.7473	0.58411732962628
0.7476	0.584414428819463
0.7479	0.584711094414616
0.7482	0.585007325598152
0.7485	0.585303121557372
0.7488	0.585598481480473
0.7491	0.585893404556552
0.7494	0.586187889975607
0.7497	0.586481936928541
0.75	0.586775544607166
0.7503	0.587068712204209
0.7506	0.587361438913313
0.7509	0.587653723929042
0.7512	0.587945566446882
0.7515	0.58823696566325
0.7518	0.588527920775493
0.7521	0.588818430981894
0.7524	0.589108495481672
0.7527	0.589398113474993
0.753	0.589687284162966
0.7533	0.589976006747651
0.7536	0.590264280432062
0.7539	0.59055210442017
0.7542	0.590839477916905
0.7545	0.591126400128165
0.7548	0.591412870260813
0.7551	0.591698887522685
0.7554	0.591984451122593
0.7557	0.592269560270328
0.756	0.592554214176662
0.7563	0.592838412053355
0.7566	0.593122153113157
0.7569	0.593405436569812
0.7572	0.593688261638058
0.7575	0.593970627533639
0.7578	0.594252533473298
0.7581	0.594533978674791
0.7584	0.594814962356882
0.7587	0.595095483739352
0.759	0.595375542043001
0.7593	0.595655136489651
0.7596	0.595934266302149
0.7599	0.596212930704374
0.7602	0.596491128921237
0.7605	0.596768860178685
0.7608	0.597046123703706
0.7611	0.597322918724333
0.7614	0.597599244469646
0.7617	0.597875100169776
0.762	0.598150485055908
0.7623	0.598425398360285
0.7626	0.598699839316215
0.7629	0.598973807158067
0.7632	0.599247301121283
0.7635	0.599520320442373
0.7638	0.599792864358928
0.7641	0.600064932109614
0.7644	0.600336522934184
0.7647	0.600607636073474
0.765	0.600878270769413
0.7653	0.601148426265023
0.7656	0.601418101804422
0.7659	0.60168729663283
0.7662	0.601956009996571
0.7665	0.602224241143076
0.7668	0.602491989320888
0.7671	0.602759253779665
0.7674	0.603026033770182
0.7677	0.603292328544338
0.768	0.603558137355154
0.7683	0.603823459456782
0.7686	0.604088294104507
0.7689	0.604352640554747
0.7692	0.604616498065062
0.7695	0.604879865894151
0.7698	0.605142743301863
0.7701	0.605405129549195
0.7704	0.605667023898295
0.7707	0.605928425612471
0.771	0.606189333956189
0.7713	0.606449748195078
0.7716	0.606709667595934
0.7719	0.606969091426724
0.7722	0.607228018956588
0.7725	0.607486449455844
0.7728	0.607744382195989
0.7731	0.608001816449705
0.7734	0.60825875149086
0.7737	0.608515186594515
0.774	0.608771121036923
0.7743	0.609026554095536
0.7746	0.609281485049006
0.7749	0.60953591317719
0.7752	0.609789837761153
0.7755	0.610043258083169
0.7758	0.610296173426728
0.7761	0.610548583076538
0.7764	0.610800486318529
0.7767	0.611051882439854
0.777	0.611302770728893
0.7773	0.611553150475261
0.7776	0.611803020969804
0.7779	0.612052381504608
0.7782	0.612301231372998
0.7785	0.612549569869547
0.7788	0.612797396290074
0.7791	0.613044709931649
0.7794	0.613291510092597
0.7797	0.613537796072501
0.78	0.613783567172206
0.7803	0.614028822693819
0.7806	0.614273561940719
0.7809	0.614517784217552
0.7812	0.614761488830241
0.7815	0.615004675085986
0.7818	0.615247342293266
0.7821	0.615489489761849
0.7824	0.615731116802785
0.7827	0.615972222728419
0.783	0.616212806852387
0.7833	0.616452868489625
0.7836	0.616692406956368
0.7839	0.616931421570154
0.7842	0.61716991164983
0.7845	0.617407876515552
0.7848	0.617645315488789
0.7851	0.617882227892329
0.7854	0.618118613050277
0.7857	0.618354470288063
0.786	0.618589798932443
0.7863	0.618824598311502
0.7866	0.619058867754659
0.7869	0.619292606592666
0.7872	0.619525814157617
0.7875	0.619758489782948
0.7878	0.619990632803439
0.7881	0.62022224255522
0.7884	0.620453318375772
0.7887	0.62068385960393
0.789	0.620913865579889
0.7893	0.621143335645205
0.7896	0.621372269142796
0.7899	0.621600665416951
0.7902	0.621828523813327
0.7905	0.622055843678955
0.7908	0.622282624362245
0.7911	0.622508865212984
0.7914	0.622734565582344
0.7917	0.622959724822883
0.792	0.623184342288547
0.7923	0.623408417334676
0.7926	0.623631949318005
0.7929	0.623854937596666
0.7932	0.624077381530194
0.7935	0.624299280479529
0.7938	0.624520633807019
0.7941	0.62474144087642
0.7944	0.624961701052904
0.7947	0.62518141370306
0.795	0.625400578194896
0.7953	0.625619193897844
0.7956	0.625837260182761
0.7959	0.626054776421932
0.7962	0.626271741989076
0.7965	0.626488156259346
0.7968	0.626704018609332
0.7971	0.626919328417066
0.7974	0.627134085062026
0.7977	0.627348287925131
0.798	0.627561936388757
0.7983	0.627775029836727
0.7986	0.627987567654323
0.7989	0.628199549228284
0.7992	0.628410973946813
0.7995	0.628621841199576
0.7998	0.628832150377707
0.8001	0.629041900873809
0.8004	0.62925109208196
0.8007	0.629459723397715
0.801	0.629667794218108
0.8013	0.629875303941652
0.8016	0.630082251968349
0.8019	0.630288637699688
0.8022	0.630494460538647
0.8025	0.630699719889699
0.8028	0.630904415158814
0.8031	0.631108545753462
0.8034	0.631312111082612
0.8037	0.631515110556742
0.804	0.631717543587836
0.8043	0.631919409589389
0.8046	0.63212070797641
0.8049	0.632321438165423
0.8052	0.632521599574475
0.8055	0.632721191623131
0.8058	0.632920213732482
0.8061	0.633118665325149
0.8064	0.633316545825281
0.8067	0.633513854658561
0.807	0.633710591252208
0.8073	0.63390675503498
0.8076	0.634102345437177
0.8079	0.634297361890642
0.8082	0.634491803828766
0.8085	0.634685670686491
0.8088	0.634878961900308
0.8091	0.635071676908268
0.8094	0.635263815149977
0.8097	0.635455376066602
0.81	0.635646359100873
0.8103	0.635836763697089
0.8106	0.636026589301115
0.8109	0.636215835360387
0.8112	0.636404501323918
0.8115	0.636592586642297
0.8118	0.63678009076769
0.8121	0.636967013153849
0.8124	0.637153353256108
0.8127	0.63733911053139
0.813	0.637524284438207
0.8133	0.637708874436665
0.8136	0.637892879988464
0.8139	0.638076300556904
0.8142	0.638259135606884
0.8145	0.638441384604906
0.8148	0.638623047019079
0.8151	0.63880412231912
0.8154	0.638984609976357
0.8157	0.63916450946373
0.816	0.639343820255798
0.8163	0.639522541828735
0.8166	0.639700673660341
0.8169	0.639878215230035
0.8172	0.640055166018865
0.8175	0.640231525509508
0.8178	0.64040729318627
0.8181	0.640582468535094
0.8184	0.640757051043556
0.8187	0.640931040200874
0.819	0.641104435497905
0.8193	0.641277236427151
0.8196	0.64144944248276
0.8199	0.641621053160529
0.8202	0.641792067957906
0.8205	0.641962486373992
0.8208	0.642132307909546
0.8211	0.642301532066984
0.8214	0.642470158350383
0.8217	0.642638186265484
0.822	0.642805615319693
0.8223	0.642972445022087
0.8226	0.643138674883409
0.8229	0.643304304416078
0.8232	0.643469333134189
0.8235	0.643633760553514
0.8238	0.643797586191503
0.8241	0.643960809567291
0.8244	0.644123430201698
0.8247	0.644285447617229
0.825	0.644446861338082
0.8253	0.644607670890143
0.8256	0.644767875800995
0.8259	0.644927475599916
0.8262	0.645086469817884
0.8265	0.645244857987577
0.8268	0.645402639643376
0.8271	0.64555981432137
0.8274	0.645716381559353
0.8277	0.645872340896831
0.828	0.646027691875023
0.8283	0.646182434036862
0.8286	0.646336566926996
0.8289	0.646490090091795
0.8292	0.64664300307935
0.8295	0.646795305439474
0.8298	0.646946996723708
0.8301	0.647098076485319
0.8304	0.647248544279305
0.8307	0.647398399662397
0.831	0.64754764219306
0.8313	0.647696271431496
0.8316	0.647844286939646
0.8319	0.647991688281191
0.8322	0.648138475021558
0.8325	0.648284646727916
0.8328	0.648430202969183
0.8331	0.648575143316027
0.8334	0.648719467340867
0.8337	0.648863174617876
0.834	0.649006264722984
0.8343	0.649148737233877
0.8346	0.649290591730002
0.8349	0.649431827792568
0.8352	0.649572445004549
0.8355	0.649712442950684
0.8358	0.649851821217482
0.8361	0.64999057939322
0.8364	0.650128717067949
0.8367	0.650266233833495
0.837	0.650403129283457
0.8373	0.650539403013217
0.8376	0.650675054619934
0.8379	0.65081008370255
0.8382	0.650944489861793
0.8385	0.651078272700175
0.8388	0.651211431821999
0.8391	0.651343966833355
0.8394	0.651475877342127
0.8397	0.651607162957993
0.84	0.651737823292426
0.8403	0.6518678579587
0.8406	0.651997266571885
0.8409	0.652126048748854
0.8412	0.652254204108285
0.8415	0.65238173227066
0.8418	0.652508632858268
0.8421	0.65263490549521
0.8424	0.652760549807395
0.8427	0.652885565422546
0.843	0.653009951970202
0.8433	0.653133709081716
0.8436	0.653256836390262
0.8439	0.653379333530833
0.8442	0.653501200140245
0.8445	0.653622435857136
0.8448	0.653743040321972
0.8451	0.653863013177043
0.8454	0.653982354066473
0.8457	0.654101062636213
0.846	0.654219138534048
0.8463	0.654336581409598
0.8466	0.654453390914318
0.8469	0.654569566701501
0.8472	0.654685108426281
0.8475	0.654800015745632
0.8478	0.654914288318372
0.8481	0.655027925805162
0.8484	0.655140927868511
0.8487	0.655253294172776
0.849	0.655365024384162
0.8493	0.655476118170727
0.8496	0.655586575202383
0.8499	0.655696395150893
0.8502	0.65580557768988
0.8505	0.655914122494823
0.8508	0.65602202924306
0.8511	0.656129297613791
0.8514	0.65623592728808
0.8517	0.656341917948852
0.852	0.656447269280901
0.8523	0.656551980970887
0.8526	0.656656052707338
0.8529	0.656759484180654
0.8532	0.656862275083107
0.8535	0.656964425108841
0.8538	0.657065933953876
0.8541	0.65716680131611
0.8544	0.657267026895317
0.8547	0.657366610393151
0.855	0.657465551513148
0.8553	0.657563849960725
0.8556	0.657661505443184
0.8559	0.657758517669713
0.8562	0.657854886351385
0.8565	0.657950611201163
0.8568	0.6580456919339
0.8571	0.658140128266337
0.8574	0.658233919917111
0.8577	0.658327066606752
0.858	0.658419568057685
0.8583	0.658511423994232
0.8586	0.658602634142612
0.8589	0.658693198230945
0.8592	0.658783115989251
0.8595	0.658872387149452
0.8598	0.658961011445374
0.8601	0.659048988612747
0.8604	0.659136318389208
0.8607	0.659223000514301
0.861	0.659309034729479
0.8613	0.659394420778104
0.8616	0.65947915840545
0.8619	0.659563247358703
0.8622	0.659646687386965
0.8625	0.659729478241249
0.8628	0.659811619674488
0.8631	0.659893111441531
0.8634	0.659973953299145
0.8637	0.660054145006019
0.864	0.66013368632276
0.8643	0.6602125770119
0.8646	0.660290816837894
0.8649	0.660368405567122
0.8652	0.660445342967887
0.8655	0.660521628810422
0.8658	0.660597262866888
0.8661	0.660672244911374
0.8664	0.6607465747199
0.8667	0.660820252070417
0.867	0.66089327674281
0.8673	0.660965648518895
0.8676	0.661037367182427
0.8679	0.661108432519092
0.8682	0.661178844316517
0.8685	0.661248602364265
0.8688	0.661317706453838
0.8691	0.661386156378678
0.8694	0.66145395193417
0.8697	0.661521092917638
0.87	0.661587579128353
0.8703	0.661653410367526
0.8706	0.661718586438316
0.8709	0.661783107145827
0.8712	0.661846972297111
0.8715	0.661910181701166
0.8718	0.661972735168942
0.8721	0.662034632513336
0.8724	0.662095873549197
0.8727	0.662156458093328
0.873	0.662216385964481
0.8733	0.662275656983363
0.8736	0.662334270972637
0.8739	0.662392227756919
0.8742	0.662449527162784
0.8745	0.662506169018761
0.8748	0.662562153155339
0.8751	0.662617479404967
0.8754	0.66267214760205
0.8757	0.662726157582956
0.876	0.662779509186015
0.8763	0.662832202251517
0.8766	0.662884236621716
0.8769	0.66293561214083
0.8772	0.66298632865504
0.8775	0.663036386012495
0.8778	0.663085784063308
0.8781	0.663134522659558
0.8784	0.663182601655293
0.8787	0.663230020906529
0.879	0.663276780271252
0.8793	0.663322879609414
0.8796	0.663368318782941
0.8799	0.663413097655729
0.8802	0.663457216093645
0.8805	0.663500673964529
0.8808	0.663543471138193
0.8811	0.663585607486426
0.8814	0.663627082882986
0.8817	0.663667897203611
0.882	0.663708050326012
0.8823	0.663747542129875
0.8826	0.663786372496867
0.8829	0.663824541310629
0.8832	0.66386204845678
0.8835	0.663898893822918
0.8838	0.663935077298622
0.8841	0.663970598775449
0.8844	0.664005458146935
0.8847	0.664039655308599
0.885	0.66407319015794
0.8853	0.664106062594439
0.8856	0.664138272519559
0.8859	0.664169819836747
0.8862	0.664200704451431
0.8865	0.664230926271024
0.8868	0.664260485204925
0.8871	0.664289381164514
0.8874	0.664317614063158
0.8877	0.66434518381621
0.888	0.664372090341008
0.8883	0.664398333556877
0.8886	0.664423913385127
0.8889	0.664448829749058
0.8892	0.664473082573955
0.8895	0.664496671787093
0.8898	0.664519597317733
0.8901	0.664541859097125
0.8904	0.664563457058511
0.8907	0.664584391137118
0.891	0.664604661270166
0.8913	0.664624267396863
0.8916	0.664643209458406
0.8919	0.664661487397987
0.8922	0.664679101160784
0.8925	0.66469605069397
0.8928	0.664712335946705
0.8931	0.664727956870145
0.8934	0.664742913417435
0.8937	0.664757205543713
0.894	0.66477083320611
0.8943	0.664783796363748
0.8946	0.664796094977743
0.8949	0.664807729011202
0.8952	0.664818698429228
0.8955	0.664829003198916
0.8958	0.664838643289353
0.8961	0.664847618671621
0.8964	0.664855929318796
0.8967	0.664863575205947
0.897	0.664870556310137
0.8973	0.664876872610424
0.8976	0.66488252408786
0.8979	0.664887510725491
0.8982	0.664891832508356
0.8985	0.664895489423491
0.8988	0.664898481459926
0.8991	0.664900808608684
0.8994	0.664902470862783
0.8997	0.664903468217237
0.9	0.664903800669054
0.9003	0.664903468217237
0.9006	0.664902470862783
0.9009	0.664900808608684
0.9012	0.664898481459926
0.9015	0.664895489423491
0.9018	0.664891832508356
0.9021	0.664887510725491
0.9024	0.66488252408786
0.9027	0.664876872610424
0.903	0.664870556310137
0.9033	0.664863575205947
0.9036	0.664855929318796
0.9039	0.664847618671621
0.9042	0.664838643289353
0.9045	0.664829003198916
0.9048	0.664818698429228
0.9051	0.664807729011202
0.9054	0.664796094977743
0.9057	0.664783796363748
0.906	0.66477083320611
0.9063	0.664757205543713
0.9066	0.664742913417435
0.9069	0.664727956870145
0.9072	0.664712335946705
0.9075	0.66469605069397
0.9078	0.664679101160784
0.9081	0.664661487397987
0.9084	0.664643209458406
0.9087	0.664624267396863
0.909	0.664604661270166
0.9093	0.664584391137118
0.9096	0.664563457058511
0.9099	0.664541859097125
0.9102	0.664519597317733
0.9105	0.664496671787093
0.9108	0.664473082573955
0.9111	0.664448829749058
0.9114	0.664423913385127
0.9117	0.664398333556877
0.912	0.664372090341008
0.9123	0.66434518381621
0.9126	0.664317614063158
0.9129	0.664289381164514
0.9132	0.664260485204925
0.9135	0.664230926271024
0.9138	0.664200704451431
0.9141	0.664169819836747
0.9144	0.664138272519559
0.9147	0.664106062594439
0.915	0.66407319015794
0.9153	0.664039655308599
0.9156	0.664005458146935
0.9159	0.663970598775449
0.9162	0.663935077298622
0.9165	0.663898893822918
0.9168	0.66386204845678
0.9171	0.663824541310629
0.9174	0.663786372496867
0.9177	0.663747542129875
0.918	0.663708050326012
0.9183	0.663667897203611
0.9186	0.663627082882986
0.9189	0.663585607486426
0.9192	0.663543471138193
0.9195	0.663500673964529
0.9198	0.663457216093645
0.9201	0.663413097655729
0.9204	0.663368318782941
0.9207	0.663322879609414
0.921	0.663276780271252
0.9213	0.663230020906529
0.9216	0.663182601655293
0.9219	0.663134522659558
0.9222	0.663085784063308
0.9225	0.663036386012495
0.9228	0.66298632865504
0.9231	0.66293561214083
0.9234	0.662884236621716
0.9237	0.662832202251517
0.924	0.662779509186015
0.9243	0.662726157582956
0.9246	0.66267214760205
0.9249	0.662617479404967
0.9252	0.662562153155339
0.9255	0.662506169018761
0.9258	0.662449527162784
0.9261	0.662392227756919
0.9264	0.662334270972637
0.9267	0.662275656983363
0.927	0.662216385964481
0.9273	0.662156458093328
0.9276	0.662095873549197
0.9279	0.662034632513336
0.9282	0.661972735168942
0.9285	0.661910181701166
0.9288	0.661846972297111
0.9291	0.661783107145827
0.9294	0.661718586438316
0.9297	0.661653410367526
0.93	0.661587579128353
0.9303	0.661521092917638
0.9306	0.66145395193417
0.9309	0.661386156378678
0.9312	0.661317706453838
0.9315	0.661248602364265
0.9318	0.661178844316517
0.9321	0.661108432519092
0.9324	0.661037367182427
0.9327	0.660965648518895
0.933	0.66089327674281
0.9333	0.660820252070417
0.9336	0.6607465747199
0.9339	0.660672244911374
0.9342	0.660597262866888
0.9345	0.660521628810422
0.9348	0.660445342967887
0.9351	0.660368405567122
0.9354	0.660290816837894
0.9357	0.660212577011901
0.936	0.66013368632276
0.9363	0.660054145006019
0.9366	0.659973953299145
0.9369	0.659893111441531
0.9372	0.659811619674488
0.9375	0.659729478241249
0.9378	0.659646687386965
0.9381	0.659563247358703
0.9384	0.65947915840545
0.9387	0.659394420778104
0.939	0.659309034729479
0.9393	0.659223000514301
0.9396	0.659136318389208
0.9399	0.659048988612747
0.9402	0.658961011445374
0.9405	0.658872387149452
0.9408	0.658783115989251
0.9411	0.658693198230945
0.9414	0.658602634142612
0.9417	0.658511423994232
0.942	0.658419568057685
0.9423	0.658327066606752
0.9426	0.658233919917111
0.9429	0.658140128266337
0.9432	0.6580456919339
0.9435	0.657950611201163
0.9438	0.657854886351385
0.9441	0.657758517669713
0.9444	0.657661505443184
0.9447	0.657563849960725
0.945	0.657465551513148
0.9453	0.657366610393151
0.9456	0.657267026895317
0.9459	0.65716680131611
0.9462	0.657065933953876
0.9465	0.656964425108841
0.9468	0.656862275083107
0.9471	0.656759484180654
0.9474	0.656656052707338
0.9477	0.656551980970887
0.948	0.656447269280901
0.9483	0.656341917948852
0.9486	0.65623592728808
0.9489	0.656129297613791
0.9492	0.65602202924306
0.9495	0.655914122494823
0.9498	0.65580557768988
0.9501	0.655696395150893
0.9504	0.655586575202383
0.9507	0.655476118170727
0.951	0.655365024384162
0.9513	0.655253294172776
0.9516	0.655140927868511
0.9519	0.655027925805162
0.9522	0.654914288318372
0.9525	0.654800015745632
0.9528	0.654685108426281
0.9531	0.654569566701501
0.9534	0.654453390914318
0.9537	0.654336581409598
0.954	0.654219138534048
0.9543	0.654101062636213
0.9546	0.653982354066473
0.9549	0.653863013177043
0.9552	0.653743040321972
0.9555	0.653622435857136
0.9558	0.653501200140245
0.9561	0.653379333530833
0.9564	0.653256836390262
0.9567	0.653133709081716
0.957	0.653009951970202
0.9573	0.652885565422546
0.9576	0.652760549807395
0.9579	0.65263490549521
0.9582	0.652508632858268
0.9585	0.65238173227066
0.9588	0.652254204108285
0.9591	0.652126048748854
0.9594	0.651997266571885
0.9597	0.6518678579587
0.96	0.651737823292426
0.9603	0.651607162957993
0.9606	0.651475877342127
0.9609	0.651343966833355
0.9612	0.651211431821999
0.9615	0.651078272700175
0.9618	0.650944489861793
0.9621	0.65081008370255
0.9624	0.650675054619934
0.9627	0.650539403013217
0.963	0.650403129283457
0.9633	0.650266233833495
0.9636	0.650128717067949
0.9639	0.64999057939322
0.9642	0.649851821217482
0.9645	0.649712442950684
0.9648	0.649572445004549
0.9651	0.649431827792568
0.9654	0.649290591730002
0.9657	0.649148737233877
0.966	0.649006264722984
0.9663	0.648863174617876
0.9666	0.648719467340867
0.9669	0.648575143316027
0.9672	0.648430202969183
0.9675	0.648284646727916
0.9678	0.648138475021558
0.9681	0.647991688281191
0.9684	0.647844286939646
0.9687	0.647696271431496
0.969	0.64754764219306
0.9693	0.647398399662397
0.9696	0.647248544279305
0.9699	0.647098076485319
0.9702	0.646946996723708
0.9705	0.646795305439474
0.9708	0.64664300307935
0.9711	0.646490090091795
0.9714	0.646336566926996
0.9717	0.646182434036862
0.972	0.646027691875024
0.9723	0.645872340896832
0.9726	0.645716381559353
0.9729	0.64555981432137
0.9732	0.645402639643376
0.9735	0.645244857987577
0.9738	0.645086469817884
0.9741	0.644927475599916
0.9744	0.644767875800995
0.9747	0.644607670890143
0.975	0.644446861338082
0.9753	0.644285447617229
0.9756	0.644123430201698
0.9759	0.643960809567291
0.9762	0.643797586191503
0.9765	0.643633760553514
0.9768	0.643469333134189
0.9771	0.643304304416078
0.9774	0.643138674883409
0.9777	0.642972445022087
0.978	0.642805615319693
0.9783	0.642638186265484
0.9786	0.642470158350383
0.9789	0.642301532066984
0.9792	0.642132307909546
0.9795	0.641962486373992
0.9798	0.641792067957906
0.9801	0.641621053160529
0.9804	0.64144944248276
0.9807	0.641277236427151
0.981	0.641104435497905
0.9813	0.640931040200874
0.9816	0.640757051043556
0.9819	0.640582468535094
0.9822	0.64040729318627
0.9825	0.640231525509508
0.9828	0.640055166018865
0.9831	0.639878215230035
0.9834	0.639700673660341
0.9837	0.639522541828735
0.984	0.639343820255798
0.9843	0.63916450946373
0.9846	0.638984609976357
0.9849	0.63880412231912
0.9852	0.638623047019079
0.9855	0.638441384604906
0.9858	0.638259135606884
0.9861	0.638076300556904
0.9864	0.637892879988464
0.9867	0.637708874436665
0.987	0.637524284438207
0.9873	0.63733911053139
0.9876	0.637153353256108
0.9879	0.636967013153849
0.9882	0.63678009076769
0.9885	0.636592586642297
0.9888	0.636404501323919
0.9891	0.636215835360387
0.9894	0.636026589301115
0.9897	0.635836763697089
0.99	0.635646359100873
0.9903	0.635455376066602
0.9906	0.635263815149977
0.9909	0.635071676908268
0.9912	0.634878961900308
0.9915	0.634685670686491
0.9918	0.634491803828766
0.9921	0.634297361890642
0.9924	0.634102345437177
0.9927	0.63390675503498
0.993	0.633710591252208
0.9933	0.633513854658561
0.9936	0.633316545825281
0.9939	0.633118665325149
0.9942	0.632920213732482
0.9945	0.632721191623131
0.9948	0.632521599574475
0.9951	0.632321438165423
0.9954	0.63212070797641
0.9957	0.631919409589389
0.996	0.631717543587836
0.9963	0.631515110556742
0.9966	0.631312111082612
0.9969	0.631108545753462
0.9972	0.630904415158814
0.9975	0.630699719889699
0.9978	0.630494460538647
0.9981	0.630288637699688
0.9984	0.630082251968349
0.9987	0.629875303941652
0.999	0.629667794218108
0.9993	0.629459723397715
0.9996	0.62925109208196
0.9999	0.629041900873809
1.0002	0.628832150377707
1.0005	0.628621841199576
1.0008	0.628410973946813
1.0011	0.628199549228284
1.0014	0.627987567654323
1.0017	0.627775029836727
1.002	0.627561936388757
1.0023	0.627348287925131
1.0026	0.627134085062026
1.0029	0.626919328417066
1.0032	0.626704018609332
1.0035	0.626488156259346
1.0038	0.626271741989076
1.0041	0.626054776421932
1.0044	0.625837260182761
1.0047	0.625619193897844
1.005	0.625400578194896
1.0053	0.62518141370306
1.0056	0.624961701052904
1.0059	0.62474144087642
1.0062	0.624520633807019
1.0065	0.624299280479529
1.0068	0.624077381530194
1.0071	0.623854937596666
1.0074	0.623631949318005
1.0077	0.623408417334676
1.008	0.623184342288547
1.0083	0.622959724822883
1.0086	0.622734565582344
1.0089	0.622508865212984
1.0092	0.622282624362245
1.0095	0.622055843678955
1.0098	0.621828523813327
1.0101	0.621600665416951
1.0104	0.621372269142796
1.0107	0.621143335645205
1.011	0.620913865579889
1.0113	0.62068385960393
1.0116	0.620453318375772
1.0119	0.62022224255522
1.0122	0.619990632803439
1.0125	0.619758489782948
1.0128	0.619525814157617
1.0131	0.619292606592666
1.0134	0.619058867754659
1.0137	0.618824598311502
1.014	0.618589798932443
1.0143	0.618354470288063
1.0146	0.618118613050277
1.0149	0.617882227892329
1.0152	0.617645315488789
1.0155	0.617407876515552
1.0158	0.61716991164983
1.0161	0.616931421570154
1.0164	0.616692406956368
1.0167	0.616452868489625
1.017	0.616212806852387
1.0173	0.615972222728419
1.0176	0.615731116802785
1.0179	0.615489489761849
1.0182	0.615247342293267
1.0185	0.615004675085986
1.0188	0.614761488830241
1.0191	0.614517784217552
1.0194	0.614273561940719
1.0197	0.614028822693819
1.02	0.613783567172206
1.0203	0.613537796072501
1.0206	0.613291510092597
1.0209	0.613044709931649
1.0212	0.612797396290074
1.0215	0.612549569869547
1.0218	0.612301231372998
1.0221	0.612052381504608
1.0224	0.611803020969804
1.0227	0.611553150475261
1.023	0.611302770728893
1.0233	0.611051882439854
1.0236	0.610800486318529
1.0239	0.610548583076538
1.0242	0.610296173426728
1.0245	0.610043258083169
1.0248	0.609789837761153
1.0251	0.60953591317719
1.0254	0.609281485049006
1.0257	0.609026554095536
1.026	0.608771121036923
1.0263	0.608515186594515
1.0266	0.60825875149086
1.0269	0.608001816449705
1.0272	0.607744382195989
1.0275	0.607486449455844
1.0278	0.607228018956588
1.0281	0.606969091426724
1.0284	0.606709667595934
1.0287	0.606449748195078
1.029	0.606189333956189
1.0293	0.605928425612471
1.0296	0.605667023898295
1.0299	0.605405129549195
1.0302	0.605142743301863
1.0305	0.604879865894151
1.0308	0.604616498065062
1.0311	0.604352640554747
1.0314	0.604088294104507
1.0317	0.603823459456782
1.032	0.603558137355154
1.0323	0.603292328544337
1.0326	0.603026033770182
1.0329	0.602759253779665
1.0332	0.602491989320888
1.0335	0.602224241143076
1.0338	0.601956009996571
1.0341	0.60168729663283
1.0344	0.601418101804422
1.0347	0.601148426265023
1.035	0.600878270769413
1.0353	0.600607636073474
1.0356	0.600336522934184
1.0359	0.600064932109614
1.0362	0.599792864358928
1.0365	0.599520320442373
1.0368	0.599247301121283
1.0371	0.598973807158067
1.0374	0.598699839316215
1.0377	0.598425398360285
1.038	0.598150485055908
1.0383	0.597875100169776
1.0386	0.597599244469647
1.0389	0.597322918724333
1.0392	0.597046123703706
1.0395	0.596768860178685
1.0398	0.596491128921237
1.0401	0.596212930704374
1.0404	0.595934266302149
1.0407	0.595655136489651
1.041	0.595375542043001
1.0413	0.595095483739352
1.0416	0.594814962356882
1.0419	0.594533978674791
1.0422	0.594252533473298
1.0425	0.593970627533639
1.0428	0.593688261638058
1.0431	0.593405436569812
1.0434	0.593122153113158
1.0437	0.592838412053355
1.044	0.592554214176662
1.0443	0.592269560270328
1.0446	0.591984451122593
1.0449	0.591698887522685
1.0452	0.591412870260813
1.0455	0.591126400128165
1.0458	0.590839477916905
1.0461	0.59055210442017
1.0464	0.590264280432062
1.0467	0.589976006747651
1.047	0.589687284162966
1.0473	0.589398113474993
1.0476	0.589108495481672
1.0479	0.588818430981894
1.0482	0.588527920775493
1.0485	0.58823696566325
1.0488	0.587945566446882
1.0491	0.587653723929042
1.0494	0.587361438913313
1.0497	0.587068712204209
1.05	0.586775544607166
1.0503	0.586481936928541
1.0506	0.586187889975607
1.0509	0.585893404556553
1.0512	0.585598481480473
1.0515	0.585303121557372
1.0518	0.585007325598152
1.0521	0.584711094414617
1.0524	0.584414428819463
1.0527	0.58411732962628
1.053	0.583819797649543
1.0533	0.583521833704611
1.0536	0.583223438607723
1.0539	0.582924613175994
1.0542	0.582625358227412
1.0545	0.582325674580833
1.0548	0.582025563055978
1.0551	0.58172502447343
1.0554	0.581424059654628
1.0557	0.581122669421867
1.056	0.580820854598291
1.0563	0.580518616007889
1.0566	0.580215954475495
1.0569	0.57991287082678
1.0572	0.579609365888251
1.0575	0.579305440487247
1.0578	0.579001095451932
1.0581	0.578696331611298
1.0584	0.578391149795154
1.0587	0.578085550834126
1.059	0.577779535559653
1.0593	0.577473104803983
1.0596	0.577166259400169
1.0599	0.576859000182066
1.0602	0.576551327984325
1.0605	0.576243243642392
1.0608	0.575934747992504
1.0611	0.575625841871683
1.0614	0.575316526117732
1.0617	0.575006801569237
1.062	0.574696669065556
1.0623	0.574386129446818
1.0626	0.574075183553921
1.0629	0.573763832228526
1.0632	0.573452076313054
1.0635	0.573139916650682
1.0638	0.572827354085339
1.0641	0.572514389461705
1.0644	0.5722010236252
1.0647	0.571887257421989
1.065	0.571573091698973
1.0653	0.571258527303787
1.0656	0.570943565084794
1.0659	0.570628205891084
1.0662	0.570312450572469
1.0665	0.569996299979479
1.0668	0.569679754963358
1.0671	0.569362816376063
1.0674	0.569045485070253
1.0677	0.568727761899296
1.068	0.568409647717254
1.0683	0.568091143378888
1.0686	0.567772249739648
1.0689	0.567452967655675
1.0692	0.567133297983789
1.0695	0.566813241581496
1.0698	0.566492799306974
1.0701	0.566171972019077
1.0704	0.565850760577323
1.0707	0.5655291658419
1.071	0.565207188673654
1.0713	0.564884829934089
1.0716	0.564562090485363
1.0719	0.564238971190284
1.0722	0.563915472912304
1.0725	0.563591596515519
1.0728	0.563267342864662
1.0731	0.5629427128251
1.0734	0.562617707262832
1.0737	0.562292327044483
1.074	0.561966573037301
1.0743	0.561640446109152
1.0746	0.561313947128518
1.0749	0.560987076964494
1.0752	0.560659836486779
1.0755	0.560332226565679
1.0758	0.560004248072098
1.0761	0.559675901877538
1.0764	0.55934718885409
1.0767	0.559018109874437
1.077	0.558688665811844
1.0773	0.558358857540157
1.0776	0.558028685933801
1.0779	0.557698151867772
1.0782	0.557367256217636
1.0785	0.557035999859523
1.0788	0.556704383670127
1.0791	0.556372408526698
1.0794	0.55604007530704
1.0797	0.555707384889507
1.08	0.555374338153
1.0803	0.555040935976961
1.0806	0.554707179241372
1.0809	0.554373068826748
1.0812	0.554038605614137
1.0815	0.553703790485112
1.0818	0.553368624321769
1.0821	0.553033108006725
1.0824	0.552697242423111
1.0827	0.552361028454571
1.083	0.552024466985255
1.0833	0.551687558899818
1.0836	0.551350305083414
1.0839	0.551012706421695
1.0842	0.550674763800804
1.0845	0.550336478107372
1.0848	0.549997850228518
1.0851	0.549658881051836
1.0854	0.549319571465403
1.0857	0.548979922357766
1.086	0.548639934617941
1.0863	0.548299609135411
1.0866	0.54795894680012
1.0869	0.547617948502468
1.0872	0.547276615133313
1.0875	0.546934947583958
1.0878	0.546592946746157
1.0881	0.546250613512104
1.0884	0.54590794877443
1.0887	0.545564953426204
1.089	0.545221628360924
1.0893	0.544877974472515
1.0896	0.544533992655326
1.0899	0.544189683804124
1.0902	0.543845048814093
1.0905	0.543500088580828
1.0908	0.543154804000331
1.0911	0.542809195969009
1.0914	0.542463265383668
1.0917	0.542117013141513
1.092	0.541770440140137
1.0923	0.541423547277526
1.0926	0.541076335452047
1.0929	0.540728805562451
1.0932	0.540380958507865
1.0935	0.540032795187788
1.0938	0.539684316502091
1.0941	0.539335523351007
1.0944	0.538986416635133
1.0947	0.538636997255425
1.095	0.538287266113191
1.0953	0.537937224110089
1.0956	0.537586872148125
1.0959	0.537236211129647
1.0962	0.536885241957341
1.0965	0.536533965534229
1.0968	0.536182382763664
1.0971	0.535830494549324
1.0974	0.535478301795214
1.0977	0.535125805405655
1.098	0.534773006285287
1.0983	0.53441990533906
1.0986	0.534066503472233
1.0989	0.533712801590368
1.0992	0.533358800599328
1.0995	0.533004501405274
1.0998	0.532649904914659
1.1001	0.532295012034223
1.1004	0.531939823670995
1.1007	0.531584340732281
1.101	0.531228564125669
1.1013	0.530872494759018
1.1016	0.530516133540457
1.1019	0.530159481378382
1.1022	0.529802539181451
1.1025	0.52944530785858
1.1028	0.529087788318941
1.1031	0.528729981471955
1.1034	0.528371888227292
1.1037	0.528013509494863
1.104	0.527654846184821
1.1043	0.527295899207553
1.1046	0.526936669473679
1.1049	0.526577157894045
1.1052	0.526217365379723
1.1055	0.525857292842006
1.1058	0.525496941192401
1.1061	0.525136311342632
1.1064	0.524775404204628
1.1067	0.524414220690526
1.107	0.524052761712662
1.1073	0.523691028183573
1.1076	0.523329021015987
1.1079	0.522966741122825
1.1082	0.522604189417191
1.1085	0.522241366812373
1.1088	0.52187827422184
1.1091	0.521514912559233
1.1094	0.521151282738365
1.1097	0.520787385673218
1.11	0.520423222277935
1.1103	0.520058793466823
1.1106	0.519694100154341
1.1109	0.519329143255102
1.1112	0.518963923683869
1.1115	0.518598442355548
1.1118	0.518232700185187
1.1121	0.517866698087971
1.1124	0.517500436979219
1.1127	0.517133917774379
1.113	0.516767141389027
1.1133	0.516400108738859
1.1136	0.516032820739692
1.1139	0.515665278307455
1.1142	0.515297482358191
1.1145	0.514929433808048
1.1148	0.514561133573279
1.1151	0.514192582570238
1.1154	0.513823781715372
1.1157	0.513454731925224
1.116	0.513085434116421
1.1163	0.512715889205681
1.1166	0.512346098109799
1.1169	0.511976061745648
1.1172	0.511605781030176
1.1175	0.5112352568804
1.1178	0.510864490213404
1.1181	0.510493481946336
1.1184	0.510122232996399
1.1187	0.509750744280855
1.119	0.509379016717016
1.1193	0.509007051222243
1.1196	0.508634848713938
1.1199	0.508262410109547
1.1202	0.50788973632655
1.1205	0.507516828282462
1.1208	0.507143686894827
1.1211	0.506770313081214
1.1214	0.506396707759212
1.1217	0.506022871846433
1.122	0.5056488062605
1.1223	0.505274511919048
1.1226	0.504899989739718
1.1229	0.504525240640156
1.1232	0.504150265538008
1.1235	0.503775065350915
1.1238	0.503399640996511
1.1241	0.50302399339242
1.1244	0.50264812345625
1.1247	0.50227203210559
1.125	0.501895720258007
1.1253	0.501519188831045
1.1256	0.501142438742215
1.1259	0.500765470908997
1.1262	0.500388286248834
1.1265	0.500010885679128
1.1268	0.499633270117237
1.1271	0.499255440480473
1.1274	0.498877397686094
1.1277	0.498499142651306
1.128	0.498120676293255
1.1283	0.497741999529024
1.1286	0.497363113275633
1.1289	0.49698401845003
1.1292	0.496604715969091
1.1295	0.496225206749616
1.1298	0.495845491708323
1.1301	0.495465571761849
1.1304	0.495085447826742
1.1307	0.494705120819458
1.131	0.49432459165636
1.1313	0.493943861253712
1.1316	0.493562930527676
1.1319	0.493181800394311
1.1322	0.492800471769564
1.1325	0.492418945569272
1.1328	0.492037222709152
1.1331	0.491655304104807
1.1334	0.491273190671711
1.1337	0.490890883325217
1.134	0.490508382980542
1.1343	0.490125690552773
1.1346	0.489742806956858
1.1349	0.489359733107604
1.1352	0.488976469919674
1.1355	0.488593018307583
1.1358	0.488209379185694
1.1361	0.487825553468213
1.1364	0.487441542069191
1.1367	0.487057345902514
1.137	0.486672965881902
1.1373	0.486288402920909
1.1376	0.485903657932912
1.1379	0.485518731831114
1.1382	0.485133625528538
1.1385	0.484748339938024
1.1388	0.484362875972223
1.1391	0.483977234543598
1.1394	0.483591416564417
1.1397	0.483205422946752
1.14	0.482819254602471
1.1403	0.482432912443242
1.1406	0.482046397380521
1.1409	0.481659710325557
1.1412	0.48127285218938
1.1415	0.480885823882804
1.1418	0.480498626316422
1.1421	0.4801112604006
1.1424	0.479723727045476
1.1427	0.479336027160957
1.143	0.478948161656714
1.1433	0.478560131442177
1.1436	0.478171937426537
1.1439	0.477783580518736
1.1442	0.47739506162747
1.1445	0.477006381661178
1.1448	0.476617541528047
1.1451	0.476228542136003
1.1454	0.475839384392707
1.1457	0.475450069205557
1.146	0.475060597481679
1.1463	0.474670970127926
1.1466	0.474281188050874
1.1469	0.473891252156822
1.1472	0.473501163351781
1.1475	0.473110922541479
1.1478	0.472720530631351
1.1481	0.472329988526541
1.1484	0.471939297131894
1.1487	0.471548457351955
1.149	0.471157470090967
1.1493	0.470766336252864
1.1496	0.470375056741271
1.1499	0.469983632459498
1.1502	0.469592064310538
1.1505	0.469200353197065
1.1508	0.468808500021428
1.1511	0.468416505685648
1.1514	0.468024371091418
1.1517	0.467632097140096
1.152	0.467239684732701
1.1523	0.466847134769914
1.1526	0.466454448152072
1.1529	0.466061625779165
1.1532	0.46566866855083
1.1535	0.465275577366353
1.1538	0.464882353124664
1.1541	0.464488996724329
1.1544	0.464095509063553
1.1547	0.463701891040175
1.155	0.463308143551661
1.1553	0.462914267495106
1.1556	0.462520263767227
1.1559	0.462126133264362
1.1562	0.461731876882465
1.1565	0.461337495517105
1.1568	0.460942990063458
1.1571	0.460548361416312
1.1574	0.460153610470054
1.1577	0.459758738118675
1.158	0.459363745255761
1.1583	0.458968632774494
1.1586	0.458573401567646
1.1589	0.458178052527576
1.1592	0.457782586546228
1.1595	0.457387004515129
1.1598	0.456991307325381
1.1601	0.456595495867663
1.1604	0.456199571032225
1.1607	0.455803533708885
1.161	0.455407384787027
1.1613	0.455011125155597
1.1616	0.454614755703101
1.1619	0.454218277317597
1.1622	0.4538216908867
1.1625	0.453424997297573
1.1628	0.453028197436923
1.1631	0.452631292191004
1.1634	0.452234282445607
1.1637	0.451837169086062
1.164	0.45143995299723
1.1643	0.451042635063506
1.1646	0.450645216168809
1.1649	0.450247697196586
1.1652	0.449850079029802
1.1655	0.449452362550942
1.1658	0.449054548642006
1.1661	0.448656638184504
1.1664	0.448258632059458
1.1667	0.447860531147392
1.167	0.447462336328337
1.1673	0.44706404848182
1.1676	0.446665668486867
1.1679	0.446267197221995
1.1682	0.445868635565213
1.1685	0.445469984394017
1.1688	0.445071244585388
1.1691	0.444672417015787
1.1694	0.444273502561154
1.1697	0.443874502096904
1.17	0.443475416497925
1.1703	0.443076246638571
1.1706	0.442676993392667
1.1709	0.442277657633496
1.1712	0.441878240233806
1.1715	0.441478742065797
1.1718	0.441079164001128
1.1721	0.440679506910905
1.1724	0.440279771665684
1.1727	0.439879959135467
1.173	0.439480070189697
1.1733	0.439080105697256
1.1736	0.438680066526462
1.1739	0.438279953545067
1.1742	0.437879767620254
1.1745	0.437479509618631
1.1748	0.437079180406234
1.1751	0.436678780848516
1.1754	0.436278311810352
1.1757	0.435877774156031
1.176	0.435477168749255
1.1763	0.435076496453137
1.1766	0.434675758130196
1.1769	0.434274954642353
1.1772	0.433874086850934
1.1775	0.433473155616659
1.1778	0.433072161799648
1.1781	0.432671106259408
1.1784	0.43226998985484
1.1787	0.43186881344423
1.179	0.431467577885248
1.1793	0.431066284034944
1.1796	0.430664932749747
1.1799	0.430263524885462
1.1802	0.429862061297265
1.1805	0.429460542839702
1.1808	0.429058970366687
1.1811	0.428657344731495
1.1814	0.428255666786766
1.1817	0.427853937384495
1.182	0.427452157376034
1.1823	0.427050327612088
1.1826	0.426648448942711
1.1829	0.426246522217304
1.1832	0.425844548284615
1.1835	0.425442527992729
1.1838	0.425040462189073
1.1841	0.42463835172041
1.1844	0.424236197432835
1.1847	0.423834000171775
1.185	0.423431760781982
1.1853	0.423029480107536
1.1856	0.422627158991838
1.1859	0.422224798277608
1.1862	0.421822398806886
1.1865	0.421419961421021
1.1868	0.421017486960677
1.1871	0.420614976265827
1.1874	0.420212430175748
1.1877	0.419809849529021
1.188	0.419407235163529
1.1883	0.41900458791645
1.1886	0.41860190862426
1.1889	0.418199198122728
1.1892	0.41779645724691
1.1895	0.417393686831152
1.1898	0.416990887709083
1.1901	0.416588060713615
1.1904	0.416185206676939
1.1907	0.415782326430524
1.191	0.41537942080511
1.1913	0.414976490630711
1.1916	0.41457353673661
1.1919	0.414170559951356
1.1922	0.413767561102759
1.1925	0.413364541017895
1.1928	0.412961500523095
1.1931	0.412558440443946
1.1934	0.41215536160529
1.1937	0.411752264831218
1.194	0.411349150945071
1.1943	0.410946020769435
1.1946	0.410542875126138
1.1949	0.41013971483625
1.1952	0.409736540720079
1.1955	0.409333353597166
1.1958	0.408930154286289
1.1961	0.408526943605454
1.1964	0.408123722371895
1.1967	0.407720491402071
1.197	0.407317251511666
1.1973	0.406914003515582
1.1976	0.406510748227941
1.1979	0.406107486462079
1.1982	0.405704219030546
1.1985	0.405300946745101
1.1988	0.404897670416714
1.1991	0.404494390855557
1.1994	0.404091108871007
1.1997	0.403687825271642
1.2	0.403284540865239
1.2003	0.402881256458768
1.2006	0.402477972858396
1.2009	0.402074690869477
1.2012	0.401671411296557
1.2015	0.401268134943368
1.2018	0.400864862612823
1.2021	0.40046159510702
1.2024	0.400058333227232
1.2027	0.399655077773914
1.203	0.399251829546689
1.2033	0.398848589344357
1.2036	0.398445357964885
1.2039	0.398042136205409
1.2042	0.397638924862227
1.2045	0.397235724730802
1.2048	0.396832536605757
1.2051	0.396429361280872
1.2054	0.396026199549083
1.2057	0.395623052202479
1.206	0.395219920032299
1.2063	0.394816803828934
1.2066	0.394413704381916
1.2069	0.394010622479927
1.2072	0.393607558910786
1.2075	0.393204514461454
1.2078	0.392801489918029
1.2081	0.392398486065742
1.2084	0.39199550368896
1.2087	0.391592543571178
1.209	0.39118960649502
1.2093	0.390786693242235
1.2096	0.390383804593699
1.2099	0.389980941329406
1.2102	0.389578104228471
1.2105	0.389175294069125
1.2108	0.388772511628715
1.2111	0.388369757683702
1.2114	0.387967033009654
1.2117	0.387564338381251
1.212	0.387161674572277
1.2123	0.386759042355621
1.2126	0.386356442503273
1.2129	0.385953875786324
1.2132	0.385551342974961
1.2135	0.385148844838469
1.2138	0.384746382145223
1.2141	0.384343955662692
1.2144	0.383941566157432
1.2147	0.383539214395088
1.215	0.383136901140388
1.2153	0.382734627157144
1.2156	0.382332393208248
1.2159	0.381930200055671
1.2162	0.381528048460459
1.2165	0.381125939182735
1.2168	0.380723872981693
1.2171	0.380321850615598
1.2174	0.379919872841781
1.2177	0.379517940416641
1.218	0.379116054095643
1.2183	0.378714214633311
1.2186	0.37831242278323
1.2189	0.377910679298043
1.2192	0.377508984929451
1.2195	0.377107340428207
1.2198	0.376705746544116
1.2201	0.376304204026035
1.2204	0.375902713621867
1.2207	0.375501276078562
1.221	0.375099892142116
1.2213	0.374698562557564
1.2216	0.374297288068983
1.2219	0.373896069419489
1.2222	0.373494907351232
1.2225	0.373093802605399
1.2228	0.372692755922208
1.2231	0.372291768040909
1.2234	0.371890839699779
1.2237	0.371489971636122
1.224	0.371089164586269
1.2243	0.37068841928557
1.2246	0.370287736468401
1.2249	0.369887116868153
1.2252	0.369486561217237
1.2255	0.369086070247079
1.2258	0.368685644688116
1.2261	0.368285285269801
1.2264	0.367884992720595
1.2267	0.367484767767966
1.227	0.367084611138389
1.2273	0.366684523557344
1.2276	0.366284505749314
1.2279	0.365884558437782
1.2282	0.36548468234523
1.2285	0.365084878193137
1.2288	0.364685146701977
1.2291	0.364285488591221
1.2294	0.363885904579327
1.2297	0.363486395383746
1.23	0.363086961720918
1.2303	0.362687604306266
1.2306	0.362288323854203
1.2309	0.36188912107812
1.2312	0.361489996690393
1.2315	0.361090951402375
1.2318	0.3606919859244
1.2321	0.360293100965776
1.2324	0.359894297234785
1.2327	0.359495575438684
1.233	0.3590969362837
1.2333	0.358698380475028
1.2336	0.358299908716833
1.2339	0.357901521712246
1.2342	0.357503220163361
1.2345	0.357105004771235
1.2348	0.356706876235887
1.2351	0.356308835256295
1.2354	0.355910882530396
1.2357	0.355513018755081
1.236	0.355115244626196
1.2363	0.354717560838543
1.2366	0.354319968085872
1.2369	0.353922467060884
1.2372	0.353525058455227
1.2375	0.353127742959499
1.2378	0.35273052126324
1.2381	0.352333394054933
1.2384	0.351936362022005
1.2387	0.351539425850823
1.239	0.351142586226692
1.2393	0.350745843833854
1.2396	0.350349199355488
1.2399	0.349952653473707
1.2402	0.349556206869554
1.2405	0.349159860223007
1.2408	0.348763614212971
1.2411	0.348367469517281
1.2414	0.347971426812697
1.2417	0.347575486774905
1.242	0.347179650078514
1.2423	0.346783917397056
1.2426	0.346388289402985
1.2429	0.34599276676767
1.2432	0.345597350161403
1.2435	0.345202040253389
1.2438	0.344806837711749
1.2441	0.344411743203517
1.2444	0.344016757394641
1.2447	0.343621880949977
1.245	0.343227114533291
1.2453	0.342832458807259
1.2456	0.342437914433461
1.2459	0.342043482072384
1.2462	0.341649162383416
1.2465	0.341254956024851
1.2468	0.34086086365388
1.2471	0.340466885926597
1.2474	0.340073023497992
1.2477	0.339679277021954
1.248	0.339285647151266
1.2483	0.338892134537605
1.2486	0.338498739831542
1.2489	0.338105463682539
1.2492	0.337712306738948
1.2495	0.337319269648012
1.2498	0.336926353055859
1.2501	0.336533557607505
1.2504	0.336140883946851
1.2507	0.335748332716681
1.251	0.335355904558662
1.2513	0.334963600113343
1.2516	0.334571420020153
1.2519	0.334179364917398
1.2522	0.333787435442265
1.2525	0.333395632230813
1.2528	0.33300395591798
1.2531	0.332612407137576
1.2534	0.332220986522284
1.2537	0.33182969470366
1.254	0.331438532312126
1.2543	0.331047499976979
1.2546	0.330656598326379
1.2549	0.330265827987356
1.2552	0.329875189585804
1.2555	0.32948468374648
1.2558	0.329094311093009
1.2561	0.328704072247873
1.2564	0.328313967832418
1.2567	0.327923998466848
1.257	0.327534164770228
1.2573	0.327144467360478
1.2576	0.326754906854377
1.2579	0.326365483867557
1.2582	0.325976199014507
1.2585	0.325587052908566
1.2588	0.325198046161928
1.2591	0.324809179385637
1.2594	0.324420453189585
1.2597	0.324031868182517
1.26	0.323643424972022
1.2603	0.323255124164537
1.2606	0.322866966365347
1.2609	0.322478952178578
1.2612	0.322091082207203
1.2615	0.321703357053035
1.2618	0.321315777316731
1.2621	0.320928343597786
1.2624	0.320541056494537
1.2627	0.32015391660416
1.263	0.319766924522666
1.2633	0.319380080844904
1.2636	0.31899338616456
1.2639	0.318606841074153
1.2642	0.318220446165038
1.2645	0.317834202027399
1.2648	0.317448109250256
1.2651	0.317062168421457
1.2654	0.316676380127683
1.2657	0.31629074495444
1.266	0.315905263486067
1.2663	0.315519936305727
1.2666	0.31513476399541
1.2669	0.314749747135931
1.2672	0.314364886306933
1.2675	0.313980182086877
1.2678	0.313595635053052
1.2681	0.313211245781567
1.2684	0.312827014847351
1.2687	0.312442942824155
1.269	0.312059030284549
1.2693	0.311675277799921
1.2696	0.311291685940477
1.2699	0.310908255275241
1.2702	0.310524986372051
1.2705	0.310141879797562
1.2708	0.309758936117243
1.2711	0.309376155895377
1.2714	0.308993539695058
1.2717	0.308611088078196
1.272	0.308228801605509
1.2723	0.307846680836526
1.2726	0.307464726329587
1.2729	0.307082938641841
1.2732	0.306701318329244
1.2735	0.30631986594656
1.2738	0.305938582047362
1.2741	0.305557467184025
1.2744	0.305176521907733
1.2747	0.304795746768473
1.275	0.304415142315037
1.2753	0.304034709095018
1.2756	0.303654447654813
1.2759	0.303274358539623
1.2762	0.302894442293447
1.2765	0.302514699459085
1.2768	0.302135130578138
1.2771	0.301755736191005
1.2774	0.301376516836886
1.2777	0.300997473053776
1.278	0.300618605378467
1.2783	0.300239914346551
1.2786	0.299861400492413
1.2789	0.299483064349235
1.2792	0.299104906448991
1.2795	0.298726927322454
1.2798	0.298349127499186
1.2801	0.297971507507544
1.2804	0.297594067874677
1.2807	0.297216809126526
1.281	0.296839731787823
1.2813	0.296462836382091
1.2816	0.296086123431642
1.2819	0.295709593457579
1.2822	0.295333246979794
1.2825	0.294957084516966
1.2828	0.294581106586563
1.2831	0.29420531370484
1.2834	0.293829706386839
1.2837	0.293454285146389
1.284	0.293079050496104
1.2843	0.292704002947383
1.2846	0.292329143010412
1.2849	0.291954471194158
1.2852	0.291579988006376
1.2855	0.2912056939536
1.2858	0.290831589541152
1.2861	0.290457675273132
1.2864	0.290083951652424
1.2867	0.289710419180694
1.287	0.289337078358388
1.2873	0.288963929684735
1.2876	0.288590973657742
1.2879	0.288218210774196
1.2882	0.287845641529665
1.2885	0.287473266418496
1.2888	0.287101085933813
1.2891	0.286729100567519
1.2894	0.286357310810297
1.2897	0.285985717151605
1.29	0.285614320079679
1.2903	0.285243120081532
1.2906	0.284872117642953
1.2909	0.284501313248507
1.2912	0.284130707381537
1.2915	0.283760300524158
1.2918	0.283390093157262
1.2921	0.283020085760515
1.2924	0.28265027881236
1.2927	0.28228067279001
1.293	0.281911268169454
1.2933	0.281542065425455
1.2936	0.281173065031549
1.2939	0.280804267460044
1.2942	0.280435673182022
1.2945	0.280067282667335
1.2948	0.27969909638461
1.2951	0.279331114801245
1.2954	0.278963338383409
1.2957	0.278595767596042
1.296	0.278228402902856
1.2963	0.277861244766335
1.2966	0.27749429364773
1.2969	0.277127550007066
1.2972	0.276761014303138
1.2975	0.276394686993508
1.2978	0.276028568534511
1.2981	0.27566265938125
1.2984	0.275296959987599
1.2987	0.274931470806199
1.299	0.274566192288461
1.2993	0.274201124884566
1.2996	0.273836269043463
1.2999	0.273471625212869
1.3002	0.273107193839269
1.3005	0.272742975367918
1.3008	0.272378970242839
1.3011	0.272015178906821
1.3014	0.271651601801423
1.3017	0.27128823936697
1.302	0.270925092042557
1.3023	0.270562160266044
1.3026	0.270199444474061
1.3029	0.269836945102002
1.3032	0.269474662584032
1.3035	0.269112597353081
1.3038	0.268750749840846
1.3041	0.268389120477792
1.3044	0.268027709693151
1.3047	0.26766651791492
1.305	0.267305545569866
1.3053	0.26694479308352
1.3056	0.266584260880182
1.3059	0.266223949382917
1.3062	0.265863859013557
1.3065	0.265503990192702
1.3068	0.265144343339718
1.3071	0.264784918872737
1.3074	0.264425717208658
1.3077	0.264066738763148
1.308	0.263707983950638
1.3083	0.26334945318433
1.3086	0.262991146876187
1.3089	0.262633065436944
1.3092	0.2622752092761
1.3095	0.261917578801922
1.3098	0.261560174421443
1.3101	0.261202996540464
1.3104	0.260846045563552
1.3107	0.260489321894042
1.311	0.260132825934035
1.3113	0.2597765580844
1.3116	0.259420518744774
1.3119	0.25906470831356
1.3122	0.25870912718793
1.3125	0.258353775763822
1.3128	0.257998654435943
1.3131	0.257643763597767
1.3134	0.257289103641537
1.3137	0.256934674958262
1.314	0.256580477937723
1.3143	0.256226512968465
1.3146	0.255872780437804
1.3149	0.255519280731824
1.3152	0.255166014235379
1.3155	0.25481298133209
1.3158	0.254460182404347
1.3161	0.254107617833313
1.3164	0.253755287998916
1.3167	0.253403193279856
1.317	0.253051334053603
1.3173	0.252699710696395
1.3176	0.252348323583244
1.3179	0.251997173087928
1.3182	0.251646259582999
1.3185	0.25129558343978
1.3188	0.250945145028362
1.3191	0.250594944717611
1.3194	0.250244982875162
1.3197	0.249895259867423
1.32	0.249545776059575
1.3203	0.249196531815569
1.3206	0.248847527498131
1.3209	0.248498763468759
1.3212	0.248150240087724
1.3215	0.24780195771407
1.3218	0.247453916705616
1.3221	0.247106117418954
1.3224	0.24675856020945
1.3227	0.246411245431247
1.323	0.24606417343726
1.3233	0.24571734457918
1.3236	0.245370759207475
1.3239	0.245024417671388
1.3242	0.244678320318938
1.3245	0.244332467496921
1.3248	0.243986859550909
1.3251	0.243641496825253
1.3254	0.243296379663079
1.3257	0.242951508406293
1.326	0.242606883395579
1.3263	0.2422625049704
1.3266	0.241918373468997
1.3269	0.241574489228391
1.3272	0.241230852584384
1.3275	0.240887463871555
1.3278	0.240544323423267
1.3281	0.240201431571663
1.3284	0.239858788647666
1.3287	0.239516394980984
1.329	0.239174250900104
1.3293	0.238832356732297
1.3296	0.238490712803618
1.3299	0.238149319438904
1.3302	0.237808176961778
1.3305	0.237467285694644
1.3308	0.237126645958695
1.3311	0.236786258073907
1.3314	0.236446122359043
1.3317	0.23610623913165
1.332	0.235766608708065
1.3323	0.23542723140341
1.3326	0.235088107531595
1.3329	0.234749237405319
1.3332	0.23441062133607
1.3335	0.234072259634125
1.3338	0.233734152608548
1.3341	0.233396300567198
1.3344	0.233058703816721
1.3347	0.232721362662556
1.335	0.232384277408934
1.3353	0.232047448358877
1.3356	0.2317108758142
1.3359	0.231374560075514
1.3362	0.231038501442221
1.3365	0.230702700212519
1.3368	0.230367156683399
1.3371	0.230031871150652
1.3374	0.229696843908861
1.3377	0.229362075251407
1.338	0.22902756547047
1.3383	0.228693314857025
1.3386	0.228359323700849
1.3389	0.228025592290515
1.3392	0.227692120913398
1.3395	0.227358909855673
1.3398	0.227025959402313
1.3401	0.226693269837098
1.3404	0.226360841442605
1.3407	0.226028674500217
1.341	0.225696769290119
1.3413	0.225365126091301
1.3416	0.225033745181557
1.3419	0.224702626837487
1.3422	0.224371771334497
1.3425	0.224041178946798
1.3428	0.223710849947412
1.3431	0.223380784608164
1.3434	0.223050983199693
1.3437	0.222721445991443
1.344	0.222392173251671
1.3443	0.222063165247442
1.3446	0.221734422244636
1.3449	0.221405944507941
1.3452	0.221077732300862
1.3455	0.220749785885713
1.3458	0.220422105523627
1.3461	0.220094691474548
1.3464	0.219767543997238
1.3467	0.219440663349274
1.347	0.219114049787052
1.3473	0.218787703565783
1.3476	0.218461624939499
1.3479	0.21813581416105
1.3482	0.217810271482108
1.3485	0.217484997153162
1.3488	0.217159991423528
1.3491	0.216835254541339
1.3494	0.216510786753554
1.3497	0.216186588305957
1.35	0.215862659443153
1.3503	0.215539000408576
1.3506	0.215215611444484
1.3509	0.214892492791963
1.3512	0.214569644690927
1.3515	0.214247067380118
1.3518	0.213924761097108
1.3521	0.213602726078299
1.3524	0.213280962558925
1.3527	0.212959470773049
1.353	0.21263825095357
1.3533	0.212317303332219
1.3536	0.211996628139561
1.3539	0.211676225604997
1.3542	0.211356095956765
1.3545	0.211036239421938
1.3548	0.210716656226427
1.3551	0.210397346594983
1.3554	0.210078310751194
1.3557	0.209759548917492
1.356	0.209441061315147
1.3563	0.209122848164272
1.3566	0.208804909683824
1.3569	0.208487246091602
1.3572	0.208169857604251
1.3575	0.207852744437262
1.3578	0.207535906804971
1.3581	0.207219344920563
1.3584	0.206903058996069
1.3587	0.206587049242373
1.359	0.206271315869205
1.3593	0.205955859085149
1.3596	0.20564067909764
1.3599	0.205325776112966
1.3602	0.205011150336267
1.3605	0.204696801971542
1.3608	0.204382731221642
1.3611	0.204068938288275
1.3614	0.203755423372009
1.3617	0.203442186672268
1.362	0.203129228387336
1.3623	0.20281654871436
1.3626	0.202504147849344
1.3629	0.202192025987159
1.3632	0.201880183321536
1.3635	0.201568620045072
1.3638	0.201257336349228
1.3641	0.200946332424334
1.3644	0.200635608459584
1.3647	0.200325164643043
1.365	0.200015001161643
1.3653	0.199705118201188
1.3656	0.199395515946353
1.3659	0.199086194580685
1.3662	0.198777154286604
1.3665	0.198468395245406
1.3668	0.198159917637261
1.3671	0.197851721641214
1.3674	0.197543807435191
1.3677	0.197236175195993
1.368	0.196928825099304
1.3683	0.196621757319685
1.3686	0.19631497203058
1.3689	0.196008469404317
1.3692	0.195702249612107
1.3695	0.195396312824043
1.3698	0.195090659209109
1.3701	0.194785288935171
1.3704	0.194480202168986
1.3707	0.194175399076199
1.371	0.193870879821345
1.3713	0.193566644567851
1.3716	0.193262693478035
1.3719	0.192959026713109
1.3722	0.19265564443318
1.3725	0.19235254679725
1.3728	0.192049733963218
1.3731	0.19174720608788
1.3734	0.191444963326932
1.3737	0.191143005834969
1.374	0.190841333765487
1.3743	0.190539947270886
1.3746	0.190238846502468
1.3749	0.189938031610439
1.3752	0.189637502743911
1.3755	0.189337260050904
1.3758	0.189037303678344
1.3761	0.188737633772066
1.3764	0.188438250476818
1.3767	0.188139153936256
1.377	0.187840344292951
1.3773	0.187541821688385
1.3776	0.187243586262957
1.3779	0.186945638155981
1.3782	0.186647977505689
1.3785	0.18635060444923
1.3788	0.186053519122672
1.3791	0.185756721661007
1.3794	0.185460212198145
1.3797	0.18516399086692
1.38	0.184868057799093
1.3803	0.184572413125346
1.3806	0.18427705697529
1.3809	0.183981989477464
1.3812	0.183687210759336
1.3815	0.183392720947303
1.3818	0.183098520166694
1.3821	0.18280460854177
1.3824	0.182510986195728
1.3827	0.182217653250697
1.383	0.181924609827746
1.3833	0.181631856046877
1.3836	0.181339392027033
1.3839	0.181047217886099
1.3842	0.180755333740898
1.3845	0.180463739707196
1.3848	0.180172435899704
1.3851	0.179881422432078
1.3854	0.179590699416918
1.3857	0.179300266965772
1.386	0.17901012518914
1.3863	0.178720274196467
1.3866	0.178430714096153
1.3869	0.178141444995548
1.3872	0.177852467000958
1.3875	0.177563780217642
1.3878	0.177275384749816
1.3881	0.176987280700653
1.3884	0.176699468172286
1.3887	0.176411947265808
1.389	0.176124718081273
1.3893	0.175837780717696
1.3896	0.175551135273059
1.3899	0.175264781844308
1.3902	0.174978720527354
1.3905	0.174692951417079
1.3908	0.174407474607332
1.3911	0.174122290190933
1.3914	0.173837398259673
1.3917	0.173552798904318
1.392	0.173268492214607
1.3923	0.172984478279255
1.3926	0.172700757185955
1.3929	0.172417329021377
1.3932	0.172134193871171
1.3935	0.171851351819969
1.3938	0.171568802951385
1.3941	0.171286547348016
1.3944	0.171004585091446
1.3947	0.170722916262243
1.395	0.170441540939963
1.3953	0.170160459203154
1.3956	0.169879671129352
1.3959	0.169599176795084
1.3962	0.169318976275874
1.3965	0.169039069646235
1.3968	0.168759456979681
1.3971	0.168480138348721
1.3974	0.168201113824863
1.3977	0.167922383478614
1.398	0.167643947379484
1.3983	0.167365805595985
1.3986	0.167087958195634
1.3989	0.166810405244951
1.3992	0.166533146809467
1.3995	0.166256182953717
1.3998	0.165979513741248
1.4001	0.165703139234619
1.4004	0.165427059495399
1.4007	0.165151274584173
1.401	0.16487578456054
1.4013	0.164600589483115
1.4016	0.164325689409535
1.4019	0.164051084396451
1.4022	0.163776774499539
1.4025	0.163502759773496
1.4028	0.163229040272043
1.4031	0.162955616047924
1.4034	0.162682487152913
1.4037	0.162409653637811
1.404	0.162137115552446
1.4043	0.16186487294568
1.4046	0.161592925865406
1.4049	0.16132127435855
1.4052	0.161049918471075
1.4055	0.160778858247978
1.4058	0.160508093733298
1.4061	0.160237624970109
1.4064	0.159967452000528
1.4067	0.159697574865715
1.407	0.159427993605873
1.4073	0.159158708260251
1.4076	0.158889718867144
1.4079	0.158621025463894
1.4082	0.158352628086896
1.4085	0.158084526771592
1.4088	0.157816721552481
1.4091	0.157549212463112
1.4094	0.157281999536093
1.4097	0.157015082803085
1.41	0.156748462294812
1.4103	0.156482138041053
1.4106	0.156216110070654
1.4109	0.155950378411519
1.4112	0.155684943090619
1.4115	0.155419804133989
1.4118	0.155154961566734
1.4121	0.154890415413026
1.4124	0.154626165696107
1.4127	0.154362212438292
1.413	0.154098555660968
1.4133	0.153835195384598
1.4136	0.153572131628721
1.4139	0.153309364411953
1.4142	0.153046893751991
1.4145	0.152784719665611
1.4148	0.152522842168671
1.4151	0.152261261276116
1.4154	0.151999977001973
1.4157	0.151738989359357
1.416	0.151478298360471
1.4163	0.15121790401661
1.4166	0.150957806338157
1.4169	0.150698005334589
1.4172	0.15043850101448
1.4175	0.150179293385497
1.4178	0.149920382454405
1.4181	0.149661768227069
1.4184	0.149403450708454
1.4187	0.149145429902627
1.419	0.148887705812758
1.4193	0.148630278441124
1.4196	0.148373147789107
1.4199	0.148116313857198
1.4202	0.147859776644997
1.4205	0.147603536151216
1.4208	0.147347592373679
1.4211	0.147091945309327
1.4214	0.146836594954212
1.4217	0.14658154130351
1.422	0.146326784351509
1.4223	0.146072324091624
1.4226	0.145818160516388
1.4229	0.145564293617458
1.4232	0.145310723385619
1.4235	0.145057449810781
1.4238	0.144804472881981
1.4241	0.144551792587388
1.4244	0.144299408914302
1.4247	0.144047321849157
1.425	0.143795531377519
1.4253	0.143544037484093
1.4256	0.14329284015272
1.4259	0.143041939366382
1.4262	0.142791335107199
1.4265	0.142541027356438
1.4268	0.142291016094505
1.4271	0.142041301300956
1.4274	0.141791882954492
1.4277	0.141542761032963
1.428	0.14129393551337
1.4283	0.141045406371866
1.4286	0.140797173583757
1.4289	0.140549237123503
1.4292	0.140301596964725
1.4295	0.140054253080197
1.4298	0.139807205441857
1.4301	0.139560454020803
1.4304	0.139313998787296
1.4307	0.139067839710761
1.431	0.138821976759791
1.4313	0.138576409902146
1.4316	0.138331139104756
1.4319	0.138086164333721
1.4322	0.137841485554315
1.4325	0.137597102730986
1.4328	0.137353015827357
1.4331	0.137109224806231
1.4334	0.136865729629586
1.4337	0.136622530258585
1.434	0.136379626653571
1.4343	0.136137018774072
1.4346	0.1358947065788
1.4349	0.135652690025657
1.4352	0.13541096907173
1.4355	0.1351695436733
1.4358	0.134928413785839
1.4361	0.134687579364012
1.4364	0.134447040361678
1.4367	0.134206796731897
1.437	0.133966848426924
1.4373	0.133727195398214
1.4376	0.133487837596427
1.4379	0.133248774971423
1.4382	0.133010007472269
1.4385	0.132771535047238
1.4388	0.132533357643812
1.4391	0.132295475208681
1.4394	0.132057887687748
1.4397	0.13182059502613
1.44	0.131583597168157
1.4403	0.131346894057376
1.4406	0.131110485636554
1.4409	0.130874371847674
1.4412	0.130638552631944
1.4415	0.130403027929792
1.4418	0.130167797680873
1.4421	0.129932861824067
1.4424	0.129698220297481
1.4427	0.129463873038455
1.443	0.129229819983557
1.4433	0.128996061068588
1.4436	0.128762596228584
1.4439	0.128529425397819
1.4442	0.128296548509802
1.4445	0.128063965497282
1.4448	0.12783167629225
1.4451	0.12759968082594
1.4454	0.127367979028829
1.4457	0.12713657083064
1.446	0.126905456160346
1.4463	0.126674634946165
1.4466	0.126444107115571
1.4469	0.126213872595286
1.4472	0.12598393131129
1.4475	0.125754283188817
1.4478	0.125524928152358
1.4481	0.125295866125665
1.4484	0.125067097031749
1.4487	0.124838620792886
1.449	0.124610437330613
1.4493	0.124382546565735
1.4496	0.124154948418324
1.4499	0.123927642807722
1.4502	0.123700629652541
1.4505	0.123473908870664
1.4508	0.123247480379251
1.4511	0.123021344094736
1.4514	0.12279549993283
1.4517	0.122569947808526
1.452	0.122344687636095
1.4523	0.122119719329091
1.4526	0.121895042800352
1.4529	0.121670657962003
1.4532	0.121446564725456
1.4535	0.121222763001411
1.4538	0.12099925269986
1.4541	0.120776033730087
1.4544	0.12055310600067
1.4547	0.120330469419483
1.455	0.120108123893697
1.4553	0.119886069329783
1.4556	0.119664305633512
1.4559	0.119442832709958
1.4562	0.119221650463499
1.4565	0.119000758797818
1.4568	0.118780157615908
1.4571	0.118559846820067
1.4574	0.118339826311907
1.4577	0.118120095992352
1.458	0.117900655761639
1.4583	0.117681505519322
1.4586	0.117462645164273
1.4589	0.117244074594681
1.4592	0.117025793708057
1.4595	0.116807802401236
1.4598	0.116590100570374
1.4601	0.116372688110956
1.4604	0.116155564917793
1.4607	0.115938730885025
1.461	0.115722185906124
1.4613	0.115505929873893
1.4616	0.115289962680471
1.4619	0.115074284217331
1.4622	0.114858894375286
1.4625	0.114643793044486
1.4628	0.114428980114424
1.4631	0.114214455473933
1.4634	0.114000219011192
1.4637	0.113786270613726
1.464	0.113572610168408
1.4643	0.113359237561458
1.4646	0.113146152678451
1.4649	0.112933355404311
1.4652	0.112720845623317
1.4655	0.112508623219107
1.4658	0.112296688074672
1.4661	0.112085040072367
1.4664	0.111873679093904
1.4667	0.111662605020361
1.467	0.111451817732179
1.4673	0.111241317109164
1.4676	0.111031103030491
1.4679	0.110821175374706
1.4682	0.110611534019723
1.4685	0.110402178842831
1.4688	0.110193109720693
1.4691	0.109984326529346
1.4694	0.109775829144209
1.4697	0.109567617440077
1.47	0.109359691291128
1.4703	0.109152050570921
1.4706	0.108944695152403
1.4709	0.108737624907903
1.4712	0.108530839709141
1.4715	0.108324339427225
1.4718	0.108118123932655
1.4721	0.107912193095324
1.4724	0.107706546784518
1.4727	0.107501184868922
1.473	0.107296107216616
1.4733	0.107091313695081
1.4736	0.106886804171201
1.4739	0.10668257851126
1.4742	0.106478636580948
1.4745	0.106274978245361
1.4748	0.106071603369004
1.4751	0.105868511815791
1.4754	0.105665703449046
1.4757	0.105463178131509
1.476	0.105260935725331
1.4763	0.105058976092083
1.4766	0.104857299092751
1.4769	0.104655904587743
1.4772	0.104454792436886
1.4775	0.104253962499433
1.4778	0.10405341463406
1.4781	0.103853148698868
1.4784	0.103653164551389
1.4787	0.103453462048583
1.479	0.103254041046842
1.4793	0.10305490140199
1.4796	0.102856042969287
1.4799	0.102657465603428
1.4802	0.102459169158548
1.4805	0.102261153488221
1.4808	0.102063418445461
1.4811	0.101865963882727
1.4814	0.101668789651921
1.4817	0.101471895604394
1.482	0.101275281590941
1.4823	0.101078947461812
1.4826	0.100882893066703
1.4829	0.100687118254767
1.4832	0.100491622874609
1.4835	0.100296406774294
1.4838	0.100101469801341
1.4841	0.0999068118027308
1.4844	0.0997124326249055
1.4847	0.0995183321137698
1.485	0.0993245101146935
1.4853	0.0991309664725124
1.4856	0.0989377010315305
1.4859	0.0987447136355216
1.4862	0.0985520041277306
1.4865	0.0983595723508754
1.4868	0.0981674181471488
1.4871	0.0979755413582196
1.4874	0.0977839418252349
1.4877	0.097592619388821
1.488	0.0974015738890858
1.4883	0.09721080516562
1.4886	0.0970203130574989
1.4889	0.0968300974032841
1.4892	0.0966401580410249
1.4895	0.0964504948082603
1.4898	0.0962611075420205
1.4901	0.0960719960788284
1.4904	0.0958831602547014
1.4907	0.0956945999051532
1.491	0.0955063148651952
1.4913	0.0953183049693381
1.4916	0.0951305700515937
1.4919	0.0949431099454767
1.4922	0.0947559244840061
1.4925	0.0945690134997067
1.4928	0.0943823768246112
1.4931	0.0941960142902615
1.4934	0.0940099257277104
1.4937	0.0938241109675234
1.494	0.0936385698397801
1.4943	0.0934533021740759
1.4946	0.0932683077995238
1.4949	0.0930835865447559
1.4952	0.0928991382379252
1.4955	0.0927149627067068
1.4958	0.0925310597783002
1.4961	0.0923474292794302
1.4964	0.0921640710363492
1.4967	0.0919809848748384
1.497	0.0917981706202096
1.4973	0.0916156280973068
1.4976	0.0914333571305079
1.4979	0.091251357543726
1.4982	0.0910696291604117
1.4985	0.0908881718035539
1.4988	0.0907069852956822
1.4991	0.0905260694588679
1.4994	0.0903454241147259
1.4997	0.0901650490844165
1.5	0.0899849441886468


==> realizedpayoffLP.txt <==
0.959653174630998	0
0.722847245890464	0
1.09923507026288	0
0.616879274066281	0
1.23568929513482	0
0.724969720325918	0.0748873273269231
1.02367440780947	0
1.1333815350642	-0.0289501829152644
0.796354005225169	0.123195245590055
1.42883197971392	0
1.11137458982773	0
0.682063826009399	0
1.1460274830502	0
0.843917668344216	0
0.678602640778334	0
1.20939720635363	0
1.11183505609479	0
1.00137513243157	0
0.85903247700474	0
1.04222629889275	0
0.717945976179509	0.0361947304455815
1.37389899336536	0
1.04493970404535	0
0.896778318019195	0.00637088319255839
1.0863602239143	0
1.05596030734807	0
0.983128557838369	0
0.678938473680598	0
0.857416599535611	0.146300778224937
0.906644218199898	0.0892548145407336
1.30193066516347	0
1.0479719922589	0
1.24433037038727	-0.184412171451764
1.1142091752841	0
1.07726252864864	1.5592126845017e-10
1.02662466843501	0.0068644740115549
1.06636651986998	-0.0395769646668774
0.588922896923298	-5.14110044762703e-07
1.17796192077182	-0.17034073174106
1.13508273924744	0
0.99363676539202	-0.0289388474129312
1.10497965854341	-0.180250453106908
0.512815812116234	0
1.1804642449112	0
0.828964492682447	0.119708721430195
0.676827597089798	0.312396826275987
1.16223021957418	0
0.131831888269362	0
1.06711899870079	0
0.834764096191907	0
1.29332805887279	0
1.13665950045374	0
0.614933397179174	0
0.59901519286754	0
1.16895905947551	0
0.698120377183131	0
0.060602723946334	0
0.628568549978017	0
0.363481236375898	0
0.992861381361016	0
1.02479505385196	0
1.19244941346509	0
1.0642784194957	0
1.3108385857387	0
1.25665826819236	0
1.08039854530496	0
1.04359138468388	0
0.985175450230031	0
1.18439170029447	0
1.04759048533041	0
1.25407598904662	0
1.18868407633403	0
0.0991590248680861	0
1.19884826045856	0
0.602135238487579	0
0.758819695328922	0
1.31127296753083	0
1.26222894856016	0
1.0390332644733	0
1.229698842231	0
1.09769927420895	0
1.27410589060309	-0.0140383289853468
0.588898210290828	0.317314452884923
1.16754371730001	-0.227572796462289
0.936545980021698	0.0337419626117897
0.580987891759212	0.224199742052119
1.1917702473365	0
0.844342887180445	0
0.946809570978798	0
1.23166768210663	0
1.21388401388772	-0.161982241602737
1.17624826515102	-0.266953437360511
0.842019106912837	0
0.466388598951878	0.112437866022957
1.21303269654666	0
1.09464242939164	0
1.22878295744494	0
1.20148912173599	0
0.795985725427416	0
0.559861604061056	0.134708534268817
1.07522482782173	0
1.21280338915554	-0.135535947897544
1.11465500684022	0
1.14083526453006	-0.134363301082962
0.941166231435682	0.0315678322335089
1.47164036734405	-1.87939223468313e-15
0.698238656733649	0
1.39982715495327	-1.52909980768525e-16
0.794452820148989	0
1.15828328290696	-0.176723912036973
1.07085339452972	0
1.17405747304605	0
1.00422117063437	0
1.0021906933304	-0.109985351869013
1.12042682926829	-0.308148943074326
1.04889300398094	-0.20367708456265
0.938906699641492	0.0209254815473113
0.98029583373517	-0.00325302374546711
1.1825970077017	0
0.990645695364239	-0.134724982073499
0.849180349636554	0.153782851713977
1.0326319978474	-0.154226236130238
0.479829067151392	0.0741184740269869
1.31720332574589	1.80266803936404e-15
0.98184879967429	-0.0839105107585949
0.72450388842579	0.255796718148165
1.14058355034194	-0.287131974897181
0.939916969972702	0.0243762300632449
0.835558045443347	0.183268174954225
1.07848949603039	-0.221503379936941
0.875238586581398	0.134481994118898
0.986895137425724	-0.0421844840475847
0.58753703311819	0.0620484635537876
0.833411108868934	0.124531178181026
1.23539889956975	-0.19424392485326
0.988598583405608	-0.0608961779731942
0.674511495353044	0.163634731423923
0.433028872621227	0.129553227352629
0.979827542799596	-0.0778413763750511
1.45748362297373	4.32003952228141e-15
1.0462550298744	-0.120590275871401
0.795002045425185	0.186559070083558
1.01234197588669	-0.0582708003757691
1.2664702430968	-0.0533735643772138
0.968846124667227	-0.0772568416742016
0.786332417582418	0.165178330900296
0.847612696596026	0.163598323439131
1.09125471178144	-0.20661851034937
1.17721301720981	-0.121864128760147
0.956524344974789	-1.8116282583297e-07
1.19880307718755	-0.00880329915915236
1.04081520188101	0
0.948134311675813	0.0328060196003149
1.02762016021362	-0.145607662875796
1.09817467186528	-0.147853620245313
1.03858729100421	-0.131846759205985
0.81750485810291	0.143839596554549
1.14877673230258	-0.164281285994096
1.1521471206532	4.25962721217583e-17
0.953352417105068	-0.0654503547048602
1.22302679533805	2.33774402850906e-15
1.28853231096038	-7.75485312486052e-09
0.742155931702559	0.231254024849045
0.995756845522036	-0.168517558420205
1.13726709718399	-0.358735441953475
1.07201313164644	-0.178825009926056
1.11365400766944	-0.180755498498644
1.0582279553254	-0.20503931307501
1.06757635711305	-0.149054338465045
1.0804090605579	-0.053647274388054
0.53890364887278	0.0277613636040228
0.848997248142902	0.142793280884822
0.302168600116613	3.68942613278115e-16
1.2302858729903	-0.0918410752092655
1.07424128779137	-0.185060235861821
1.05874523551421	-0.146919987127589
0.824300439102112	0.16753005694391
1.27943956663614	-0.0853230165259472
1.0137545096753	-0.0991029676420345
0.692160931851653	0.265947935084761
1.32654102375059	7.48372990426142e-15
0.926685941724242	0.0403754353451365
1.24571952148888	-0.0613426100146604
1.20920189979063	-0.0120329721275998
1.17765884888871	-0.0362002367165535
1.03633604254465	-0.0819729779508388
0.910801310043667	-0.0803868981138127
1.3468284353428	-1.98136537843231e-15
1.22605979588164	-0.521150214671931
1.36431199792087	-2.27472449035547e-16
0.779824036363315	0.157209788758268
1.31708662471348	-2.07021963047165e-15
1.16668964650986	-0.397271206738824
1.20482203047904	-0.299137930737902
1.0871055429601	-0.23493854163485
1.05138324339477	-0.233173880891838
0.96597642497181	-0.0720871994164534
1.44005604969969	1.86155802317337e-16
0.885207736389685	0.0605511199347714
0.984622968163893	-0.0847270522116006
1.1924863438576	-0.245268045760832
0.989020582178046	-0.156731004248317
0.928639918408493	-0.0172942880362951
0.99112887601265	-0.104242748074506
1.18931229168271	-0.12723014317835
0.819201454196124	0.14410242934411


==> realizedpayoffLPwide.txt <==
0.9838612698524	0.0299212601316043
0.889138898356186	0.0154998982596136
1.03969402810515	0.0502912094373493
0.846751709626513	0.000621841324582318
1.09427571805393	-0.103927811451529
0.889987888130368	0.0222364656562823
1.00946976312379	0.0237749507018584
1.05335261402568	0.0266170628787174
0.918541602090068	0.0272006030792801
1.17153279188557	-0.675805598678937
1.04454983593109	0.042360832624649
0.87282553040376	0.0187966469302594
1.05841099322008	0.0246522474122825
0.937567067337687	0.00731473869601868
0.871441056311334	0.0288467631122422
1.08375888254145	-0.0705973607439821
1.04473402243792	0.0380101676981449
1.00055005297263	0.0204822197755996
0.943612990801896	0
1.0168905195571	0.025743579448044
0.887178390471804	0.00873730525276582
1.14955959734615	-0.425864153353188
1.01797588161814	0.0206883049970376
0.958711327207679	0.0174247261112061
1.03454408956572	0.0190718923149086
1.02238412293923	0.014593677301089
0.993251423135348	0.014159368970206
0.87157538947224	0.00666294660631756
0.942966639814245	0.0116177462295774
0.96265768727996	0.0385192735693397
1.12077226606539	-0.22255981294969
1.01918879690356	0.0128506981636179
1.09773214815491	-0.143533181711026
1.04568367011364	0
1.03090501145946	0.0127837769832782
1.01064986737401	0.0413678358886655
1.02654660794799	0.00513727791633788
0.83556915876932	1.98374967031435e-06
1.07118476830873	0.00313642173416534
1.05403309569898	0
0.997454706156808	0
1.04199186341737	0.0596674364086236
0.805126324846494	-0.00328242996168636
1.07218569796448	0
0.931585797072979	0
0.87073103883592	0
1.06489208782967	0.0854235801121052
0.652732755307745	-0.0264219349093468
1.02684759948032	0.106558456405576
0.933905638476763	0.094891975550275
1.11733122354912	0.033793702013975
1.0546638001815	0.0838066915910918
0.84597335887167	0.0439305435634925
0.839606077147017	0.0555235477203482
1.0675836237902	0.0841444204811136
0.879248150873253	0.0403213765282283
0.268478086948174	1.46175807795138e-16
0.624241089578534	0
1.37837617494725	0
0.851427419991207	0
0.745392494550359	0
0.997144552544407	0
1.3718463569986	0
1.00991802154078	0.0546302174916836
1.07697976538604	0.112125175032627
1.02571136779828	0.106569984441434
1.12433543429548	0.00315204630216238
1.10266330727695	0.0718617570031988
1.03215941812198	0.0651881521269865
1.01743655387355	0.0423531596395154
0.994070180092013	0.0250414286453003
1.07375668011779	0.0480274557377945
1.01903619413216	0.0791783327006491
1.10163039561865	-0.0193481021259852
1.07547363053361	0.030725769063606
0.639663609947235	0.0452895097197919
1.07953930418343	0.13506325487135
0.840854095395032	0.069732261868696
0.903527878131569	0.0746152423140425
1.12450918701233	0.0355137189900802
1.10489157942407	0.041573444158386
1.01561330578932	0.0646630731584279
1.0918795368924	-0.0297053848534682
1.03907970968358	0.0738016548472362
1.10964235624123	-0.0284294965337949
0.835559284116332	0.0148821567643298
1.06701748692	-0.0591449805216855
0.97461839200868	0.00584269371145143
0.832395156703685	0.00119384581674236
1.0767080989346	0.0553920610332444
0.491493579006142	0.00319764699794285
1.20461411480706	-0.150964076456657
1.22733669535829	-0.364842396140125
0.937737154872178	0.116700596016141
0.97872382839152	0.104854987607279
1.09266707284265	-0.108765923179652
1.08555360555509	0.00413611815346208
1.07049930606041	0.0432270739734953
0.936807642765135	0.0114122481958655
0.786555439580752	0.0175869642083737
1.08521307861866	0.0359700288871781
1.03785697175666	0.043294228822409
1.09151318297797	-0.0490379610053748
1.0805956486944	-0.0547186038643007
0.918394290170967	0.00308437800899628
0.823944641624423	0.018384649551984
1.03008993112869	0.0377873070346343
1.08512135566222	-0.0994397731428199
1.04586200273609	0.0216200137240463
1.05633410581202	-0.0193209219910477
0.976466492574273	0.0194213633333393
1.18865614693762	-0.38390807875653
0.87929546269346	0.0210078949980327
1.15993086198131	-0.52740663056857
0.917781128059596	0.00867220416999351
1.06331331316279	-0.0170347763439748
1.02834135781189	0.0229108840389266
1.06962298921842	0.0184818125345624
1.00168846825375	0.0112560063704021
1.00087627733216	0.00753880590541897
1.04817073170732	0
1.01955720159238	0.0012582015741549
0.975562679856597	0.00144381902476614
0.992118333494069	0.0118491855692572
1.07303880308068	-0.116312759938465
0.996258278145696	0
0.939672139854622	0
1.01305279913896	0.00110679096272111
0.791931626860557	0
1.12688133029836	-0.319055004417662
0.992739519869716	0.00521862231916445
0.889801555370317	0.00190651177283106
1.05623342013678	0
0.975966787989081	0
0.934223218177339	9.90911727870832e-06
1.03139579841216	0.0290450817660933
0.95009543463256	0.00305864517998003
0.99475805497029	0.0155046672357981
0.835014813247276	0
0.933364443547574	0
1.0941595598279	-0.105106597841412
0.995439433362244	0
0.869804598141218	0.0102652915007858
0.773211549048491	0.0152500995432388
0.991931017119839	0.0573371903595203
1.18299344918949	-0.585645977532176
1.01850201194976	0.037783690671214
0.918000818170074	7.76481901798847e-06
1.00493679035468	0.0412042581138116
1.10658809723872	-0.264875652298821
0.987538449866891	0
0.914532967032967	0
0.939045078638411	0
1.03650188471258	0
1.07088520688393	-0.0299097982400957
0.982609737989916	0.0212352202781125
1.07952123087502	0.0131275143525449
1.01632608075241	0.00722511609592066
0.979253724670326	0
1.01104806408545	0
1.03926986874611	0
1.01543491640168	0
0.927001943241165	0
1.05951069292103	0
1.06085884826128	0
0.981340966842028	-0.0920275446212151
1.08921071813522	-0.0269824717123471
1.11541292438415	-0.197569963202253
0.896862372681024	0.00249988319239396
0.998302738208815	0.00212422656892267
1.0549068388736	0.0802418758402865
1.02880525265858	0.0130619784603438
1.04546160306778	0.0157093469414009
1.02329118213016	-1.66034982202193e-05
1.02703054284522	-0.0065141327100518
1.03216362422316	0.00681933105540272
0.815561459549113	0.192910371243073
0.939598899257161	0.00767401612733386
0.720867440046645	0.0733569303087492
1.28703981005014	-1.17723057874204
1.09211434919612	0.0180893637545676
1.02969651511655	0.018538155417308
1.02349809420569	0.0159188061032098
0.929720175640845	0.00474776558511365
1.11177582665446	-0.292132540984051
1.00550180387012	0.0172744538036109
0.876864372740662	0
1.13061640950024	-0.351330719637174
0.970674376689697	0.00901144251662156
1.09828780859555	-0.0909727439373403
1.08368075991625	-0.0558552646131183
1.07106353955548	-0.0035102083323735
1.01453441701786	0.0950018731478894
0.0702516716084659	6.14132467915048e-15
0.964320524017467	0.162278570574728
1.13873137413712	-0.170891969085744
1.09042391835266	-0.290922420668813
1.14572479916835	-0.0112089966172681
0.911929614545327	0.145996085786054
1.12683464988539	0.0493850420283131
1.06667585860394	-0.0182656823733926
1.08192881219162	0.0479703812490854
1.03484221718404	0.0623068618898866
1.02055329735791	-0.0951486859141211
0.986390569988725	-0.154039200195777
1.17602241987988	-0.429566259336499
0.954083094555874	0.00633360457312821
0.993849187265557	-0.119404006840278
1.07699453754304	-0.020819931269012
0.995608232871219	-0.160120084155985
0.971455967363397	-0.0504539878752148
0.996451550405061	-0.0642363083245146
1.07572491667308	1.61863865142541e-08
0.92768058167845	0.100840183372583


==> realizedpayoffMILP.txt <==
0.959653174630998	0
0.722847245890464	0
1.09923507026288	0
0.616879274066281	0
1.23568929513482	0
0.724969720325918	0
1.02367440780947	0
1.1333815350642	0
0.796354005225169	0.137777468512988
1.42883197971392	0
1.11137458982773	0
0.682063826009399	0
1.1460274830502	0
0.843917668344216	0
0.678602640778334	0
1.20939720635363	0
1.11183505609479	0
1.00137513243157	0
0.85903247700474	0
1.04222629889275	0
0.717945976179509	0
1.37389899336536	0
1.04493970404535	0
0.896778318019195	0
1.0863602239143	0
1.05596030734807	0
0.983128557838369	0
0.678938473680598	0
0.857416599535611	0
0.906644218199898	0
1.30193066516347	0
1.0479719922589	0
1.24433037038727	0
1.1142091752841	0
1.07726252864864	0
1.02662466843501	-4.16429167370766e-07
1.06636651986998	-3.70726815155222e-07
0.588922896923298	0
1.17796192077182	0
1.13508273924744	0
0.99363676539202	0
1.10497965854341	0
0.512815812116234	0
1.1804642449112	0
0.828964492682447	0
0.676827597089798	0
1.16223021957418	0
0.131831888269362	0
1.06711899870079	0
0.834764096191907	0
1.29332805887279	0
1.13665950045374	0
0.614933397179174	0
0.59901519286754	0
1.16895905947551	0
0.698120377183131	0
0.060602723946334	0
0.628568549978017	0
0.363481236375898	0
0.992861381361016	0
1.02479505385196	0
1.19244941346509	0
1.0642784194957	0
1.3108385857387	0
1.25665826819236	0
1.08039854530496	0
1.04359138468388	0
0.985175450230031	0
1.18439170029447	0
1.04759048533041	0
1.25407598904662	0
1.18868407633403	0
0.0991590248680861	0
1.19884826045856	0
0.602135238487579	0
0.758819695328922	0
1.31127296753083	0
1.26222894856016	0
1.0390332644733	0
1.229698842231	0
1.09769927420895	0
1.27410589060309	0
0.588898210290828	0
1.16754371730001	0
0.936545980021698	0
0.580987891759212	0
1.1917702473365	0
0.844342887180445	0
0.946809570978798	0
1.23166768210663	0
1.21388401388772	0
1.17624826515102	0
0.842019106912837	0
0.466388598951878	0
1.21303269654666	0
1.09464242939164	0
1.22878295744494	0
1.20148912173599	0
0.795985725427416	0
0.559861604061056	0
1.07522482782173	0
1.21280338915554	0
1.11465500684022	0
1.14083526453006	0
0.941166231435682	0
1.47164036734405	0
0.698238656733649	0
1.39982715495327	0
0.794452820148989	0
1.15828328290696	0
1.07085339452972	0
1.17405747304605	0
1.00422117063437	0
1.0021906933304	0
1.12042682926829	0
1.04889300398094	0
0.938906699641492	0
0.98029583373517	0
1.1825970077017	0
0.990645695364239	0
0.849180349636554	0
1.0326319978474	4.42631053197348e-09
0.479829067151392	0
1.31720332574589	0
0.98184879967429	0
0.72450388842579	0.277331696004347
1.14058355034194	0
0.939916969972702	0
0.835558045443347	0.193303427607723
1.07848949603039	-0.215801719305441
0.875238586581398	0
0.986895137425724	-0.0297476723697813
0.58753703311819	0.0686383767539201
0.833411108868934	0
1.23539889956975	-0.166676045818008
0.988598583405608	0
0.674511495353044	0.195922821017558
0.433028872621227	0
0.979827542799596	0
1.45748362297373	0
1.0462550298744	0
0.795002045425185	0
1.01234197588669	0
1.2664702430968	-0.0350799491702666
0.968846124667227	0
0.786332417582418	0.156946624803767
0.847612696596026	0.153726622082008
1.09125471178144	-0.208989902157762
1.17721301720981	0
0.956524344974789	0
1.19880307718755	0
1.04081520188101	0
0.948134311675813	0
1.02762016021362	-0.128269296884775
1.09817467186528	-0.138720496685653
1.03858729100421	-2.270436301129e-07
0.81750485810291	0
1.14877673230258	-0.144409976219667
1.1521471206532	-2.93993880299926e-07
0.953352417105068	-0.0458587780539485
1.22302679533805	-3.31852053246998e-08
1.28853231096038	-2.77066641179061e-20
0.742155931702559	0
0.995756845522036	-0.161231449845457
1.13726709718399	0
1.07201313164644	-0.159112871949037
1.11365400766944	-0.175680390513134
1.0582279553254	-0.216886331268974
1.06757635711305	-0.129736273220599
1.0804090605579	-0.0518382095398406
0.53890364887278	0.0305359812086148
0.848997248142902	0.139987117323493
0.302168600116613	0
1.2302858729903	0
1.07424128779137	-0.224893673139692
1.05874523551421	0
0.824300439102112	0
1.27943956663614	-0.0697197321816844
1.0137545096753	-0.0798647455655162
0.692160931851653	0.272182162461985
1.32654102375059	-3.67771869580847e-15
0.926685941724242	0.044972750289662
1.24571952148888	-0.0539430420303898
1.20920189979063	0
1.17765884888871	-0.0295962801355793
1.03633604254465	-0.0785788564235279
0.910801310043667	-0.0732838427947629
1.3468284353428	-5.86153924452891e-15
1.22605979588164	-0.505223233795984
1.36431199792087	6.55120653222374e-14
0.779824036363315	0.159427112453413
1.31708662471348	0
1.16668964650986	-0.381197957616152
1.20482203047904	-0.276331131442218
1.0871055429601	-0.214330934228581
1.05138324339477	-0.204843370447127
0.96597642497181	-0.0684310818466413
1.44005604969969	3.97752897618043e-14
0.885207736389685	0.0638559148587796
0.984622968163893	-0.079684730485443
1.1924863438576	-0.235378574347188
0.989020582178046	-0.137258754178078
0.928639918408493	-0.0122281180495562
0.99112887601265	-0.100364059077942
1.18931229168271	-0.126421193401812
0.819201454196124	0.148170440585893


==> realizedpayoffearly.txt <==
0.9838612698524	0.0299212601316043
0.889138898356186	0.0154998982596136
1.03969402810515	0.0502912094373493
0.846751709626513	0.000621841324582318
1.09427571805393	-0.103927811451529
0.889987888130368	0.0222364656562823
1.00946976312379	0.0237749507018584
1.05335261402568	0.0266170628787174
0.918541602090068	0.0272006030792801
1.17153279188557	-0.675805598678937
1.04454983593109	0.042360832624649
0.87282553040376	0.0187966469302594
1.05841099322008	0.0246522474122825
0.937567067337687	0.00731473869601868
0.871441056311334	0.0288467631122422
1.08375888254145	-0.0705973607439821
1.04473402243792	0.0380101676981449
1.00055005297263	0.0204822197755996
0.943612990801896	0
1.0168905195571	0.025743579448044
0.887178390471804	0.00873730525276582
1.14955959734615	-0.425864153353188
1.01797588161814	0.0206883049970376
0.958711327207679	0.0174247261112061
1.03454408956572	0.0190718923149086
1.02238412293923	0.014593677301089
0.993251423135348	0.014159368970206
0.87157538947224	0.00666294660631756
0.942966639814245	0.0116177462295774
0.96265768727996	0.0385192735693397
1.12077226606539	-0.22255981294969
1.01918879690356	0.0128506981636179
1.09773214815491	-0.143533181711026
1.04568367011364	0
1.03090501145946	0.0127837769832782
1.01064986737401	0.0413678358886655
1.02654660794799	0.00513727791633788
0.83556915876932	1.98374967031435e-06
1.07118476830873	0.00313642173416534
1.05403309569898	0
0.997454706156808	0
1.04199186341737	0.0596674364086236
0.805126324846494	-0.00328242996168636
1.07218569796448	0
0.931585797072979	0
0.87073103883592	0
1.06489208782967	0.0854235801121052
0.652732755307745	-0.0264219349093468
1.02684759948032	0.106558456405576
0.933905638476763	0.094891975550275
1.11733122354912	0.033793702013975
1.0546638001815	0.0838066915910918
0.84597335887167	0.0439305435634925
0.839606077147017	0.0555235477203482
1.0675836237902	0.0841444204811136
0.879248150873253	0.0403213765282283
0.268478086948174	1.46175807795138e-16
0.624241089578534	0
1.37837617494725	0
0.851427419991207	0
0.745392494550359	0
0.997144552544407	0
1.3718463569986	0
1.00991802154078	0.0546302174916836
1.07697976538604	0.112125175032627
1.02571136779828	0.106569984441434
1.12433543429548	0.00315204630216238
1.10266330727695	0.0718617570031988
1.03215941812198	0.0651881521269865
1.01743655387355	0.0423531596395154
0.994070180092013	0.0250414286453003
1.07375668011779	0.0480274557377945
1.01903619413216	0.0791783327006491
1.10163039561865	-0.0193481021259852
1.07547363053361	0.030725769063606
0.639663609947235	0.0452895097197919
1.07953930418343	0.13506325487135
0.840854095395032	0.069732261868696
0.903527878131569	0.0746152423140425
1.12450918701233	0.0355137189900802
1.10489157942407	0.041573444158386
1.01561330578932	0.0646630731584279
1.0918795368924	-0.0297053848534682
1.03907970968358	0.0738016548472362
1.10964235624123	-0.0284294965337949
0.835559284116332	0.0148821567643298
1.06701748692	-0.0591449805216855
0.97461839200868	0.00584269371145143
0.832395156703685	0.00119384581674236
1.0767080989346	0.0553920610332444
0.491493579006142	0.00319764699794285
1.20461411480706	-0.150964076456657
1.22733669535829	-0.364842396140125
0.937737154872178	0.116700596016141
0.97872382839152	0.104854987607279
1.09266707284265	-0.108765923179652
1.08555360555509	0.00413611815346208
1.07049930606041	0.0432270739734953
0.936807642765135	0.0114122481958655
0.786555439580752	0.0175869642083737
1.08521307861866	0.0359700288871781
1.03785697175666	0.043294228822409
1.09151318297797	-0.0490379610053748
1.0805956486944	-0.0547186038643007
0.918394290170967	0.00308437800899628
0.823944641624423	0.018384649551984
1.03008993112869	0.0377873070346343
1.08512135566222	-0.0994397731428199


==> sgtpdf.txt <==
0	0.0231610184911872
0.000299999999999967	0.0231868066905196
0.000599999999999934	0.0232126265069566
0.000900000000000034	0.0232384779818733
0.0012	0.0232643611567004
0.00149999999999997	0.0232902760729246
0.00179999999999993	0.0233162227720885
0.00210000000000003	0.0233422012957907
0.0024	0.0233682116856861
0.00269999999999997	0.0233942539834856
0.00299999999999994	0.0234203282309564
0.00330000000000004	0.0234464344699221
0.0036	0.0234725727422627
0.00389999999999997	0.0234987430899146
0.00419999999999994	0.0235249455548709
0.00450000000000004	0.0235511801791813
0.0048	0.023577447004952
0.00509999999999997	0.0236037460743463
0.00539999999999994	0.0236300774295842
0.00570000000000004	0.0236564411129426
0.00600000000000001	0.0236828371667554
0.00629999999999997	0.0237092656334137
0.00659999999999994	0.0237357265553658
0.00690000000000004	0.023762219975117
0.00720000000000001	0.02378874593523
0.00749999999999997	0.0238153044783251
0.00779999999999994	0.0238418956470798
0.00810000000000004	0.0238685194842293
0.00840000000000001	0.0238951760325662
0.00869999999999997	0.023921865334941
0.00899999999999994	0.0239485874342619
0.00930000000000004	0.0239753423734951
0.00960000000000001	0.0240021301956642
0.00989999999999997	0.0240289509438515
0.0101999999999999	0.0240558046611967
0.0105	0.0240826913908983
0.0108	0.0241096111762124
0.0111	0.0241365640604538
0.0113999999999999	0.0241635500869955
0.0117	0.0241905692992691
0.012	0.0242176217407646
0.0123	0.0242447074550306
0.0125999999999999	0.0242718264856745
0.0129	0.0242989788763623
0.0132	0.024326164670819
0.0135	0.0243533839128284
0.0137999999999999	0.0243806366462333
0.0141	0.0244079229149356
0.0144	0.0244352427628964
0.0147	0.024462596234136
0.0149999999999999	0.0244899833727338
0.0153	0.0245174042228289
0.0156	0.0245448588286197
0.0159	0.024572347234364
0.0161999999999999	0.0245998694843795
0.0165	0.0246274256230434
0.0168	0.0246550156947927
0.0171	0.0246826397441242
0.0173999999999999	0.0247102978155948
0.0177	0.0247379899538213
0.018	0.0247657162034804
0.0183	0.0247934766093093
0.0185999999999999	0.0248212712161052
0.0189	0.0248491000687258
0.0192	0.024876963212089
0.0195	0.0249048606911733
0.0197999999999999	0.0249327925510177
0.0201000000000001	0.0249607588367219
0.0204	0.0249887595934462
0.0207	0.0250167948664119
0.021	0.0250448647009009
0.0213000000000001	0.0250729691422563
0.0216	0.0251011082358821
0.0219	0.0251292820272435
0.0222	0.0251574905618668
0.0225000000000001	0.0251857338853395
0.0228	0.0252140120433108
0.0231	0.0252423250814908
0.0234	0.0252706730456516
0.0237000000000001	0.0252990559816266
0.024	0.0253274739353111
0.0243	0.0253559269526619
0.0246	0.0253844150796978
0.0249000000000001	0.0254129383624994
0.0252	0.0254414968472095
0.0255	0.0254700905800327
0.0258	0.025498719607236
0.0261000000000001	0.0255273839751485
0.0264	0.0255560837301616
0.0267	0.0255848189187293
0.027	0.0256135895873678
0.0273000000000001	0.025642395782656
0.0276	0.0256712375512355
0.0279	0.0257001149398106
0.0282	0.0257290279951482
0.0285000000000001	0.0257579767640785
0.0288	0.0257869612934942
0.0291	0.0258159816303514
0.0294	0.0258450378216692
0.0297000000000001	0.02587412991453
0.03	0.0259032579560793
0.0303	0.0259324219935262
0.0306	0.0259616220741431
0.0309000000000001	0.0259908582452661
0.0312	0.0260201305542948
0.0315	0.0260494390486926
0.0318	0.0260787837759866
0.0321000000000001	0.0261081647837678
0.0324	0.0261375821196912
0.0327	0.0261670358314759
0.033	0.026196525966905
0.0333000000000001	0.0262260525738258
0.0336	0.02625561570015
0.0339	0.0262852153938536
0.0342	0.0263148517029771
0.0345000000000001	0.0263445246756255
0.0348	0.0263742343599684
0.0351	0.0264039808042401
0.0354	0.0264337640567399
0.0357000000000001	0.0264635841658318
0.036	0.0264934411799446
0.0363	0.0265233351475725
0.0366	0.0265532661172745
0.0369000000000001	0.0265832341376751
0.0372	0.0266132392574638
0.0375	0.0266432815253957
0.0378	0.0266733609902914
0.0380999999999999	0.0267034777010368
0.0384	0.0267336317065836
0.0387	0.0267638230559493
0.039	0.0267940517982169
0.0393000000000001	0.0268243179825357
0.0396	0.0268546216581207
0.0399	0.026884962874253
0.0402	0.0269153416802798
0.0404999999999999	0.0269457581256147
0.0408	0.0269762122597375
0.0411	0.0270067041321944
0.0414	0.027037233792598
0.0417000000000001	0.0270678012906277
0.042	0.0270984066760293
0.0423	0.0271290499986155
0.0426	0.0271597313082658
0.0428999999999999	0.0271904506549266
0.0432	0.0272212080886114
0.0435	0.0272520036594006
0.0438	0.0272828374174418
0.0440999999999999	0.02731370941295
0.0444	0.0273446196962076
0.0447	0.0273755683175641
0.045	0.0274065553274367
0.0452999999999999	0.0274375807763104
0.0456	0.0274686447147377
0.0459	0.0274997471933388
0.0462	0.0275308882628019
0.0464999999999999	0.0275620679738831
0.0468	0.0275932863774066
0.0471	0.0276245435242647
0.0474	0.0276558394654178
0.0476999999999999	0.0276871742518948
0.048	0.0277185479347929
0.0483	0.0277499605652778
0.0486	0.0277814121945837
0.0488999999999999	0.0278129028740134
0.0492	0.0278444326549386
0.0495	0.0278760015887999
0.0498	0.0279076097271064
0.0500999999999999	0.0279392571214368
0.0504	0.0279709438234384
0.0507	0.0280026698848279
0.051	0.0280344353573912
0.0512999999999999	0.0280662402929836
0.0516	0.0280980847435299
0.0519	0.0281299687610244
0.0522	0.0281618923975309
0.0524999999999999	0.028193855705183
0.0528	0.0282258587361843
0.0531	0.028257901542808
0.0534	0.0282899841773974
0.0536999999999999	0.0283221066923659
0.054	0.028354269140197
0.0543	0.0283864715734445
0.0546	0.0284187140447325
0.0548999999999999	0.0284509966067555
0.0552	0.0284833193122787
0.0555	0.0285156822141377
0.0558	0.0285480853652388
0.0560999999999999	0.0285805288185593
0.0564	0.0286130126271472
0.0567	0.0286455368441215
0.057	0.0286781015226723
0.0572999999999999	0.0287107067160607
0.0576	0.0287433524776194
0.0579	0.0287760388607519
0.0582	0.0288087659189337
0.0584999999999999	0.0288415337057113
0.0588	0.0288743422747032
0.0591	0.0289071916795993
0.0594	0.0289400819741614
0.0596999999999999	0.0289730132122233
0.0600000000000001	0.0290059854476907
0.0603	0.0290389987345411
0.0606	0.0290720531268245
0.0609	0.029105148678663
0.0612000000000001	0.029138285444251
0.0615	0.0291714634778554
0.0618	0.0292046828338156
0.0621	0.0292379435665435
0.0624000000000001	0.0292712457305239
0.0627	0.0293045893803141
0.063	0.0293379745705447
0.0633	0.0293714013559189
0.0636000000000001	0.0294048697912132
0.0639	0.0294383799312771
0.0642	0.0294719318310334
0.0645	0.0295055255454784
0.0648000000000001	0.0295391611296816
0.0651	0.0295728386387862
0.0654	0.029606558128009
0.0657	0.0296403196526404
0.0660000000000001	0.0296741232680448
0.0663	0.0297079690296604
0.0666	0.0297418569929993
0.0669	0.0297757872136479
0.0672000000000001	0.0298097597472667
0.0675	0.0298437746495903
0.0678	0.029877831976428
0.0681	0.0299119317836633
0.0684000000000001	0.0299460741272544
0.0687	0.0299802590632341
0.069	0.0300144866477099
0.0693	0.0300487569368642
0.0696000000000001	0.0300830699869544
0.0699	0.0301174258543129
0.0702	0.030151824595347
0.0705	0.0301862662665395
0.0708000000000001	0.0302207509244484
0.0711	0.0302552786257072
0.0714	0.0302898494270247
0.0717	0.0303244633851855
0.0720000000000001	0.0303591205570497
0.0723	0.0303938209995535
0.0726	0.0304285647697085
0.0729	0.0304633519246028
0.0731999999999999	0.0304981825214002
0.0735	0.0305330566173409
0.0738	0.0305679742697411
0.0741	0.0306029355359935
0.0744000000000001	0.0306379404735675
0.0747	0.0306729891400087
0.075	0.0307080815929393
0.0753	0.0307432178900587
0.0755999999999999	0.0307783980891426
0.0759	0.030813622248044
0.0762	0.0308488904246927
0.0765	0.0308842026770959
0.0768000000000001	0.0309195590633377
0.0771	0.0309549596415797
0.0774	0.030990404470061
0.0777	0.0310258936070979
0.0779999999999999	0.0310614271110847
0.0783	0.0310970050404931
0.0786	0.0311326274538727
0.0789	0.0311682944098511
0.0792000000000001	0.0312040059671338
0.0795	0.0312397621845043
0.0798	0.0312755631208245
0.0801	0.0313114088350345
0.0803999999999999	0.0313472993861527
0.0807	0.031383234833276
0.081	0.03141921523558
0.0813	0.031455240652319
0.0816000000000001	0.0314913111428259
0.0819	0.0315274267665124
0.0822	0.0315635875828696
0.0825	0.0315997936514673
0.0827999999999999	0.0316360450319545
0.0831	0.0316723417840597
0.0834	0.0317086839675904
0.0837	0.0317450716424339
0.0840000000000001	0.0317815048685569
0.0843	0.0318179837060058
0.0846	0.0318545082149067
0.0849	0.0318910784554656
0.0851999999999999	0.0319276944879686
0.0855	0.0319643563727815
0.0858	0.0320010641703507
0.0861	0.0320378179412024
0.0864000000000001	0.0320746177459436
0.0867	0.0321114636452614
0.087	0.0321483556999236
0.0873	0.0321852939707787
0.0875999999999999	0.0322222785187558
0.0879	0.0322593094048651
0.0882	0.0322963866901974
0.0885	0.0323335104359248
0.0887999999999999	0.0323706807033005
0.0891	0.0324078975536591
0.0894	0.0324451610484161
0.0897	0.032482471249069
0.0899999999999999	0.0325198282171964
0.0903	0.032557232014459
0.0906	0.0325946827025987
0.0909	0.0326321803434398
0.0911999999999999	0.0326697249988882
0.0915	0.032707316730932
0.0918	0.0327449556016414
0.0921	0.0327826416731689
0.0923999999999999	0.0328203750077493
0.0927	0.0328581556676999
0.093	0.0328959837154206
0.0933	0.0329338592133938
0.0935999999999999	0.0329717822241849
0.0939000000000001	0.0330097528104421
0.0942	0.0330477710348962
0.0945	0.0330858369603617
0.0948	0.0331239506497358
0.0951	0.0331621121659992
0.0954	0.0332003215722157
0.0957	0.033238578931533
0.0959999999999999	0.0332768843071819
0.0963000000000001	0.0333152377624773
0.0966	0.0333536393608177
0.0969	0.0333920891656854
0.0972	0.0334305872406468
0.0975	0.0334691336493524
0.0978	0.0335077284555367
0.0981	0.0335463717230189
0.0983999999999999	0.0335850635157022
0.0987000000000001	0.0336238038975744
0.099	0.033662592932708
0.0993	0.0337014306852603
0.0996	0.033740317219473
0.0999000000000001	0.0337792525996731
0.1002	0.0338182368902726
0.1005	0.0338572701557683
0.1008	0.0338963524607427
0.1011	0.0339354838698631
0.1014	0.0339746644478827
0.1017	0.0340138942596399
0.102	0.0340531733700589
0.1023	0.0340925018441497
0.1026	0.0341318797470079
0.1029	0.0341713071438154
0.1032	0.0342107840998397
0.1035	0.034250310680435
0.1038	0.0342898869510414
0.1041	0.0343295129771853
0.1044	0.0343691888244799
0.1047	0.0344089145586247
0.105	0.0344486902454061
0.1053	0.034488515950697
0.1056	0.0345283917404576
0.1059	0.0345683176807347
0.1062	0.0346082938376623
0.1065	0.0346483202774619
0.1068	0.0346883970664418
0.1071	0.0347285242709983
0.1074	0.0347687019576146
0.1077	0.0348089301928622
0.108	0.0348492090433997
0.1083	0.034889538575974
0.1086	0.0349299188574198
0.1089	0.0349703499546596
0.1092	0.0350108319347045
0.1095	0.0350513648646536
0.1098	0.0350919488116944
0.1101	0.0351325838431028
0.1104	0.0351732700262435
0.1107	0.0352140074285698
0.111	0.0352547961176237
0.1113	0.0352956361610361
0.1116	0.0353365276265271
0.1119	0.0353774705819057
0.1122	0.0354184650950703
0.1125	0.0354595112340084
0.1128	0.0355006090667972
0.1131	0.0355417586616032
0.1134	0.0355829600866829
0.1137	0.035624213410382
0.114	0.0356655187011367
0.1143	0.0357068760274727
0.1146	0.0357482854580059
0.1149	0.0357897470614426
0.1152	0.0358312609065791
0.1155	0.0358728270623023
0.1158	0.0359144455975896
0.1161	0.0359561165815088
0.1164	0.0359978400832186
0.1167	0.0360396161719687
0.117	0.0360814449170994
0.1173	0.0361233263880423
0.1176	0.0361652606543201
0.1179	0.0362072477855467
0.1182	0.0362492878514274
0.1185	0.036291380921759
0.1188	0.0363335270664299
0.1191	0.0363757263554203
0.1194	0.0364179788588021
0.1197	0.036460284646739
0.12	0.036502643789487
0.1203	0.0365450563573941
0.1206	0.0365875224209005
0.1209	0.0366300420505387
0.1212	0.036672615316934
0.1215	0.036715242290804
0.1218	0.0367579230429589
0.1221	0.0368006576443019
0.1224	0.036843446165829
0.1227	0.0368862886786294
0.123	0.0369291852538851
0.1233	0.0369721359628715
0.1236	0.0370151408769575
0.1239	0.0370582000676052
0.1242	0.0371013136063704
0.1245	0.0371444815649025
0.1248	0.0371877040149448
0.1251	0.0372309810283344
0.1254	0.0372743126770023
0.1257	0.0373176990329739
0.126	0.0373611401683686
0.1263	0.0374046361554002
0.1266	0.037448187066377
0.1269	0.0374917929737017
0.1272	0.037535453949872
0.1275	0.0375791700674799
0.1278	0.0376229413992127
0.1281	0.0376667680178526
0.1284	0.0377106499962767
0.1287	0.0377545874074577
0.129	0.0377985803244633
0.1293	0.0378426288204568
0.1296	0.037886732968697
0.1299	0.0379308928425385
0.1302	0.0379751085154316
0.1305	0.0380193800609225
0.1308	0.0380637075526533
0.1311	0.0381080910643624
0.1314	0.0381525306698843
0.1317	0.0381970264431499
0.132	0.0382415784581867
0.1323	0.0382861867891183
0.1326	0.0383308515101656
0.1329	0.0383755726956459
0.1332	0.0384203504199733
0.1335	0.0384651847576594
0.1338	0.0385100757833125
0.1341	0.0385550235716382
0.1344	0.0386000281974397
0.1347	0.0386450897356174
0.135	0.0386902082611695
0.1353	0.0387353838491916
0.1356	0.0387806165748774
0.1359	0.0388259065135184
0.1362	0.0388712537405042
0.1365	0.0389166583313224
0.1368	0.038962120361559
0.1371	0.0390076399068983
0.1374	0.0390532170431232
0.1377	0.039098851846115
0.138	0.0391445443918538
0.1383	0.0391902947564187
0.1386	0.0392361030159875
0.1389	0.0392819692468372
0.1392	0.039327893525344
0.1395	0.0393738759279831
0.1398	0.0394199165313295
0.1401	0.0394660154120574
0.1404	0.0395121726469409
0.1407	0.0395583883128535
0.141	0.039604662486769
0.1413	0.0396509952457606
0.1416	0.0396973866670022
0.1419	0.0397438368277674
0.1422	0.0397903458054304
0.1425	0.0398369136774658
0.1428	0.0398835405214485
0.1431	0.0399302264150545
0.1434	0.0399769714360601
0.1437	0.0400237756623428
0.144	0.0400706391718811
0.1443	0.0401175620427544
0.1446	0.0401645443531435
0.1449	0.0402115861813305
0.1452	0.0402586876056991
0.1455	0.0403058487047343
0.1458	0.0403530695570231
0.1461	0.0404003502412541
0.1464	0.0404476908362179
0.1467	0.0404950914208071
0.147	0.0405425520740166
0.1473	0.0405900728749434
0.1476	0.040637653902787
0.1479	0.0406852952368494
0.1482	0.0407329969565351
0.1485	0.0407807591413515
0.1488	0.0408285818709088
0.1491	0.0408764652249201
0.1494	0.0409244092832018
0.1497	0.0409724141256731
0.15	0.041020479832357
0.1503	0.0410686064833796
0.1506	0.0411167941589708
0.1509	0.0411650429394638
0.1512	0.0412133529052961
0.1515	0.0412617241370086
0.1518	0.0413101567152465
0.1521	0.0413586507207592
0.1524	0.0414072062344001
0.1527	0.0414558233371272
0.153	0.0415045021100029
0.1533	0.0415532426341943
0.1536	0.0416020449909729
0.1539	0.0416509092617154
0.1542	0.0416998355279034
0.1545	0.0417488238711235
0.1548	0.0417978743730674
0.1551	0.0418469871155322
0.1554	0.0418961621804206
0.1557	0.0419453996497406
0.156	0.0419946996056059
0.1563	0.0420440621302361
0.1566	0.0420934873059567
0.1569	0.042142975215199
0.1572	0.0421925259405007
0.1575	0.0422421395645056
0.1578	0.042291816169964
0.1581	0.0423415558397325
0.1584	0.0423913586567744
0.1587	0.0424412247041598
0.159	0.0424911540650655
0.1593	0.0425411468227755
0.1596	0.0425912030606807
0.1599	0.0426413228622791
0.1602	0.0426915063111762
0.1605	0.042741753491085
0.1608	0.0427920644858258
0.1611	0.0428424393793268
0.1614	0.0428928782556239
0.1617	0.042943381198861
0.162	0.0429939482932897
0.1623	0.0430445796232703
0.1626	0.043095275273271
0.1629	0.0431460353278685
0.1632	0.0431968598717478
0.1635	0.0432477489897028
0.1638	0.0432987027666362
0.1641	0.0433497212875592
0.1644	0.0434008046375923
0.1647	0.043451952901965
0.165	0.0435031661660161
0.1653	0.0435544445151936
0.1656	0.043605788035055
0.1659	0.0436571968112674
0.1662	0.0437086709296078
0.1665	0.0437602104759628
0.1668	0.0438118155363288
0.1671	0.0438634861968127
0.1674	0.0439152225436312
0.1677	0.0439670246631114
0.168	0.044018892641691
0.1683	0.044070826565918
0.1686	0.0441228265224512
0.1689	0.0441748925980601
0.1692	0.0442270248796252
0.1695	0.044279223454138
0.1698	0.0443314884087011
0.1701	0.0443838198305283
0.1704	0.044436217806945
0.1707	0.0444886824253878
0.171	0.0445412137734052
0.1713	0.0445938119386574
0.1716	0.0446464770089163
0.1719	0.0446992090720659
0.1722	0.0447520082161023
0.1725	0.0448048745291339
0.1728	0.0448578080993813
0.1731	0.0449108090151778
0.1734	0.0449638773649689
0.1737	0.0450170132373132
0.174	0.045070216720882
0.1743	0.0451234879044595
0.1746	0.0451768268769429
0.1749	0.045230233727343
0.1752	0.0452837085447833
0.1755	0.0453372514185012
0.1758	0.0453908624378476
0.1761	0.0454445416922869
0.1764	0.0454982892713975
0.1767	0.0455521052648716
0.177	0.0456059897625154
0.1773	0.0456599428542494
0.1776	0.0457139646301083
0.1779	0.0457680551802413
0.1782	0.045822214594912
0.1785	0.0458764429644987
0.1788	0.0459307403794947
0.1791	0.0459851069305077
0.1794	0.0460395427082609
0.1797	0.0460940478035925
0.18	0.0461486223074557
0.1803	0.0462032663109195
0.1806	0.046257979905168
0.1809	0.0463127631815014
0.1812	0.0463676162313351
0.1815	0.0464225391462008
0.1818	0.046477532017746
0.1821	0.0465325949377343
0.1824	0.0465877279980457
0.1827	0.0466429312906764
0.183	0.0466982049077391
0.1833	0.0467535489414631
0.1836	0.0468089634841946
0.1839	0.0468644486283964
0.1842	0.0469200044666484
0.1845	0.0469756310916477
0.1848	0.0470313285962082
0.1851	0.0470870970732616
0.1854	0.0471429366158569
0.1857	0.0471988473171607
0.186	0.0472548292704572
0.1863	0.0473108825691484
0.1866	0.0473670073067545
0.1869	0.0474232035769137
0.1872	0.047479471473382
0.1875	0.0475358110900343
0.1878	0.0475922225208636
0.1881	0.0476487058599816
0.1884	0.0477052612016185
0.1887	0.0477618886401234
0.189	0.0478185882699646
0.1893	0.0478753601857289
0.1896	0.0479322044821229
0.1899	0.0479891212539719
0.1902	0.0480461105962212
0.1905	0.0481031726039351
0.1908	0.0481603073722981
0.1911	0.048217514996614
0.1914	0.0482747955723068
0.1917	0.0483321491949205
0.192	0.0483895759601192
0.1923	0.0484470759636873
0.1926	0.0485046493015298
0.1929	0.0485622960696718
0.1932	0.0486200163642594
0.1935	0.0486778102815594
0.1938	0.0487356779179596
0.1941	0.0487936193699685
0.1944	0.048851634734216
0.1947	0.0489097241074533
0.195	0.0489678875865529
0.1953	0.0490261252685087
0.1956	0.0490844372504365
0.1959	0.0491428236295737
0.1962	0.0492012845032795
0.1965	0.0492598199690354
0.1968	0.0493184301244447
0.1971	0.0493771150672332
0.1974	0.0494358748952489
0.1977	0.0494947097064624
0.198	0.0495536195989671
0.1983	0.0496126046709787
0.1986	0.0496716650208361
0.1989	0.0497308007470012
0.1992	0.0497900119480589
0.1995	0.0498492987227173
0.1998	0.0499086611698082
0.2001	0.0499680993882864
0.2004	0.0500276134772307
0.2007	0.0500872035358434
0.201	0.0501468696634507
0.2013	0.0502066119595031
0.2016	0.0502664305235746
0.2019	0.050326325455364
0.2022	0.0503862968546942
0.2025	0.0504463448215126
0.2028	0.0505064694558911
0.2031	0.0505666708580265
0.2034	0.0506269491282404
0.2037	0.0506873043669794
0.204	0.050747736674815
0.2043	0.0508082461524442
0.2046	0.050868832900689
0.2049	0.0509294970204974
0.2052	0.0509902386129424
0.2055	0.051051057779223
0.2058	0.0511119546206642
0.2061	0.0511729292387165
0.2064	0.051233981734957
0.2067	0.0512951122110886
0.207	0.0513563207689407
0.2073	0.0514176075104693
0.2076	0.0514789725377567
0.2079	0.0515404159530121
0.2082	0.0516019378585714
0.2085	0.0516635383568975
0.2088	0.0517252175505804
0.2091	0.0517869755423373
0.2094	0.0518488124350127
0.2097	0.0519107283315785
0.21	0.0519727233351342
0.2103	0.052034797548907
0.2106	0.052096951076252
0.2109	0.052159184020652
0.2112	0.052221496485718
0.2115	0.0522838885751894
0.2118	0.0523463603929335
0.2121	0.0524089120429463
0.2124	0.0524715436293524
0.2127	0.0525342552564048
0.213	0.0525970470284855
0.2133	0.0526599190501055
0.2136	0.0527228714259046
0.2139	0.052785904260652
0.2142	0.0528490176592462
0.2145	0.0529122117267148
0.2148	0.0529754865682154
0.2151	0.053038842289035
0.2154	0.0531022789945903
0.2157	0.0531657967904282
0.216	0.0532293957822254
0.2163	0.0532930760757889
0.2166	0.0533568377770558
0.2169	0.0534206809920938
0.2172	0.0534846058271012
0.2175	0.0535486123884066
0.2178	0.0536127007824696
0.2181	0.0536768711158808
0.2184	0.0537411234953618
0.2187	0.053805458027765
0.219	0.0538698748200745
0.2193	0.0539343739794055
0.2196	0.053998955613005
0.2199	0.0540636198282512
0.2202	0.0541283667326546
0.2205	0.0541931964338572
0.2208	0.0542581090396331
0.2211	0.0543231046578887
0.2214	0.0543881833966622
0.2217	0.0544533453641248
0.222	0.0545185906685796
0.2223	0.0545839194184628
0.2226	0.054649331722343
0.2229	0.054714827688922
0.2232	0.0547804074270342
0.2235	0.0548460710456474
0.2238	0.0549118186538626
0.2241	0.054977650360914
0.2244	0.0550435662761694
0.2247	0.0551095665091303
0.225	0.0551756511694316
0.2253	0.0552418203668425
0.2256	0.0553080742112658
0.2259	0.0553744128127386
0.2262	0.055440836281432
0.2265	0.0555073447276518
0.2268	0.0555739382618378
0.2271	0.0556406169945647
0.2274	0.055707381036542
0.2277	0.0557742304986135
0.228	0.0558411654917587
0.2283	0.0559081861270915
0.2286	0.0559752925158614
0.2289	0.056042484769453
0.2292	0.0561097629993865
0.2295	0.0561771273173174
0.2298	0.0562445778350373
0.2301	0.0563121146644732
0.2304	0.0563797379176882
0.2307	0.0564474477068815
0.231	0.0565152441443884
0.2313	0.0565831273426804
0.2316	0.0566510974143656
0.2319	0.0567191544721885
0.2322	0.0567872986290302
0.2325	0.0568555299979088
0.2328	0.0569238486919791
0.2331	0.056992254824533
0.2334	0.0570607485089995
0.2337	0.0571293298589449
0.234	0.0571979989880729
0.2343	0.0572667560102245
0.2346	0.0573356010393787
0.2349	0.0574045341896519
0.2352	0.0574735555752986
0.2355	0.0575426653107112
0.2358	0.05761186351042
0.2361	0.057681150289094
0.2364	0.0577505257615402
0.2367	0.057819990042704
0.237	0.0578895432476697
0.2373	0.05795918549166
0.2376	0.0580289168900368
0.2379	0.0580987375583005
0.2382	0.058168647612091
0.2385	0.0582386471671871
0.2388	0.0583087363395071
0.2391	0.0583789152451085
0.2394	0.0584491840001886
0.2397	0.0585195427210842
0.24	0.0585899915242721
0.2403	0.0586605305263687
0.2406	0.0587311598441308
0.2409	0.058801879594455
0.2412	0.0588726898943785
0.2415	0.0589435908610786
0.2418	0.0590145826118732
0.2421	0.059085665264221
0.2424	0.0591568389357212
0.2427	0.0592281037441141
0.243	0.0592994598072808
0.2433	0.0593709072432435
0.2436	0.0594424461701659
0.2439	0.0595140767063528
0.2442	0.0595857989702503
0.2445	0.0596576130804466
0.2448	0.0597295191556711
0.2451	0.0598015173147953
0.2454	0.0598736076768326
0.2457	0.0599457903609383
0.246	0.06001806548641
0.2463	0.0600904331726876
0.2466	0.0601628935393535
0.2469	0.0602354467061324
0.2472	0.0603080927928918
0.2475	0.060380831919642
0.2478	0.060453664206536
0.2481	0.0605265897738699
0.2484	0.0605996087420831
0.2487	0.060672721231758
0.249	0.0607459273636204
0.2493	0.0608192272585395
0.2496	0.0608926210375284
0.2499	0.0609661088217435
0.2502	0.0610396907324854
0.2505	0.0611133668911982
0.2508	0.0611871374194704
0.2511	0.0612610024390347
0.2514	0.0613349620717678
0.2517	0.0614090164396911
0.252	0.0614831656649703
0.2523	0.0615574098699158
0.2526	0.0616317491769829
0.2529	0.0617061837087716
0.2532	0.0617807135880268
0.2535	0.0618553389376389
0.2538	0.061930059880643
0.2541	0.06200487654022
0.2544	0.062079789039696
0.2547	0.0621547975025426
0.255	0.0622299020523771
0.2553	0.062305102812963
0.2556	0.0623803999082091
0.2559	0.0624557934621706
0.2562	0.0625312835990488
0.2565	0.0626068704431912
0.2568	0.0626825541190916
0.2571	0.0627583347513905
0.2574	0.0628342124648746
0.2577	0.0629101873844778
0.258	0.0629862596352805
0.2583	0.0630624293425101
0.2586	0.0631386966315413
0.2589	0.0632150616278954
0.2592	0.0632915244572416
0.2595	0.0633680852453963
0.2598	0.063444744118323
0.2601	0.0635215012021334
0.2604	0.0635983566230866
0.2607	0.0636753105075898
0.261	0.0637523629821979
0.2613	0.0638295141736138
0.2616	0.063906764208689
0.2619	0.063984113214423
0.2622	0.0640615613179637
0.2625	0.0641391086466077
0.2628	0.0642167553277999
0.2631	0.0642945014891344
0.2634	0.0643723472583539
0.2637	0.06445029276335
0.264	0.0645283381321635
0.2643	0.0646064834929843
0.2646	0.0646847289741518
0.2649	0.0647630747041546
0.2652	0.064841520811631
0.2655	0.0649200674253688
0.2658	0.0649987146743056
0.2661	0.0650774626875288
0.2664	0.0651563115942757
0.2667	0.0652352615239341
0.267	0.0653143126060415
0.2673	0.0653934649702857
0.2676	0.0654727187465054
0.2679	0.0655520740646894
0.2682	0.0656315310549771
0.2685	0.0657110898476589
0.2688	0.0657907505731758
0.2691	0.0658705133621199
0.2694	0.0659503783452343
0.2697	0.0660303456534133
0.27	0.0661104154177024
0.2703	0.0661905877692986
0.2706	0.0662708628395504
0.2709	0.0663512407599577
0.2712	0.0664317216621724
0.2715	0.0665123056779979
0.2718	0.0665929929393898
0.2721	0.0666737835784556
0.2724	0.066754677727455
0.2727	0.0668356755187998
0.273	0.0669167770850543
0.2733	0.0669979825589353
0.2736	0.0670792920733121
0.2739	0.0671607057612065
0.2742	0.0672422237557933
0.2745	0.0673238461904001
0.2748	0.0674055731985076
0.2751	0.0674874049137493
0.2754	0.0675693414699122
0.2757	0.0676513830009365
0.276	0.0677335296409158
0.2763	0.0678157815240973
0.2766	0.0678981387848816
0.2769	0.0679806015578232
0.2772	0.0680631699776303
0.2775	0.0681458441791653
0.2778	0.0682286242974442
0.2781	0.0683115104676376
0.2784	0.0683945028250701
0.2787	0.0684776015052206
0.279	0.0685608066437225
0.2793	0.0686441183763637
0.2796	0.0687275368390869
0.2799	0.0688110621679894
0.2802	0.0688946944993236
0.2805	0.0689784339694965
0.2808	0.0690622807150704
0.2811	0.0691462348727626
0.2814	0.0692302965794459
0.2817	0.0693144659721483
0.282	0.0693987431880532
0.2823	0.0694831283644997
0.2826	0.0695676216389825
0.2829	0.0696522231491522
0.2832	0.069736933032815
0.2835	0.0698217514279332
0.2838	0.0699066784726253
0.2841	0.0699917143051657
0.2844	0.0700768590639853
0.2847	0.0701621128876712
0.285	0.0702474759149672
0.2853	0.0703329482847732
0.2856	0.0704185301361462
0.2859	0.0705042216082998
0.2862	0.0705900228406044
0.2865	0.0706759339725874
0.2868	0.0707619551439333
0.2871	0.0708480864944837
0.2874	0.0709343281642374
0.2877	0.0710206802933504
0.288	0.0711071430221365
0.2883	0.0711937164910668
0.2886	0.0712804008407701
0.2889	0.0713671962120328
0.2892	0.0714541027457992
0.2895	0.0715411205831716
0.2898	0.0716282498654101
0.2901	0.071715490733933
0.2904	0.0718028433303169
0.2907	0.0718903077962967
0.291	0.0719778842737654
0.2913	0.0720655729047748
0.2916	0.072153373831535
0.2919	0.0722412871964151
0.2922	0.0723293131419426
0.2925	0.072417451810804
0.2928	0.0725057033458449
0.2931	0.0725940678900697
0.2934	0.072682545586642
0.2937	0.0727711365788846
0.294	0.0728598410102798
0.2943	0.0729486590244689
0.2946	0.0730375907652532
0.2949	0.0731266363765932
0.2952	0.0732157960026091
0.2955	0.073305069787581
0.2958	0.0733944578759488
0.2961	0.0734839604123124
0.2964	0.0735735775414317
0.2967	0.0736633094082265
0.297	0.0737531561577772
0.2973	0.0738431179353242
0.2976	0.0739331948862683
0.2979	0.074023387156171
0.2982	0.0741136948907541
0.2985	0.0742041182359002
0.2988	0.0742946573376525
0.2991	0.0743853123422153
0.2994	0.0744760833959535
0.2997	0.074566970645393
0.3	0.0746579742372211
0.3003	0.0747490943182858
0.3006	0.0748403310355968
0.3009	0.0749316845363248
0.3012	0.0750231549678021
0.3015	0.0751147424775225
0.3018	0.0752064472131412
0.3021	0.0752982693224753
0.3024	0.0753902089535035
0.3027	0.0754822662543664
0.303	0.0755744413733666
0.3033	0.0756667344589684
0.3036	0.0757591456597987
0.3039	0.075851675124646
0.3042	0.0759443230024613
0.3045	0.0760370894423582
0.3048	0.0761299745936121
0.3051	0.0762229786056614
0.3054	0.076316101628107
0.3057	0.0764093438107121
0.306	0.076502705303403
0.3063	0.0765961862562688
0.3066	0.0766897868195612
0.3069	0.0767835071436951
0.3072	0.0768773473792484
0.3075	0.076971307676962
0.3078	0.0770653881877402
0.3081	0.0771595890626503
0.3084	0.0772539104529234
0.3087	0.0773483525099535
0.309	0.0774429153852985
0.3093	0.0775375992306799
0.3096	0.0776324041979823
0.3099	0.0777273304392546
0.3102	0.0778223781067094
0.3105	0.0779175473527231
0.3108	0.0780128383298362
0.3111	0.0781082511907527
0.3114	0.0782037860883415
0.3117	0.0782994431756351
0.312	0.0783952226058305
0.3123	0.078491124532289
0.3126	0.0785871491085361
0.3129	0.0786832964882618
0.3132	0.0787795668253211
0.3135	0.078875960273733
0.3138	0.0789724769876814
0.3141	0.0790691171215152
0.3144	0.0791658808297476
0.3147	0.0792627682670572
0.315	0.0793597795882872
0.3153	0.079456914948446
0.3156	0.0795541745027071
0.3159	0.079651558406409
0.3162	0.0797490668150556
0.3165	0.079846699884316
0.3168	0.0799444577700247
0.3171	0.0800423406281816
0.3174	0.0801403486149522
0.3177	0.0802384818866674
0.318	0.0803367405998238
0.3183	0.0804351249110838
0.3186	0.0805336349772751
0.3189	0.080632270955392
0.3192	0.080731033002594
0.3195	0.0808299212762067
0.3198	0.080928935933722
0.3201	0.0810280771327975
0.3204	0.0811273450312573
0.3207	0.0812267397870913
0.321	0.0813262615584559
0.3213	0.0814259105036737
0.3216	0.0815256867812339
0.3219	0.0816255905497918
0.3222	0.0817256219681695
0.3225	0.0818257811953554
0.3228	0.0819260683905047
0.3231	0.0820264837129392
0.3234	0.0821270273221474
0.3237	0.0822276993777847
0.324	0.0823285000396732
0.3243	0.0824294294678019
0.3246	0.0825304878223271
0.3249	0.0826316752635714
0.3252	0.0827329919520253
0.3255	0.0828344380483458
0.3258	0.0829360137133574
0.3261	0.0830377191080516
0.3264	0.0831395543935875
0.3267	0.0832415197312912
0.327	0.0833436152826564
0.3273	0.0834458412093441
0.3276	0.0835481976731831
0.3279	0.0836506848361693
0.3282	0.0837533028604665
0.3285	0.083856051908406
0.3288	0.0839589321424869
0.3291	0.0840619437253761
0.3294	0.0841650868199081
0.3297	0.0842683615890852
0.33	0.084371768196078
0.3303	0.0844753068042245
0.3306	0.0845789775770312
0.3309	0.0846827806781722
0.3312	0.0847867162714899
0.3315	0.0848907845209948
0.3318	0.0849949855908656
0.3321	0.0850993196454491
0.3324	0.0852037868492605
0.3327	0.0853083873669831
0.333	0.0854131213634687
0.3333	0.0855179890037376
0.3336	0.0856229904529782
0.3339	0.0857281258765477
0.3342	0.0858333954399716
0.3345	0.0859387993089439
0.3348	0.0860443376493275
0.3351	0.0861500106271536
0.3354	0.0862558184086223
0.3357	0.0863617611601024
0.336	0.0864678390481312
0.3363	0.0865740522394152
0.3366	0.0866804009008292
0.3369	0.0867868851994174
0.3372	0.0868935053023926
0.3375	0.0870002613771364
0.3378	0.0871071535911997
0.3381	0.0872141821123023
0.3384	0.0873213471083329
0.3387	0.0874286487473494
0.339	0.0875360871975787
0.3393	0.0876436626274169
0.3396	0.0877513752054294
0.3399	0.0878592251003504
0.3402	0.0879672124810839
0.3405	0.0880753375167027
0.3408	0.088183600376449
0.3411	0.0882920012297344
0.3414	0.0884005402461398
0.3417	0.0885092175954155
0.342	0.0886180334474812
0.3423	0.0887269879724261
0.3426	0.0888360813405086
0.3429	0.0889453137221569
0.3432	0.0890546852879686
0.3435	0.0891641962087107
0.3438	0.0892738466553199
0.3441	0.0893836367989023
0.3444	0.089493566810734
0.3447	0.0896036368622605
0.345	0.0897138471250966
0.3453	0.0898241977710274
0.3456	0.0899346889720073
0.3459	0.0900453209001604
0.3462	0.0901560937277807
0.3465	0.0902670076273319
0.3468	0.0903780627714476
0.3471	0.0904892593329307
0.3474	0.0906005974847545
0.3477	0.0907120774000618
0.348	0.0908236992521652
0.3483	0.0909354632145475
0.3486	0.0910473694608608
0.3489	0.0911594181649276
0.3492	0.0912716095007401
0.3495	0.0913839436424603
0.3498	0.0914964207644204
0.3501	0.0916090410411221
0.3504	0.0917218046472375
0.3507	0.0918347117576085
0.351	0.0919477625472467
0.3513	0.092060957191334
0.3516	0.0921742958652224
0.3519	0.0922877787444333
0.3522	0.0924014060046587
0.3525	0.0925151778217605
0.3528	0.0926290943717701
0.3531	0.0927431558308896
0.3534	0.0928573623754907
0.3537	0.0929717141821153
0.354	0.0930862114274754
0.3543	0.0932008542884527
0.3546	0.0933156429420993
0.3549	0.0934305775656372
0.3552	0.0935456583364581
0.3555	0.0936608854321247
0.3558	0.0937762590303686
0.3561	0.0938917793090921
0.3564	0.0940074464463674
0.3567	0.0941232606204367
0.357	0.0942392220097122
0.3573	0.0943553307927763
0.3576	0.0944715871483811
0.3579	0.0945879912554492
0.3582	0.0947045432930727
0.3585	0.0948212434405139
0.3588	0.0949380918772054
0.3591	0.0950550887827492
0.3594	0.0951722343369178
0.3597	0.0952895287196535
0.36	0.0954069721110685
0.3603	0.095524564691445
0.3606	0.0956423066412352
0.3609	0.0957601981410611
0.3612	0.0958782393717148
0.3615	0.0959964305141581
0.3618	0.0961147717495227
0.3621	0.0962332632591106
0.3624	0.096351905224393
0.3627	0.0964706978270116
0.363	0.0965896412487772
0.3633	0.0967087356716711
0.3636	0.0968279812778442
0.3639	0.0969473782496168
0.3642	0.0970669267694794
0.3645	0.0971866270200921
0.3648	0.0973064791842845
0.3651	0.0974264834450563
0.3654	0.0975466399855766
0.3657	0.0976669489891841
0.366	0.0977874106393872
0.3663	0.0979080251198639
0.3666	0.0980287926144619
0.3669	0.0981497133071983
0.3672	0.0982707873822593
0.3675	0.0983920150240017
0.3678	0.0985133964169508
0.3681	0.0986349317458013
0.3684	0.0987566211954181
0.3687	0.0988784649508345
0.369	0.0990004631972539
0.3693	0.0991226161200488
0.3696	0.0992449239047605
0.3699	0.0993673867371004
0.3702	0.0994900048029483
0.3705	0.0996127782883535
0.3708	0.0997357073795345
0.3711	0.0998587922628788
0.3714	0.0999820331249429
0.3717	0.100105430152452
0.372	0.100228983532302
0.3723	0.100352693451555
0.3726	0.100476560097444
0.3729	0.100600583657369
0.3732	0.100724764318902
0.3735	0.100849102269781
0.3738	0.100973597697914
0.3741	0.101098250791375
0.3744	0.101223061738412
0.3747	0.101348030727436
0.375	0.101473157947029
0.3753	0.101598443585943
0.3756	0.101723887833097
0.3759	0.101849490877576
0.3762	0.101975252908637
0.3765	0.102101174115704
0.3768	0.102227254688368
0.3771	0.102353494816391
0.3774	0.1024798946897
0.3777	0.102606454498392
0.378	0.102733174432731
0.3783	0.102860054683149
0.3786	0.102987095440248
0.3789	0.103114296894795
0.3792	0.103241659237725
0.3795	0.103369182660143
0.3798	0.10349686735332
0.3801	0.103624713508695
0.3804	0.103752721317873
0.3807	0.103880890972629
0.381	0.104009222664905
0.3813	0.104137716586808
0.3816	0.104266372930614
0.3819	0.104395191888767
0.3822	0.104524173653876
0.3825	0.104653318418719
0.3828	0.104782626376239
0.3831	0.104912097719549
0.3834	0.105041732641926
0.3837	0.105171531336814
0.384	0.105301493997825
0.3843	0.105431620818737
0.3846	0.105561911993494
0.3849	0.105692367716208
0.3852	0.105822988181156
0.3855	0.105953773582782
0.3858	0.106084724115695
0.3861	0.106215839974672
0.3864	0.106347121354655
0.3867	0.106478568450751
0.387	0.106610181458236
0.3873	0.106741960572548
0.3876	0.106873905989293
0.3879	0.107006017904243
0.3882	0.107138296513335
0.3885	0.10727074201267
0.3888	0.107403354598517
0.3891	0.107536134467307
0.3894	0.10766908181564
0.3897	0.107802196840278
0.39	0.10793547973815
0.3903	0.108068930706348
0.3906	0.108202549942131
0.3909	0.108336337642922
0.3912	0.108470294006307
0.3915	0.108604419230039
0.3918	0.108738713512034
0.3921	0.108873177050372
0.3924	0.109007810043298
0.3927	0.109142612689221
0.393	0.109277585186714
0.3933	0.109412727734514
0.3936	0.109548040531522
0.3939	0.109683523776801
0.3942	0.109819177669581
0.3945	0.109955002409252
0.3948	0.110090998195369
0.3951	0.110227165227651
0.3954	0.110363503705978
0.3957	0.110500013830395
0.396	0.11063669580111
0.3963	0.110773549818492
0.3966	0.110910576083074
0.3969	0.111047774795551
0.3972	0.111185146156781
0.3975	0.111322690367785
0.3978	0.111460407629745
0.3981	0.111598298144005
0.3984	0.111736362112072
0.3987	0.111874599735613
0.399	0.11201301121646
0.3993	0.112151596756603
0.3996	0.112290356558197
0.3999	0.112429290823554
0.4002	0.112568399755152
0.4005	0.112707683555627
0.4008	0.112847142427776
0.4011	0.112986776574559
0.4014	0.113126586199095
0.4017	0.113266571504663
0.402	0.113406732694704
0.4023	0.113547069972818
0.4026	0.113687583542766
0.4029	0.113828273608469
0.4032	0.113969140374008
0.4035	0.114110184043623
0.4038	0.114251404821714
0.4041	0.11439280291284
0.4044	0.11453437852172
0.4047	0.114676131853232
0.405	0.114818063112412
0.4053	0.114960172504457
0.4056	0.115102460234721
0.4059	0.115244926508717
0.4062	0.115387571532117
0.4065	0.115530395510749
0.4068	0.115673398650602
0.4071	0.115816581157822
0.4074	0.115959943238712
0.4077	0.116103485099734
0.408	0.116247206947505
0.4083	0.116391108988802
0.4086	0.116535191430558
0.4089	0.116679454479863
0.4092	0.116823898343964
0.4095	0.116968523230265
0.4098	0.117113329346325
0.4101	0.117258316899861
0.4104	0.117403486098746
0.4107	0.117548837151009
0.411	0.117694370264833
0.4113	0.117840085648559
0.4116	0.117985983510682
0.4119	0.118132064059852
0.4122	0.118278327504877
0.4125	0.118424774054717
0.4128	0.118571403918488
0.4131	0.118718217305459
0.4134	0.118865214425056
0.4137	0.119012395486857
0.414	0.119159760700596
0.4143	0.119307310276159
0.4146	0.119455044423586
0.4149	0.119602963353072
0.4152	0.119751067274964
0.4155	0.119899356399762
0.4158	0.12004783093812
0.4161	0.120196491100843
0.4164	0.12034533709889
0.4167	0.120494369143372
0.417	0.120643587445552
0.4173	0.120792992216845
0.4176	0.120942583668818
0.4179	0.121092362013189
0.4182	0.121242327461827
0.4185	0.121392480226753
0.4188	0.12154282052014
0.4191	0.121693348554308
0.4194	0.121844064541732
0.4197	0.121994968695034
0.42	0.122146061226988
0.4203	0.122297342350516
0.4206	0.122448812278693
0.4209	0.12260047122474
0.4212	0.122752319402029
0.4215	0.12290435702408
0.4218	0.123056584304563
0.4221	0.123209001457297
0.4224	0.123361608696247
0.4227	0.123514406235528
0.423	0.123667394289402
0.4233	0.123820573072281
0.4236	0.123973942798721
0.4239	0.124127503683428
0.4242	0.124281255941254
0.4245	0.124435199787197
0.4248	0.124589335436403
0.4251	0.124743663104164
0.4254	0.124898183005916
0.4257	0.125052895357245
0.426	0.125207800373879
0.4263	0.125362898271694
0.4266	0.125518189266708
0.4269	0.125673673575086
0.4272	0.125829351413139
0.4275	0.125985222997319
0.4278	0.126141288544224
0.4281	0.126297548270597
0.4284	0.126454002393324
0.4287	0.126610651129432
0.429	0.126767494696094
0.4293	0.126924533310626
0.4296	0.127081767190485
0.4299	0.12723919655327
0.4302	0.127396821616725
0.4305	0.127554642598734
0.4308	0.127712659717321
0.4311	0.127870873190656
0.4314	0.128029283237045
0.4317	0.128187890074937
0.432	0.128346693922923
0.4323	0.128505694999733
0.4326	0.128664893524236
0.4329	0.128824289715442
0.4332	0.1289838837925
0.4335	0.1291436759747
0.4338	0.129303666481467
0.4341	0.129463855532369
0.4344	0.129624243347109
0.4347	0.129784830145531
0.435	0.129945616147614
0.4353	0.130106601573476
0.4356	0.130267786643373
0.4359	0.130429171577697
0.4362	0.130590756596976
0.4365	0.130752541921876
0.4368	0.130914527773197
0.4371	0.131076714371877
0.4374	0.131239101938988
0.4377	0.131401690695738
0.438	0.13156448086347
0.4383	0.13172747266366
0.4386	0.131890666317922
0.4389	0.132054062047999
0.4392	0.132217660075771
0.4395	0.132381460623252
0.4398	0.132545463912585
0.4401	0.132709670166052
0.4404	0.132874079606061
0.4407	0.133038692455157
0.441	0.133203508936014
0.4413	0.133368529271439
0.4416	0.133533753684369
0.4419	0.133699182397874
0.4422	0.133864815635152
0.4425	0.134030653619532
0.4428	0.134196696574475
0.4431	0.134362944723568
0.4434	0.134529398290531
0.4437	0.13469605749921
0.444	0.134862922573581
0.4443	0.135029993737749
0.4446	0.135197271215944
0.4449	0.135364755232527
0.4452	0.135532446011984
0.4455	0.135700343778929
0.4458	0.135868448758103
0.4461	0.136036761174372
0.4464	0.136205281252728
0.4467	0.13637400921829
0.447	0.136542945296301
0.4473	0.136712089712129
0.4476	0.136881442691266
0.4479	0.137051004459329
0.4482	0.137220775242059
0.4485	0.13739075526532
0.4488	0.137560944755098
0.4491	0.137731343937505
0.4494	0.13790195303877
0.4497	0.13807277228525
0.45	0.138243801903419
0.4503	0.138415042119875
0.4506	0.138586493161335
0.4509	0.138758155254638
0.4512	0.138930028626742
0.4515	0.139102113504726
0.4518	0.139274410115788
0.4521	0.139446918687244
0.4524	0.139619639446529
0.4527	0.139792572621198
0.453	0.139965718438922
0.4533	0.140139077127489
0.4536	0.140312648914807
0.4539	0.140486434028897
0.4542	0.140660432697899
0.4545	0.140834645150068
0.4548	0.141009071613775
0.4551	0.141183712317505
0.4554	0.141358567489858
0.4557	0.14153363735955
0.456	0.14170892215541
0.4563	0.141884422106379
0.4566	0.142060137441513
0.4569	0.14223606838998
0.4572	0.14241221518106
0.4575	0.142588578044146
0.4578	0.142765157208742
0.4581	0.142941952904462
0.4584	0.143118965361032
0.4587	0.143296194808287
0.459	0.143473641476174
0.4593	0.143651305594747
0.4596	0.14382918739417
0.4599	0.144007287104715
0.4602	0.144185604956763
0.4605	0.144364141180802
0.4608	0.144542896007428
0.4611	0.144721869667342
0.4614	0.144901062391354
0.4617	0.145080474410377
0.462	0.145260105955433
0.4623	0.145439957257645
0.4626	0.145620028548244
0.4629	0.145800320058564
0.4632	0.145980832020041
0.4635	0.146161564664217
0.4638	0.146342518222736
0.4641	0.146523692927342
0.4644	0.146705089009885
0.4647	0.146886706702313
0.465	0.147068546236676
0.4653	0.147250607845126
0.4656	0.147432891759912
0.4659	0.147615398213386
0.4662	0.147798127437996
0.4665	0.147981079666292
0.4668	0.148164255130918
0.4671	0.14834765406462
0.4674	0.148531276700237
0.4677	0.148715123270709
0.468	0.148899194009069
0.4683	0.149083489148447
0.4686	0.149268008922067
0.4689	0.149452753563252
0.4692	0.149637723305413
0.4695	0.149822918382061
0.4698	0.150008339026795
0.4701	0.15019398547331
0.4704	0.150379857955393
0.4707	0.150565956706922
0.471	0.150752281961867
0.4713	0.150938833954288
0.4716	0.151125612918336
0.4719	0.151312619088251
0.4722	0.151499852698365
0.4725	0.151687313983095
0.4728	0.151875003176948
0.4731	0.152062920514519
0.4734	0.152251066230489
0.4737	0.152439440559629
0.474	0.152628043736791
0.4743	0.152816875996918
0.4746	0.153005937575033
0.4749	0.153195228706248
0.4752	0.153384749625757
0.4755	0.153574500568838
0.4758	0.153764481770851
0.4761	0.153954693467239
0.4764	0.154145135893528
0.4767	0.154335809285324
0.477	0.154526713878315
0.4773	0.154717849908268
0.4776	0.15490921761103
0.4779	0.155100817222527
0.4782	0.155292648978766
0.4785	0.155484713115828
0.4788	0.155677009869876
0.4791	0.155869539477145
0.4794	0.156062302173951
0.4797	0.156255298196682
0.48	0.156448527781805
0.4803	0.156641991165858
0.4806	0.156835688585455
0.4809	0.157029620277284
0.4812	0.157223786478105
0.4815	0.15741818742475
0.4818	0.157612823354124
0.4821	0.157807694503202
0.4824	0.15800280110903
0.4827	0.158198143408725
0.483	0.158393721639472
0.4833	0.158589536038525
0.4836	0.158785586843208
0.4839	0.15898187429091
0.4842	0.159178398619089
0.4845	0.159375160065268
0.4848	0.159572158867037
0.4851	0.159769395262051
0.4854	0.159966869488029
0.4857	0.160164581782755
0.486	0.160362532384075
0.4863	0.160560721529899
0.4866	0.160759149458198
0.4869	0.160957816407006
0.4872	0.161156722614417
0.4875	0.161355868318586
0.4878	0.161555253757725
0.4881	0.161754879170108
0.4884	0.161954744794067
0.4887	0.16215485086799
0.489	0.162355197630324
0.4893	0.162555785319571
0.4896	0.16275661417429
0.4899	0.162957684433094
0.4902	0.163158996334652
0.4905	0.163360550117685
0.4908	0.163562346020969
0.4911	0.16376438428333
0.4914	0.16396666514365
0.4917	0.164169188840857
0.492	0.164371955613935
0.4923	0.164574965701914
0.4926	0.164778219343875
0.4929	0.164981716778947
0.4932	0.165185458246306
0.4935	0.165389443985177
0.4938	0.165593674234831
0.4941	0.165798149234583
0.4944	0.166002869223796
0.4947	0.166207834441876
0.495	0.166413045128273
0.4953	0.166618501522479
0.4956	0.166824203864029
0.4959	0.167030152392502
0.4962	0.167236347347515
0.4965	0.167442788968727
0.4968	0.167649477495834
0.4971	0.167856413168575
0.4974	0.168063596226724
0.4977	0.168271026910094
0.498	0.168478705458534
0.4983	0.168686632111928
0.4986	0.168894807110198
0.4989	0.169103230693299
0.4992	0.16931190310122
0.4995	0.169520824573982
0.4998	0.16972999535164
0.5001	0.169939415674281
0.5004	0.17014908578202
0.5007	0.170359005915007
0.501	0.170569176313417
0.5013	0.170779597217455
0.5016	0.170990268867356
0.5019	0.171201191503379
0.5022	0.171412365365811
0.5025	0.171623790694966
0.5028	0.17183546773118
0.5031	0.172047396714817
0.5034	0.172259577886259
0.5037	0.172472011485917
0.504	0.172684697754219
0.5043	0.172897636931616
0.5046	0.173110829258579
0.5049	0.1733242749756
0.5052	0.173537974323186
0.5055	0.173751927541867
0.5058	0.173966134872187
0.5061	0.174180596554706
0.5064	0.174395312830002
0.5067	0.174610283938666
0.507	0.174825510121303
0.5073	0.175040991618533
0.5076	0.175256728670987
0.5079	0.175472721519307
0.5082	0.175688970404148
0.5085	0.175905475566173
0.5088	0.176122237246055
0.5091	0.176339255684475
0.5094	0.176556531122122
0.5097	0.176774063799693
0.51	0.176991853957888
0.5103	0.177209901837414
0.5106	0.177428207678982
0.5109	0.177646771723306
0.5112	0.177865594211104
0.5115	0.178084675383093
0.5118	0.178304015479994
0.5121	0.178523614742527
0.5124	0.178743473411409
0.5127	0.178963591727359
0.513	0.179183969931092
0.5133	0.179404608263317
0.5136	0.179625506964744
0.5139	0.179846666276074
0.5142	0.180068086438003
0.5145	0.18028976769122
0.5148	0.180511710276409
0.5151	0.180733914434241
0.5154	0.180956380405381
0.5157	0.181179108430483
0.516	0.181402098750188
0.5163	0.181625351605127
0.5166	0.181848867235917
0.5169	0.182072645883163
0.5172	0.182296687787453
0.5175	0.182520993189359
0.5178	0.18274556232944
0.5181	0.182970395448233
0.5184	0.18319549278626
0.5187	0.183420854584022
0.519	0.183646481082002
0.5193	0.183872372520659
0.5196	0.184098529140432
0.5199	0.184324951181736
0.5202	0.184551638884963
0.5205	0.18477859249048
0.5208	0.185005812238628
0.5211	0.185233298369722
0.5214	0.185461051124049
0.5217	0.185689070741867
0.522	0.185917357463405
0.5223	0.186145911528862
0.5226	0.186374733178405
0.5229	0.186603822652169
0.5232	0.186833180190257
0.5235	0.187062806032735
0.5238	0.187292700419636
0.5241	0.187522863590956
0.5244	0.187753295786655
0.5247	0.187983997246654
0.525	0.188214968210834
0.5253	0.188446208919038
0.5256	0.188677719611066
0.5259	0.188909500526679
0.5262	0.189141551905591
0.5265	0.189373873987475
0.5268	0.189606467011958
0.5271	0.189839331218622
0.5274	0.190072466847001
0.5277	0.190305874136581
0.528	0.190539553326799
0.5283	0.190773504657043
0.5286	0.19100772836665
0.5289	0.191242224694904
0.5292	0.191476993881036
0.5295	0.191712036164224
0.5298	0.19194735178359
0.5301	0.192182940978201
0.5304	0.192418803987066
0.5307	0.192654941049135
0.531	0.192891352403302
0.5313	0.193128038288398
0.5316	0.193364998943192
0.5319	0.193602234606394
0.5322	0.193839745516648
0.5325	0.194077531912534
0.5328	0.194315594032568
0.5331	0.194553932115197
0.5334	0.194792546398803
0.5337	0.195031437121698
0.534	0.195270604522124
0.5343	0.195510048838252
0.5346	0.195749770308183
0.5349	0.195989769169943
0.5352	0.196230045661486
0.5355	0.196470600020688
0.5358	0.196711432485351
0.5361	0.196952543293199
0.5364	0.197193932681879
0.5367	0.197435600888955
0.537	0.197677548151915
0.5373	0.197919774708161
0.5376	0.198162280795015
0.5379	0.198405066649713
0.5382	0.198648132509409
0.5385	0.198891478611168
0.5388	0.199135105191968
0.5391	0.1993790124887
0.5394	0.199623200738165
0.5397	0.199867670177073
0.54	0.200112421042041
0.5403	0.200357453569594
0.5406	0.200602767996165
0.5409	0.200848364558089
0.5412	0.201094243491606
0.5415	0.201340405032856
0.5418	0.201586849417884
0.5421	0.201833576882633
0.5424	0.202080587662946
0.5427	0.202327881994561
0.543	0.202575460113117
0.5433	0.202823322254144
0.5436	0.203071468653071
0.5439	0.203319899545216
0.5442	0.20356861516579
0.5445	0.203817615749897
0.5448	0.204066901532527
0.5451	0.20431647274856
0.5454	0.204566329632765
0.5457	0.204816472419794
0.546	0.205066901344184
0.5463	0.205317616640358
0.5466	0.205568618542618
0.5469	0.205819907285151
0.5472	0.206071483102019
0.5475	0.206323346227167
0.5478	0.206575496894416
0.5481	0.206827935337461
0.5484	0.207080661789876
0.5487	0.207333676485105
0.549	0.207586979656466
0.5493	0.207840571537149
0.5496	0.208094452360214
0.5499	0.208348622358588
0.5502	0.208603081765065
0.5505	0.208857830812309
0.5508	0.209112869732846
0.5511	0.209368198759066
0.5514	0.209623818123222
0.5517	0.209879728057427
0.552	0.210135928793655
0.5523	0.210392420563739
0.5526	0.210649203599369
0.5529	0.210906278132089
0.5532	0.2111636443933
0.5535	0.211421302614257
0.5538	0.211679253026064
0.5541	0.211937495859679
0.5544	0.212196031345907
0.5547	0.212454859715404
0.555	0.212713981198671
0.5553	0.212973396026054
0.5556	0.213233104427744
0.5559	0.213493106633776
0.5562	0.213753402874026
0.5565	0.214013993378209
0.5568	0.214274878375881
0.5571	0.214536058096433
0.5574	0.214797532769095
0.5577	0.21505930262293
0.558	0.215321367886836
0.5583	0.215583728789542
0.5586	0.215846385559608
0.5589	0.216109338425423
0.5592	0.216372587615206
0.5595	0.216636133357002
0.5598	0.21689997587868
0.5601	0.217164115407934
0.5604	0.217428552172282
0.5607	0.217693286399059
0.561	0.217958318315426
0.5613	0.218223648148356
0.5616	0.218489276124645
0.5619	0.218755202470899
0.5622	0.219021427413544
0.5625	0.219287951178813
0.5628	0.219554773992756
0.5631	0.219821896081229
0.5634	0.220089317669897
0.5637	0.220357038984236
0.564	0.220625060249522
0.5643	0.22089338169084
0.5646	0.221162003533075
0.5649	0.221430926000916
0.5652	0.221700149318849
0.5655	0.221969673711161
0.5658	0.222239499401935
0.5661	0.222509626615051
0.5664	0.222780055574181
0.5667	0.22305078650279
0.567	0.223321819624137
0.5673	0.223593155161269
0.5676	0.22386479333702
0.5679	0.224136734374012
0.5682	0.224408978494654
0.5685	0.224681525921137
0.5688	0.224954376875435
0.5691	0.225227531579302
0.5694	0.225500990254273
0.5697	0.225774753121659
0.57	0.22604882040255
0.5703	0.226323192317809
0.5706	0.226597869088073
0.5709	0.22687285093375
0.5712	0.22714813807502
0.5715	0.227423730731831
0.5718	0.227699629123898
0.5721	0.227975833470702
0.5724	0.228252343991488
0.5727	0.228529160905265
0.573	0.228806284430801
0.5733	0.229083714786626
0.5736	0.229361452191027
0.5739	0.229639496862047
0.5742	0.229917849017483
0.5745	0.230196508874889
0.5748	0.230475476651568
0.5751	0.230754752564573
0.5754	0.231034336830708
0.5757	0.231314229666521
0.576	0.231594431288309
0.5763	0.231874941912109
0.5766	0.232155761753704
0.5769	0.232436891028616
0.5772	0.232718329952106
0.5775	0.233000078739173
0.5778	0.233282137604551
0.5781	0.233564506762711
0.5784	0.233847186427854
0.5787	0.234130176813913
0.579	0.23441347813455
0.5793	0.234697090603155
0.5796	0.234981014432846
0.5799	0.235265249836463
0.5802	0.23554979702657
0.5805	0.235834656215453
0.5808	0.236119827615116
0.5811	0.236405311437283
0.5814	0.236691107893393
0.5817	0.236977217194599
0.582	0.237263639551769
0.5823	0.237550375175481
0.5826	0.237837424276023
0.5829	0.238124787063391
0.5832	0.238412463747287
0.5835	0.238700454537119
0.5838	0.238988759641996
0.5841	0.239277379270729
0.5844	0.23956631363183
0.5847	0.239855562933506
0.585	0.240145127383663
0.5853	0.240435007189899
0.5856	0.240725202559507
0.5859	0.24101571369947
0.5862	0.241306540816458
0.5865	0.241597684116834
0.5868	0.241889143806641
0.5871	0.24218092009161
0.5874	0.242473013177153
0.5877	0.242765423268362
0.588	0.243058150570009
0.5883	0.243351195286542
0.5886	0.243644557622086
0.5889	0.243938237780439
0.5892	0.24423223596507
0.5895	0.244526552379117
0.5898	0.24482118722539
0.5901	0.245116140706363
0.5904	0.245411413024175
0.5907	0.245707004380627
0.591	0.246002914977184
0.5913	0.246299145014968
0.5916	0.246595694694759
0.5919	0.246892564216993
0.5922	0.24718975378176
0.5925	0.247487263588804
0.5928	0.247785093837515
0.5931	0.248083244726935
0.5934	0.248381716455753
0.5937	0.2486805092223
0.594	0.248979623224553
0.5943	0.249279058660129
0.5946	0.249578815726284
0.5949	0.249878894619912
0.5952	0.250179295537543
0.5955	0.25048001867534
0.5958	0.250781064229098
0.5961	0.251082432394244
0.5964	0.251384123365831
0.5967	0.25168613733854
0.597	0.251988474506675
0.5973	0.252291135064164
0.5976	0.252594119204555
0.5979	0.252897427121015
0.5982	0.253201059006329
0.5985	0.253505015052894
0.5988	0.253809295452725
0.5991	0.254113900397444
0.5994	0.254418830078285
0.5997	0.254724084686088
0.6	0.255029664411299
0.6003	0.255335569443968
0.6006	0.255641799973746
0.6009	0.255948356189885
0.6012	0.256255238281234
0.6015	0.256562446436238
0.6018	0.256869980842935
0.6021	0.257177841688957
0.6024	0.257486029161525
0.6027	0.257794543447448
0.603	0.258103384733122
0.6033	0.258412553204525
0.6036	0.25872204904722
0.6039	0.259031872446349
0.6042	0.259342023586633
0.6045	0.259652502652367
0.6048	0.259963309827422
0.6051	0.260274445295244
0.6054	0.260585909238844
0.6057	0.260897701840804
0.606	0.261209823283274
0.6063	0.261522273747966
0.6066	0.261835053416154
0.6069	0.262148162468675
0.6072	0.262461601085921
0.6075	0.262775369447842
0.6078	0.263089467733944
0.6081	0.263403896123281
0.6084	0.26371865479446
0.6087	0.264033743925636
0.609	0.264349163694509
0.6093	0.264664914278324
0.6096	0.264980995853868
0.6099	0.265297408597468
0.6102	0.265614152684987
0.6105	0.265931228291826
0.6108	0.266248635592918
0.6111	0.26656637476273
0.6114	0.266884445975256
0.6117	0.26720284940402
0.612	0.267521585222068
0.6123	0.267840653601972
0.6126	0.268160054715825
0.6129	0.268479788735237
0.6132	0.268799855831339
0.6135	0.269120256174772
0.6138	0.269440989935693
0.6141	0.269762057283769
0.6144	0.270083458388175
0.6147	0.270405193417593
0.615	0.270727262540208
0.6153	0.271049665923709
0.6156	0.271372403735284
0.6159	0.271695476141618
0.6162	0.272018883308892
0.6165	0.272342625402783
0.6168	0.272666702588456
0.6171	0.272991115030566
0.6174	0.273315862893257
0.6177	0.273640946340155
0.618	0.273966365534372
0.6183	0.274292120638496
0.6186	0.274618211814599
0.6189	0.274944639224223
0.6192	0.275271403028389
0.6195	0.275598503387587
0.6198	0.275925940461777
0.6201	0.276253714410387
0.6204	0.276581825392309
0.6207	0.2769102735659
0.621	0.277239059088974
0.6213	0.277568182118808
0.6216	0.27789764281213
0.6219	0.278227441325128
0.6222	0.278557577813436
0.6225	0.278888052432142
0.6228	0.279218865335777
0.6231	0.279550016678322
0.6234	0.279881506613196
0.6237	0.280213335293262
0.624	0.280545502870818
0.6243	0.280878009497602
0.6246	0.281210855324781
0.6249	0.281544040502957
0.6252	0.281877565182161
0.6255	0.282211429511847
0.6258	0.282545633640899
0.6261	0.282880177717618
0.6264	0.28321506188973
0.6267	0.283550286304374
0.627	0.283885851108107
0.6273	0.284221756446899
0.6276	0.28455800246613
0.6279	0.284894589310587
0.6282	0.285231517124467
0.6285	0.285568786051366
0.6288	0.285906396234285
0.6291	0.286244347815623
0.6294	0.286582640937174
0.6297	0.286921275740128
0.63	0.287260252365068
0.6303	0.287599570951964
0.6306	0.287939231640175
0.6309	0.288279234568445
0.6312	0.2886195798749
0.6315	0.288960267697046
0.6318	0.289301298171767
0.6321	0.289642671435323
0.6324	0.289984387623346
0.6327	0.29032644687084
0.633	0.290668849312175
0.6333	0.291011595081089
0.6336	0.291354684310683
0.6339	0.291698117133418
0.6342	0.292041893681114
0.6345	0.292386014084948
0.6348	0.292730478475451
0.6351	0.293075286982502
0.6354	0.293420439735334
0.6357	0.293765936862523
0.636	0.294111778491989
0.6363	0.294457964750996
0.6366	0.294804495766144
0.6369	0.295151371663373
0.6372	0.295498592567954
0.6375	0.295846158604493
0.6378	0.296194069896922
0.6381	0.296542326568503
0.6384	0.296890928741819
0.6387	0.297239876538777
0.639	0.297589170080604
0.6393	0.297938809487843
0.6396	0.29828879488035
0.6399	0.298639126377296
0.6402	0.298989804097157
0.6405	0.299340828157722
0.6408	0.299692198676078
0.6411	0.300043915768618
0.6414	0.300395979551034
0.6417	0.300748390138313
0.642	0.301101147644737
0.6423	0.301454252183881
0.6426	0.301807703868608
0.6429	0.302161502811068
0.6432	0.302515649122695
0.6435	0.302870142914206
0.6438	0.303224984295595
0.6441	0.303580173376133
0.6444	0.303935710264367
0.6447	0.304291595068112
0.645	0.304647827894454
0.6453	0.305004408849746
0.6456	0.305361338039601
0.6459	0.305718615568898
0.6462	0.306076241541771
0.6465	0.306434216061611
0.6468	0.306792539231062
0.6471	0.307151211152019
0.6474	0.307510231925625
0.6477	0.307869601652268
0.648	0.308229320431581
0.6483	0.308589388362434
0.6486	0.308949805542936
0.6489	0.309310572070433
0.6492	0.309671688041501
0.6495	0.310033153551946
0.6498	0.310394968696801
0.6501	0.310757133570325
0.6504	0.311119648265998
0.6507	0.311482512876518
0.651	0.311845727493801
0.6513	0.312209292208977
0.6516	0.312573207112386
0.6519	0.312937472293577
0.6522	0.313302087841305
0.6525	0.313667053843528
0.6528	0.314032370387405
0.6531	0.314398037559293
0.6534	0.314764055444743
0.6537	0.315130424128499
0.654	0.315497143694496
0.6543	0.315864214225853
0.6546	0.316231635804876
0.6549	0.316599408513052
0.6552	0.316967532431047
0.6555	0.317336007638702
0.6558	0.317704834215033
0.6561	0.318074012238227
0.6564	0.318443541785637
0.6567	0.318813422933783
0.657	0.319183655758348
0.6573	0.319554240334172
0.6576	0.319925176735255
0.6579	0.32029646503475
0.6582	0.320668105304962
0.6585	0.321040097617345
0.6588	0.321412442042498
0.6591	0.321785138650165
0.6594	0.322158187509228
0.6597	0.322531588687709
0.66	0.322905342252765
0.6603	0.323279448270683
0.6606	0.323653906806881
0.6609	0.324028717925904
0.6612	0.324403881691419
0.6615	0.324779398166217
0.6618	0.325155267412203
0.6621	0.325531489490402
0.6624	0.325908064460948
0.6627	0.326284992383086
0.663	0.326662273315168
0.6633	0.327039907314651
0.6636	0.327417894438092
0.6639	0.327796234741147
0.6642	0.328174928278568
0.6645	0.328553975104199
0.6648	0.328933375270974
0.6651	0.329313128830916
0.6654	0.329693235835129
0.6657	0.3300736963338
0.666	0.330454510376197
0.6663	0.33083567801066
0.6666	0.331217199284602
0.6669	0.33159907424451
0.6672	0.331981302935933
0.6675	0.332363885403488
0.6678	0.33274682169085
0.6681	0.333130111840756
0.6684	0.333513755894997
0.6687	0.333897753894415
0.669	0.334282105878904
0.6693	0.334666811887405
0.6696	0.335051871957901
0.6699	0.335437286127417
0.6702	0.335823054432018
0.6705	0.336209176906801
0.6708	0.336595653585897
0.6711	0.336982484502466
0.6714	0.337369669688696
0.6717	0.337757209175796
0.672	0.338145102993998
0.6723	0.33853335117255
0.6726	0.338921953739714
0.6729	0.339310910722767
0.6732	0.339700222147992
0.6735	0.340089888040678
0.6738	0.340479908425119
0.6741	0.340870283324607
0.6744	0.341261012761431
0.6747	0.341652096756875
0.675	0.342043535331214
0.6753	0.342435328503711
0.6756	0.342827476292614
0.6759	0.343219978715151
0.6762	0.343612835787534
0.6765	0.344006047524946
0.6768	0.344399613941547
0.6771	0.344793535050466
0.6774	0.345187810863797
0.6777	0.3455824413926
0.678	0.345977426646898
0.6783	0.346372766635669
0.6786	0.346768461366848
0.6789	0.347164510847321
0.6792	0.347560915082924
0.6795	0.347957674078438
0.6798	0.348354787837589
0.6801	0.348752256363041
0.6804	0.349150079656395
0.6807	0.349548257718188
0.681	0.349946790547886
0.6813	0.350345678143883
0.6816	0.350744920503499
0.6819	0.351144517622975
0.6822	0.35154446949747
0.6825	0.35194477612106
0.6828	0.352345437486733
0.6831	0.352746453586386
0.6834	0.353147824410824
0.6837	0.353549549949752
0.684	0.35395163019178
0.6843	0.354354065124412
0.6846	0.354756854734047
0.6849	0.355159999005974
0.6852	0.355563497924373
0.6855	0.355967351472306
0.6858	0.356371559631717
0.6861	0.35677612238343
0.6864	0.357181039707144
0.6867	0.35758631158143
0.687	0.35799193798373
0.6873	0.35839791889035
0.6876	0.358804254276461
0.6879	0.359210944116093
0.6882	0.359617988382133
0.6885	0.360025387046322
0.6888	0.360433140079253
0.6891	0.360841247450364
0.6894	0.361249709127939
0.6897	0.361658525079102
0.69	0.362067695269818
0.6903	0.362477219664883
0.6906	0.362887098227929
0.6909	0.363297330921413
0.6912	0.36370791770662
0.6915	0.364118858543656
0.6918	0.364530153391448
0.6921	0.364941802207736
0.6924	0.365353804949077
0.6927	0.365766161570835
0.693	0.36617887202718
0.6933	0.366591936271088
0.6936	0.367005354254333
0.6939	0.367419125927488
0.6942	0.367833251239918
0.6945	0.36824773013978
0.6948	0.368662562574017
0.6951	0.369077748488359
0.6954	0.369493287827314
0.6957	0.369909180534171
0.696	0.370325426550991
0.6963	0.370742025818609
0.6966	0.371158978276627
0.6969	0.371576283863411
0.6972	0.371993942516092
0.6975	0.372411954170557
0.6978	0.37283031876145
0.6981	0.373249036222167
0.6984	0.373668106484852
0.6987	0.374087529480397
0.699	0.374507305138435
0.6993	0.374927433387338
0.6996	0.375347914154217
0.6999	0.375768747364913
0.7002	0.376189932943997
0.7005	0.376611470814769
0.7008	0.37703336089925
0.7011	0.37745560311818
0.7014	0.377878197391019
0.7017	0.378301143635939
0.702	0.378724441769821
0.7023	0.379148091708255
0.7026	0.379572093365534
0.7029	0.379996446654651
0.7032	0.380421151487297
0.7035	0.380846207773857
0.7038	0.381271615423405
0.7041	0.381697374343707
0.7044	0.382123484441207
0.7047	0.382549945621035
0.705	0.382976757786997
0.7053	0.383403920841572
0.7056	0.383831434685912
0.7059	0.384259299219836
0.7062	0.384687514341828
0.7065	0.385116079949033
0.7068	0.385544995937254
0.7071	0.385974262200949
0.7074	0.386403878633227
0.7077	0.386833845125845
0.708	0.387264161569205
0.7083	0.387694827852352
0.7086	0.388125843862966
0.7089	0.388557209487366
0.7092	0.388988924610499
0.7095	0.389420989115943
0.7098	0.389853402885899
0.7101	0.390286165801191
0.7104	0.390719277741262
0.7107	0.391152738584168
0.711	0.391586548206579
0.7113	0.392020706483771
0.7116	0.392455213289629
0.7119	0.392890068496636
0.7122	0.393325271975875
0.7125	0.393760823597026
0.7128	0.394196723228357
0.7131	0.394632970736729
0.7134	0.395069565987584
0.7137	0.39550650884495
0.714	0.39594379917143
0.7143	0.396381436828204
0.7146	0.396819421675024
0.7149	0.397257753570211
0.7152	0.39769643237065
0.7155	0.398135457931788
0.7158	0.398574830107631
0.7161	0.399014548750741
0.7164	0.399454613712231
0.7167	0.399895024841764
0.717	0.400335781987544
0.7173	0.400776884996322
0.7176	0.401218333713385
0.7179	0.401660127982554
0.7182	0.402102267646185
0.7185	0.40254475254516
0.7188	0.402987582518887
0.7191	0.403430757405296
0.7194	0.403874277040834
0.7197	0.404318141260464
0.72	0.404762349897661
0.7203	0.405206902784408
0.7206	0.405651799751194
0.7209	0.406097040627006
0.7212	0.406542625239334
0.7215	0.40698855341416
0.7218	0.407434824975957
0.7221	0.407881439747688
0.7224	0.408328397550801
0.7227	0.408775698205223
0.723	0.409223341529362
0.7233	0.409671327340096
0.7236	0.410119655452781
0.7239	0.410568325681235
0.7242	0.411017337837744
0.7245	0.411466691733053
0.7248	0.411916387176366
0.7251	0.412366423975342
0.7254	0.41281680193609
0.7257	0.413267520863166
0.726	0.413718580559571
0.7263	0.414169980826749
0.7266	0.414621721464577
0.7269	0.415073802271371
0.7272	0.415526223043875
0.7275	0.415978983577261
0.7278	0.416432083665123
0.7281	0.41688552309948
0.7284	0.417339301670764
0.7287	0.417793419167824
0.729	0.418247875377917
0.7293	0.418702670086709
0.7296	0.419157803078267
0.7299	0.419613274135063
0.7302	0.420069083037961
0.7305	0.420525229566222
0.7308	0.420981713497494
0.7311	0.421438534607815
0.7314	0.421895692671605
0.7317	0.422353187461663
0.732	0.422811018749166
0.7323	0.423269186303664
0.7326	0.423727689893076
0.7329	0.424186529283688
0.7332	0.424645704240151
0.7335	0.425105214525471
0.7338	0.425565059901014
0.7341	0.426025240126499
0.7344	0.426485754959991
0.7347	0.426946604157907
0.735	0.427407787475
0.7353	0.427869304664368
0.7356	0.42833115547744
0.7359	0.428793339663982
0.7362	0.429255856972088
0.7365	0.429718707148175
0.7368	0.430181889936985
0.7371	0.430645405081579
0.7374	0.431109252323333
0.7377	0.431573431401936
0.738	0.432037942055383
0.7383	0.432502784019979
0.7386	0.432967957030328
0.7389	0.433433460819332
0.7392	0.433899295118192
0.7395	0.434365459656397
0.7398	0.434831954161727
0.7401	0.435298778360246
0.7404	0.435765931976301
0.7407	0.436233414732515
0.741	0.436701226349789
0.7413	0.437169366547294
0.7416	0.437637835042468
0.7419	0.438106631551017
0.7422	0.438575755786906
0.7425	0.439045207462359
0.7428	0.439514986287855
0.7431	0.439985091972124
0.7434	0.440455524222144
0.7437	0.440926282743137
0.744	0.441397367238568
0.7443	0.441868777410138
0.7446	0.442340512957784
0.7449	0.442812573579673
0.7452	0.4432849589722
0.7455	0.443757668829985
0.7458	0.444230702845868
0.7461	0.444704060710908
0.7464	0.445177742114377
0.7467	0.445651746743759
0.747	0.446126074284745
0.7473	0.44660072442123
0.7476	0.44707569683531
0.7479	0.447550991207279
0.7482	0.448026607215625
0.7485	0.448502544537026
0.7488	0.448978802846348
0.7491	0.449455381816642
0.7494	0.449932281119138
0.7497	0.450409500423244
0.75	0.450887039396542
0.7503	0.451364897704786
0.7506	0.451843075011896
0.7509	0.452321570979956
0.7512	0.45280038526921
0.7515	0.453279517538061
0.7518	0.453758967443066
0.7521	0.454238734638931
0.7524	0.45471881877851
0.7527	0.455199219512801
0.753	0.455679936490943
0.7533	0.456160969360213
0.7536	0.45664231776602
0.7539	0.457123981351904
0.7542	0.457605959759535
0.7545	0.458088252628705
0.7548	0.458570859597325
0.7551	0.459053780301427
0.7554	0.459537014375155
0.7557	0.460020561450763
0.756	0.460504421158615
0.7563	0.460988593127177
0.7566	0.461473076983017
0.7569	0.4619578723508
0.7572	0.462442978853286
0.7575	0.462928396111324
0.7578	0.463414123743852
0.7581	0.463900161367894
0.7584	0.464386508598552
0.7587	0.464873165049008
0.759	0.465360130330518
0.7593	0.465847404052408
0.7596	0.466334985822074
0.7599	0.466822875244975
0.7602	0.467311071924633
0.7605	0.467799575462626
0.7608	0.468288385458587
0.7611	0.468777501510204
0.7614	0.469266923213211
0.7617	0.469756650161385
0.762	0.470246681946548
0.7623	0.470737018158559
0.7626	0.471227658385313
0.7629	0.471718602212738
0.7632	0.472209849224788
0.7635	0.472701399003444
0.7638	0.473193251128711
0.7641	0.473685405178612
0.7644	0.474177860729184
0.7647	0.474670617354479
0.765	0.475163674626558
0.7653	0.475657032115488
0.7656	0.476150689389338
0.7659	0.476644646014179
0.7662	0.477138901554077
0.7665	0.477633455571091
0.7668	0.478128307625271
0.7671	0.478623457274654
0.7674	0.479118904075261
0.7677	0.479614647581094
0.768	0.480110687344129
0.7683	0.480607022914321
0.7686	0.481103653839593
0.7689	0.481600579665837
0.7692	0.48209779993691
0.7695	0.482595314194628
0.7698	0.483093121978769
0.7701	0.483591222827064
0.7704	0.484089616275196
0.7707	0.484588301856797
0.771	0.485087279103447
0.7713	0.485586547544666
0.7716	0.486086106707913
0.7719	0.486585956118585
0.7722	0.487086095300012
0.7725	0.487586523773454
0.7728	0.488087241058098
0.7731	0.488588246671053
0.7734	0.489089540127351
0.7737	0.489591120939941
0.774	0.490092988619686
0.7743	0.49059514267536
0.7746	0.491097582613648
0.7749	0.491600307939137
0.7752	0.492103318154317
0.7755	0.492606612759578
0.7758	0.493110191253205
0.7761	0.493614053131376
0.7764	0.49411819788816
0.7767	0.494622625015512
0.777	0.495127334003269
0.7773	0.495632324339152
0.7776	0.496137595508757
0.7779	0.496643146995556
0.7782	0.497148978280891
0.7785	0.497655088843974
0.7788	0.498161478161883
0.7791	0.498668145709556
0.7794	0.499175090959793
0.7797	0.499682313383249
0.78	0.500189812448433
0.7803	0.500697587621704
0.7806	0.50120563836727
0.7809	0.50171396414718
0.7812	0.502222564421328
0.7815	0.502731438647445
0.7818	0.503240586281097
0.7821	0.503750006775685
0.7824	0.504259699582437
0.7827	0.504769664150408
0.783	0.505279899926478
0.7833	0.505790406355347
0.7836	0.506301182879533
0.7839	0.506812228939369
0.7842	0.507323543972998
0.7845	0.507835127416376
0.7848	0.508346978703263
0.7851	0.508859097265221
0.7854	0.509371482531615
0.7857	0.509884133929604
0.786	0.510397050884146
0.7863	0.510910232817987
0.7866	0.511423679151664
0.7869	0.511937389303498
0.7872	0.512451362689595
0.7875	0.512965598723841
0.7878	0.513480096817898
0.7881	0.513994856381203
0.7884	0.514509876820967
0.7887	0.515025157542166
0.789	0.515540697947545
0.7893	0.516056497437611
0.7896	0.516572555410633
0.7899	0.517088871262635
0.7902	0.517605444387397
0.7905	0.518122274176453
0.7908	0.518639360019084
0.7911	0.519156701302318
0.7914	0.519674297410926
0.7917	0.520192147727423
0.792	0.520710251632059
0.7923	0.521228608502819
0.7926	0.521747217715426
0.7929	0.522266078643327
0.7932	0.522785190657699
0.7935	0.523304553127444
0.7938	0.523824165419185
0.7941	0.524344026897264
0.7944	0.524864136923741
0.7947	0.525384494858387
0.795	0.525905100058688
0.7953	0.526425951879835
0.7956	0.526947049674727
0.7959	0.527468392793966
0.7962	0.527989980585851
0.7965	0.528511812396384
0.7968	0.529033887569261
0.7971	0.529556205445867
0.7974	0.530078765365281
0.7977	0.530601566664268
0.798	0.531124608677279
0.7983	0.531647890736444
0.7986	0.532171412171575
0.7989	0.532695172310162
0.7992	0.533219170477369
0.7995	0.533743405996029
0.7998	0.534267878186647
0.8001	0.534792586367396
0.8004	0.535317529854111
0.8007	0.53584270796029
0.801	0.53636811999709
0.8013	0.536893765273324
0.8016	0.537419643095461
0.8019	0.53794575276762
0.8022	0.538472093591571
0.8025	0.538998664866731
0.8028	0.539525465890159
0.8031	0.540052495956557
0.8034	0.540579754358269
0.8037	0.541107240385272
0.804	0.541634953325182
0.8043	0.542162892463243
0.8046	0.542691057082332
0.8049	0.543219446462952
0.8052	0.543748059883231
0.8055	0.54427689661892
0.8058	0.54480595594339
0.8061	0.545335237127631
0.8064	0.545864739440249
0.8067	0.54639446214746
0.807	0.546924404513093
0.8073	0.547454565798587
0.8076	0.547984945262986
0.8079	0.548515542162937
0.8082	0.549046355752691
0.8085	0.549577385284095
0.8088	0.550108630006598
0.8091	0.550640089167239
0.8094	0.551171762010652
0.8097	0.551703647779063
0.81	0.552235745712282
0.8103	0.552768055047709
0.8106	0.553300575020325
0.8109	0.553833304862695
0.8112	0.554366243804961
0.8115	0.554899391074843
0.8118	0.555432745897636
0.8121	0.555966307496208
0.8124	0.556500075090999
0.8127	0.557034047900015
0.813	0.557568225138829
0.8133	0.55810260602058
0.8136	0.558637189755968
0.8139	0.559171975553253
0.8142	0.559706962618253
0.8145	0.560242150154343
0.8148	0.56077753736245
0.8151	0.561313123441055
0.8154	0.561848907586187
0.8157	0.562384888991423
0.816	0.562921066847887
0.8163	0.563457440344246
0.8166	0.563994008666708
0.8169	0.564530770999022
0.8172	0.565067726522474
0.8175	0.565604874415886
0.8178	0.566142213855614
0.8181	0.566679744015545
0.8184	0.567217464067097
0.8187	0.567755373179217
0.819	0.568293470518376
0.8193	0.568831755248569
0.8196	0.569370226531318
0.8199	0.569908883525659
0.8202	0.570447725388152
0.8205	0.570986751272871
0.8208	0.571525960331405
0.8211	0.572065351712858
0.8214	0.572604924563843
0.8217	0.573144678028485
0.822	0.573684611248414
0.8223	0.574224723362769
0.8226	0.574765013508191
0.8229	0.575305480818824
0.8232	0.575846124426314
0.8235	0.576386943459804
0.8238	0.576927937045935
0.8241	0.577469104308845
0.8244	0.578010444370163
0.8247	0.578551956349015
0.825	0.579093639362012
0.8253	0.579635492523257
0.8256	0.58017751494434
0.8259	0.580719705734338
0.8262	0.581262063999808
0.8265	0.581804588844794
0.8268	0.582347279370818
0.8271	0.582890134676883
0.8274	0.583433153859467
0.8277	0.583976336012528
0.828	0.584519680227496
0.8283	0.585063185593276
0.8286	0.585606851196241
0.8289	0.586150676120239
0.8292	0.586694659446583
0.8295	0.587238800254056
0.8298	0.587783097618904
0.8301	0.588327550614838
0.8304	0.588872158313034
0.8307	0.589416919782127
0.831	0.589961834088212
0.8313	0.590506900294845
0.8316	0.591052117463037
0.8319	0.591597484651257
0.8322	0.592143000915425
0.8325	0.592688665308919
0.8328	0.593234476882566
0.8331	0.593780434684643
0.8334	0.594326537760879
0.8337	0.594872785154448
0.834	0.595419175905975
0.8343	0.595965709053525
0.8346	0.596512383632613
0.8349	0.597059198676193
0.8352	0.597606153214662
0.8355	0.59815324627586
0.8358	0.598700476885062
0.8361	0.599247844064987
0.8364	0.599795346835786
0.8367	0.600342984215049
0.837	0.600890755217801
0.8373	0.601438658856499
0.8376	0.601986694141036
0.8379	0.602534860078733
0.8382	0.603083155674344
0.8385	0.603631579930053
0.8388	0.604180131845471
0.8391	0.604728810417638
0.8394	0.605277614641018
0.8397	0.605826543507505
0.84	0.606375596006413
0.8403	0.606924771124484
0.8406	0.607474067845879
0.8409	0.608023485152183
0.8412	0.608573022022401
0.8415	0.609122677432959
0.8418	0.609672450357702
0.8421	0.610222339767891
0.8424	0.610772344632208
0.8427	0.61132246391675
0.843	0.611872696585029
0.8433	0.612423041597972
0.8436	0.612973497913923
0.8439	0.613524064488636
0.8442	0.61407474027528
0.8445	0.614625524224434
0.8448	0.615176415284091
0.8451	0.615727412399651
0.8454	0.616278514513928
0.8457	0.616829720567141
0.846	0.617381029496921
0.8463	0.617932440238305
0.8466	0.618483951723737
0.8469	0.61903556288307
0.8472	0.61958727264356
0.8475	0.620139079929872
0.8478	0.620690983664072
0.8481	0.621242982765633
0.8484	0.621795076151431
0.8487	0.622347262735746
0.849	0.622899541430262
0.8493	0.623451911144062
0.8496	0.624004370783633
0.8499	0.624556919252864
0.8502	0.625109555453045
0.8505	0.625662278282866
0.8508	0.626215086638417
0.8511	0.626767979413189
0.8514	0.627320955498072
0.8517	0.627874013781355
0.852	0.628427153148727
0.8523	0.628980372483273
0.8526	0.62953367066548
0.8529	0.630087046573229
0.8532	0.630640499081803
0.8535	0.631194027063879
0.8538	0.631747629389534
0.8541	0.63230130492624
0.8544	0.632855052538866
0.8547	0.633408871089681
0.855	0.633962759438346
0.8553	0.634516716441922
0.8556	0.635070740954865
0.8559	0.635624831829026
0.8562	0.636178987913656
0.8565	0.636733208055397
0.8568	0.637287491098292
0.8571	0.637841835883777
0.8574	0.638396241250685
0.8577	0.638950706035246
0.858	0.639505229071082
0.8583	0.640059809189218
0.8586	0.64061444521807
0.8589	0.641169135983451
0.8592	0.641723880308573
0.8595	0.642278677014041
0.8598	0.642833524917859
0.8601	0.643388422835427
0.8604	0.643943369579543
0.8607	0.6444983639604
0.861	0.64505340478559
0.8613	0.645608490860103
0.8616	0.646163620986325
0.8619	0.646718793964042
0.8622	0.647274008590438
0.8625	0.647829263660094
0.8628	0.648384557964993
0.8631	0.648939890294514
0.8634	0.649495259435439
0.8637	0.650050664171948
0.864	0.650606103285622
0.8643	0.651161575555442
0.8646	0.651717079757794
0.8649	0.65227261466646
0.8652	0.652828179052629
0.8655	0.653383771684892
0.8658	0.653939391329241
0.8661	0.654495036749073
0.8664	0.655050706705191
0.8667	0.6556063999558
0.867	0.656162115256513
0.8673	0.656717851360348
0.8676	0.657273607017729
0.8679	0.657829380976489
0.8682	0.658385171981869
0.8685	0.658940978776516
0.8688	0.65949680010049
0.8691	0.660052634691258
0.8694	0.660608481283701
0.8697	0.66116433861011
0.87	0.661720205400187
0.8703	0.66227608038105
0.8706	0.662831962277229
0.8709	0.663387849810671
0.8712	0.663943741700736
0.8715	0.664499636664203
0.8718	0.665055533415267
0.8721	0.665611430665542
0.8724	0.666167327124062
0.8727	0.66672322149728
0.873	0.667279112489072
0.8733	0.667834998800734
0.8736	0.668390879130989
0.8739	0.668946752175979
0.8742	0.669502616629277
0.8745	0.67005847118188
0.8748	0.670614314522211
0.8751	0.671170145336124
0.8754	0.671725962306904
0.8757	0.672281764115262
0.876	0.672837549439348
0.8763	0.673393316954739
0.8766	0.673949065334452
0.8769	0.674504793248936
0.8772	0.675060499366079
0.8775	0.675616182351206
0.8778	0.676171840867084
0.8781	0.676727473573919
0.8784	0.677283079129361
0.8787	0.677838656188501
0.879	0.67839420340388
0.8793	0.678949719425479
0.8796	0.679505202900733
0.8799	0.680060652474523
0.8802	0.680616066789181
0.8805	0.681171444484494
0.8808	0.6817267841977
0.8811	0.682282084563493
0.8814	0.682837344214025
0.8817	0.683392561778906
0.882	0.683947735885205
0.8823	0.684502865157454
0.8826	0.68505794821765
0.8829	0.685612983685251
0.8832	0.686167970177184
0.8835	0.686722906307845
0.8838	0.687277790689099
0.8841	0.687832621930282
0.8844	0.688387398638208
0.8847	0.688942119417159
0.885	0.689496782868902
0.8853	0.690051387592676
0.8856	0.690605932185207
0.8859	0.6911604152407
0.8862	0.691714835350846
0.8865	0.692269191104821
0.8868	0.692823481089291
0.8871	0.693377703888413
0.8874	0.693931858083833
0.8877	0.694485942254696
0.888	0.695039954977641
0.8883	0.695593894826803
0.8886	0.696147760373823
0.8889	0.69670155018784
0.8892	0.6972552628355
0.8895	0.697808896880954
0.8898	0.698362450885864
0.8901	0.698915923409401
0.8904	0.699469313008251
0.8907	0.700022618236615
0.891	0.70057583764621
0.8913	0.701128969786277
0.8916	0.701682013203574
0.8919	0.702234966442389
0.8922	0.702787828044532
0.8925	0.703340596549345
0.8928	0.703893270493702
0.8931	0.704445848412008
0.8934	0.704998328836207
0.8937	0.705550710295782
0.894	0.706102991317754
0.8943	0.706655170426691
0.8946	0.707207246144706
0.8949	0.707759216991461
0.8952	0.708311081484169
0.8955	0.708862838137595
0.8958	0.709414485464064
0.8961	0.709966021973458
0.8964	0.710517446173219
0.8967	0.711068756568356
0.897	0.711619951661443
0.8973	0.712171029952625
0.8976	0.712721989939617
0.8979	0.713272830117713
0.8982	0.71382354897978
0.8985	0.714374145016268
0.8988	0.714924616715212
0.8991	0.715474962562229
0.8994	0.716025181040529
0.8997	0.716575270630912
0.9	0.717125229811771
0.9003	0.7176750570591
0.9006	0.718224750846493
0.9009	0.718774309645144
0.9012	0.719323731923859
0.9015	0.719873016149048
0.9018	0.720422160784738
0.9021	0.720971164292568
0.9024	0.721520025131798
0.9027	0.722068741759309
0.903	0.722617312629606
0.9033	0.723165736194824
0.9036	0.723714010904726
0.9039	0.724262135206711
0.9042	0.724810107545816
0.9045	0.725357926364718
0.9048	0.725905590103737
0.9051	0.726453097200841
0.9054	0.727000446091648
0.9057	0.727547635209431
0.906	0.728094662985118
0.9063	0.728641527847298
0.9066	0.729188228222225
0.9069	0.729734762533819
0.9072	0.730281129203672
0.9075	0.730827326651046
0.9078	0.731373353292884
0.9081	0.73191920754381
0.9084	0.732464887816131
0.9087	0.733010392519842
0.909	0.73355572006263
0.9093	0.734100868849877
0.9096	0.734645837284663
0.9099	0.735190623767771
0.9102	0.735735226697689
0.9105	0.736279644470615
0.9108	0.736823875480462
0.9111	0.737367918118855
0.9114	0.737911770775144
0.9117	0.738455431836402
0.912	0.73899889968743
0.9123	0.739542172710761
0.9126	0.740085249286663
0.9129	0.740628127793144
0.9132	0.741170806605956
0.9135	0.741713284098597
0.9138	0.742255558642317
0.9141	0.74279762860612
0.9144	0.743339492356769
0.9147	0.743881148258793
0.915	0.744422594674483
0.9153	0.744963829963904
0.9156	0.745504852484895
0.9159	0.746045660593074
0.9162	0.746586252641842
0.9165	0.747126626982388
0.9168	0.74766678196369
0.9171	0.748206715932523
0.9174	0.748746427233462
0.9177	0.749285914208884
0.918	0.749825175198973
0.9183	0.750364208541729
0.9186	0.750903012572964
0.9189	0.751441585626314
0.9192	0.751979926033237
0.9195	0.752518032123022
0.9198	0.753055902222789
0.9201	0.753593534657499
0.9204	0.754130927749952
0.9207	0.754668079820798
0.921	0.755204989188534
0.9213	0.755741654169515
0.9216	0.756278073077955
0.9219	0.756814244225932
0.9222	0.757350165923393
0.9225	0.757885836478157
0.9228	0.758421254195923
0.9231	0.758956417380271
0.9234	0.759491324332668
0.9237	0.760025973352473
0.924	0.760560362736939
0.9243	0.761094490781222
0.9246	0.761628355778382
0.9249	0.762161956019391
0.9252	0.762695289793133
0.9255	0.763228355386412
0.9258	0.763761151083959
0.9261	0.764293675168429
0.9264	0.764825925920416
0.9267	0.765357901618448
0.927	0.765889600538999
0.9273	0.76642102095649
0.9276	0.766952161143295
0.9279	0.767483019369746
0.9282	0.768013593904139
0.9285	0.768543883012735
0.9288	0.769073884959769
0.9291	0.769603598007455
0.9294	0.770133020415987
0.9297	0.770662150443547
0.93	0.771190986346311
0.9303	0.771719526378451
0.9306	0.772247768792143
0.9309	0.772775711837569
0.9312	0.773303353762925
0.9315	0.773830692814423
0.9318	0.774357727236302
0.9321	0.774884455270825
0.9324	0.775410875158289
0.9327	0.775936985137033
0.933	0.776462783443434
0.9333	0.776988268311923
0.9336	0.777513437974981
0.9339	0.778038290663153
0.9342	0.778562824605044
0.9345	0.779087038027332
0.9348	0.779610929154769
0.9351	0.780134496210188
0.9354	0.780657737414508
0.9357	0.78118065098674
0.936	0.78170323514399
0.9363	0.782225488101467
0.9366	0.78274740807249
0.9369	0.783268993268486
0.9372	0.783790241899004
0.9375	0.784311152171717
0.9378	0.784831722292425
0.9381	0.785351950465067
0.9384	0.785871834891717
0.9387	0.7863913737726
0.939	0.78691056530609
0.9393	0.787429407688719
0.9396	0.787947899115182
0.9399	0.78846603777834
0.9402	0.788983821869232
0.9405	0.789501249577073
0.9408	0.790018319089266
0.9411	0.790535028591404
0.9414	0.791051376267275
0.9417	0.791567360298872
0.942	0.792082978866397
0.9423	0.792598230148261
0.9426	0.7931131123211
0.9429	0.793627623559772
0.9432	0.794141762037368
0.9435	0.794655525925215
0.9438	0.795168913392884
0.9441	0.795681922608194
0.9444	0.796194551737218
0.9447	0.79670679894429
0.945	0.797218662392012
0.9453	0.797730140241255
0.9456	0.79824123065117
0.9459	0.798751931779192
0.9462	0.799262241781047
0.9465	0.799772158810755
0.9468	0.800281681020638
0.9471	0.800790806561329
0.9474	0.801299533581771
0.9477	0.801807860229229
0.948	0.802315784649295
0.9483	0.802823304985891
0.9486	0.803330419381277
0.9489	0.80383712597606
0.9492	0.804343422909194
0.9495	0.804849308317992
0.9498	0.805354780338127
0.9501	0.805859837103643
0.9504	0.806364476746956
0.9507	0.806868697398866
0.951	0.807372497188558
0.9513	0.807875874243612
0.9516	0.808378826690004
0.9519	0.80888135265212
0.9522	0.809383450252754
0.9525	0.80988511761312
0.9528	0.810386352852857
0.9531	0.810887154090033
0.9534	0.811387519441153
0.9537	0.811887447021166
0.954	0.812386934943469
0.9543	0.812885981319916
0.9546	0.813384584260821
0.9549	0.813882741874968
0.9552	0.814380452269616
0.9555	0.814877713550503
0.9558	0.815374523821854
0.9561	0.815870881186391
0.9564	0.816366783745332
0.9567	0.816862229598403
0.957	0.817357216843842
0.9573	0.817851743578408
0.9576	0.818345807897382
0.9579	0.81883940789458
0.9582	0.819332541662356
0.9585	0.819825207291605
0.9588	0.820317402871779
0.9591	0.820809126490882
0.9594	0.821300376235485
0.9597	0.821791150190729
0.96	0.822281446440332
0.9603	0.822771263066594
0.9606	0.823260598150405
0.9609	0.823749449771255
0.9612	0.82423781600723
0.9615	0.824725694935033
0.9618	0.825213084629975
0.9621	0.825699983165995
0.9624	0.826186388615659
0.9627	0.826672299050166
0.963	0.827157712539362
0.9633	0.827642627151735
0.9636	0.828127040954432
0.9639	0.828610952013261
0.9642	0.829094358392695
0.9645	0.829577258155886
0.9648	0.830059649364661
0.9651	0.830541530079541
0.9654	0.831022898359736
0.9657	0.831503752263159
0.966	0.831984089846429
0.9663	0.832463909164879
0.9666	0.832943208272563
0.9669	0.833421985222261
0.9672	0.833900238065486
0.9675	0.834377964852491
0.9678	0.834855163632276
0.9681	0.835331832452594
0.9684	0.835807969359956
0.9687	0.836283572399641
0.969	0.8367586396157
0.9693	0.837233169050962
0.9696	0.837707158747044
0.9699	0.838180606744353
0.9702	0.838653511082097
0.9705	0.839125869798288
0.9708	0.83959768092975
0.9711	0.840068942512125
0.9714	0.840539652579882
0.9717	0.841009809166319
0.972	0.841479410303574
0.9723	0.84194845402263
0.9726	0.842416938353318
0.9729	0.84288486132433
0.9732	0.843352220963221
0.9735	0.843819015296416
0.9738	0.844285242349219
0.9741	0.844750900145815
0.9744	0.845215986709281
0.9747	0.84568050006159
0.975	0.84614443822362
0.9753	0.846607799215155
0.9756	0.847070581054898
0.9759	0.847532781760473
0.9762	0.847994399348434
0.9765	0.84845543183427
0.9768	0.848915877232411
0.9771	0.849375733556237
0.9774	0.849834998818081
0.9777	0.850293671029237
0.978	0.850751748199967
0.9783	0.851209228339508
0.9786	0.851666109456075
0.9789	0.85212238955687
0.9792	0.852578066648089
0.9795	0.853033138734927
0.9798	0.853487603821583
0.9801	0.853941459911268
0.9804	0.854394705006212
0.9807	0.85484733710767
0.981	0.855299354215925
0.9813	0.855750754330298
0.9816	0.856201535449155
0.9819	0.856651695569907
0.9822	0.857101232689025
0.9825	0.857550144802038
0.9828	0.857998429903544
0.9831	0.858446085987215
0.9834	0.858893111045802
0.9837	0.859339503071144
0.984	0.85978526005417
0.9843	0.860230379984907
0.9846	0.860674860852489
0.9849	0.861118700645156
0.9852	0.861561897350268
0.9855	0.862004448954303
0.9858	0.862446353442871
0.9861	0.862887608800714
0.9864	0.863328213011714
0.9867	0.863768164058897
0.987	0.864207459924445
0.9873	0.864646098589692
0.9876	0.865084078035139
0.9879	0.865521396240452
0.9882	0.865958051184477
0.9885	0.866394040845234
0.9888	0.866829363199934
0.9891	0.867264016224977
0.9894	0.86769799789596
0.9897	0.868131306187684
0.99	0.868563939074156
0.9903	0.8689958945286
0.9906	0.869427170523456
0.9909	0.869857765030391
0.9912	0.870287676020301
0.9915	0.870716901463317
0.9918	0.871145439328812
0.9921	0.871573287585403
0.9924	0.872000444200961
0.9927	0.87242690714261
0.993	0.872852674376739
0.9933	0.873277743869002
0.9936	0.873702113584325
0.9939	0.874125781486913
0.9942	0.87454874554025
0.9945	0.874971003707106
0.9948	0.875392553949549
0.9951	0.875813394228936
0.9954	0.876233522505932
0.9957	0.876652936740502
0.996	0.877071634891929
0.9963	0.877489614918807
0.9966	0.87790687477905
0.9969	0.8783234124299
0.9972	0.878739225827928
0.9975	0.879154312929036
0.9978	0.879568671688467
0.9981	0.879982300060807
0.9984	0.880395195999987
0.9987	0.880807357459291
0.999	0.881218782391359
0.9993	0.881629468748188
0.9996	0.882039414481143
0.9999	0.882448617540952
1.0002	0.882857075877719
1.0005	0.88326478744092
1.0008	0.883671750179414
1.0011	0.884077962041442
1.0014	0.88448342097463
1.0017	0.884888124925999
1.002	0.88529207184196
1.0023	0.885695259668323
1.0026	0.886097686350301
1.0029	0.886499349832509
1.0032	0.886900248058971
1.0035	0.887300378973123
1.0038	0.887699740517813
1.0041	0.888098330635309
1.0044	0.888496147267297
1.0047	0.888893188354888
1.005	0.889289451838616
1.0053	0.889684935658448
1.0056	0.890079637753779
1.0059	0.890473556063439
1.0062	0.890866688525695
1.0065	0.891259033078253
1.0068	0.89165058765826
1.0071	0.892041350202306
1.0074	0.892431318646428
1.0077	0.892820490926106
1.008	0.893208864976278
1.0083	0.893596438731326
1.0086	0.89398321012509
1.0089	0.89436917709086
1.0092	0.894754337561387
1.0095	0.895138689468877
1.0098	0.895522230744998
1.0101	0.895904959320877
1.0104	0.8962868731271
1.0107	0.89666797009372
1.011	0.897048248150252
1.0113	0.897427705225674
1.0116	0.897806339248432
1.0119	0.898184148146434
1.0122	0.898561129847057
1.0125	0.898937282277143
1.0128	0.899312603363
1.0131	0.899687091030405
1.0134	0.9000607432046
1.0137	0.900433557810295
1.014	0.900805532771662
1.0143	0.901176666012344
1.0146	0.901546955455448
1.0149	0.901916399023542
1.0152	0.902284994638662
1.0155	0.902652740222304
1.0158	0.903019633695427
1.0161	0.903385672978449
1.0164	0.903750855991247
1.0167	0.904115180653157
1.017	0.904478644882967
1.0173	0.904841246598923
1.0176	0.90520298371872
1.0179	0.905563854159501
1.0182	0.905923855837859
1.0185	0.906282986669831
1.0188	0.906641244570892
1.0191	0.906998627455961
1.0194	0.90735513323939
1.0197	0.907710759834963
1.02	0.908065505155895
1.0203	0.908419367114826
1.0206	0.908772343623816
1.0209	0.909124432594344
1.0212	0.909475631937305
1.0215	0.909825939562999
1.0218	0.910175353381133
1.0221	0.910523871300813
1.0224	0.91087149123054
1.0227	0.911218211078206
1.023	0.911564028751085
1.0233	0.911908942155832
1.0236	0.912252949198473
1.0239	0.912596047784402
1.0242	0.912938235818372
1.0245	0.913279511204492
1.0248	0.913619871846215
1.0251	0.913959315646338
1.0254	0.914297840506988
1.0257	0.914635444329619
1.026	0.914972125015
1.0263	0.915307880463214
1.0266	0.915642708573642
1.0269	0.915976607244959
1.0272	0.916309574375123
1.0275	0.916641607861369
1.0278	0.916972705600195
1.0281	0.917302865487357
1.0284	0.917632085417854
1.0287	0.917960363285926
1.029	0.918287696985033
1.0293	0.918614084407853
1.0296	0.918939523446263
1.0299	0.919264011991336
1.0302	0.919587547933322
1.0305	0.919910129161641
1.0308	0.920231753564868
1.0311	0.920552419030717
1.0314	0.920872123446038
1.0317	0.92119086469679
1.032	0.921508640668039
1.0323	0.921825449243936
1.0326	0.922141288307707
1.0329	0.922456155741636
1.0332	0.922770049427049
1.0335	0.9230829672443
1.0338	0.923394907072754
1.0341	0.923705866790769
1.0344	0.924015844275685
1.0347	0.924324837403795
1.035	0.924632844050342
1.0353	0.924939862089487
1.0356	0.9252458893943
1.0359	0.925550923836736
1.0362	0.925854963287616
1.0365	0.926158005616609
1.0368	0.926460048692209
1.0371	0.926761090381715
1.0374	0.927061128551209
1.0377	0.927360161065535
1.038	0.927658185788275
1.0383	0.927955200581727
1.0386	0.928251203306882
1.0389	0.928546191823395
1.0392	0.928840163989569
1.0395	0.92913311766232
1.0398	0.929425050697158
1.0401	0.929715960948158
1.0404	0.930005846267933
1.0407	0.930294704507607
1.041	0.930582533516784
1.0413	0.930869331143523
1.0416	0.931155095234304
1.0419	0.931439823634001
1.0422	0.931723514185853
1.0425	0.932006164731423
1.0428	0.932287773110578
1.0431	0.932568337161444
1.0434	0.932847854720382
1.0437	0.933126323621948
1.044	0.933403741698858
1.0443	0.933680106781952
1.0446	0.933955416700158
1.0449	0.934229669280454
1.0452	0.93450286234783
1.0455	0.934774993725244
1.0458	0.935046061233587
1.0461	0.935316062691643
1.0464	0.935584995916036
1.0467	0.935852858721201
1.047	0.936119648919329
1.0473	0.93638536432033
1.0476	0.93665000273178
1.0479	0.936913561958878
1.0482	0.937176039804396
1.0485	0.937437434068632
1.0488	0.937697742549357
1.0491	0.937956963041767
1.0494	0.938215093338427
1.0497	0.938472131229217
1.05	0.938728074501282
1.0503	0.93898292093897
1.0506	0.93923666832378
1.0509	0.939489314434299
1.0512	0.939740857046142
1.0515	0.939991293931896
1.0518	0.940240622861051
1.0521	0.940488841599941
1.0524	0.940735947911674
1.0527	0.940981939556068
1.053	0.941226814289583
1.0533	0.941470569865249
1.0536	0.941713204032594
1.0539	0.941954714537574
1.0542	0.942195099122495
1.0545	0.942434355525937
1.0548	0.942672481482677
1.0551	0.942909474723609
1.0554	0.943145332975659
1.0557	0.943380053961707
1.056	0.943613635400492
1.0563	0.943846075006537
1.0566	0.944077370490046
1.0569	0.944307519556822
1.0572	0.944536519908168
1.0575	0.944764369240794
1.0578	0.944991065246714
1.0581	0.94521660561315
1.0584	0.945440988022429
1.0587	0.945664210151871
1.059	0.94588626967369
1.0593	0.946107164254876
1.0596	0.946326891557085
1.0599	0.946545449236526
1.0602	0.946762834943834
1.0605	0.946979046323958
1.0608	0.947194081016029
1.0611	0.947407936653236
1.0614	0.947620610862695
1.0617	0.947832101265312
1.062	0.948042405475653
1.0623	0.948251521101794
1.0626	0.948459445745184
1.0629	0.948666177000495
1.0632	0.948871712455467
1.0635	0.949076049690759
1.0638	0.949279186279786
1.0641	0.949481119788555
1.0644	0.949681847775498
1.0647	0.949881367791304
1.065	0.950079677378736
1.0653	0.950276774072455
1.0656	0.950472655398834
1.0659	0.950667318875763
1.0662	0.95086076201246
1.0665	0.951052982309264
1.0668	0.951243977257436
1.0671	0.951433744338937
1.0674	0.95162228102622
1.0677	0.951809584782001
1.068	0.951995653059032
1.0683	0.952180483299865
1.0686	0.952364072936606
1.0689	0.952546419390671
1.0692	0.952727520072524
1.0695	0.952907372381416
1.0698	0.953085973705117
1.0701	0.953263321419632
1.0704	0.953439412888912
1.0707	0.953614245464569
1.071	0.953787816485559
1.0713	0.953960123277876
1.0716	0.95413116315423
1.0719	0.95430093341371
1.0722	0.954469431341445
1.0725	0.954636654208251
1.0728	0.954802599270264
1.0731	0.954967263768571
1.0734	0.955130644928818
1.0737	0.955292739960811
1.074	0.955453546058109
1.0743	0.955613060397594
1.0746	0.955771280139035
1.0749	0.955928202424634
1.0752	0.956083824378561
1.0755	0.956238143106462
1.0758	0.95639115569497
1.0761	0.956542859211184
1.0764	0.956693250702131
1.0767	0.95684232719422
1.077	0.956990085692662
1.0773	0.957136523180887
1.0776	0.957281636619925
1.0779	0.957425422947769
1.0782	0.957567879078725
1.0785	0.957709001902722
1.0788	0.957848788284607
1.0791	0.95798723506341
1.0794	0.958124339051587
1.0797	0.958260097034224
1.08	0.958394505768215
1.0803	0.958527561981414
1.0806	0.958659262371742
1.0809	0.958789603606268
1.0812	0.958918582320248
1.0815	0.959046195116125
1.0818	0.959172438562487
1.0821	0.959297309192987
1.0824	0.959420803505207
1.0827	0.959542917959485
1.083	0.959663648977678
1.0833	0.959782992941881
1.0836	0.959900946193086
1.0839	0.960017505029777
1.0842	0.960132665706461
1.0845	0.960246424432135
1.0848	0.960358777368677
1.0851	0.96046972062916
1.0854	0.960579250276082
1.0857	0.960687362319516
1.086	0.960794052715162
1.0863	0.960899317362294
1.0866	0.961003152101614
1.0869	0.961105552712985
1.0872	0.961206514913041
1.0875	0.961306034352678
1.0878	0.961404106614393
1.0881	0.961500727209483
1.0884	0.961595891575081
1.0887	0.961689595071021
1.089	0.961781832976516
1.0893	0.961872600486637
1.0896	0.961961892708576
1.0899	0.96204970465767
1.0902	0.962136031253183
1.0905	0.962220867313801
1.0908	0.962304207552833
1.0911	0.962386046573089
1.0914	0.962466378861396
1.0917	0.962545198782733
1.092	0.962622500573938
1.0923	0.962698278336944
1.0926	0.962772526031509
1.0929	0.962845237467382
1.0932	0.962916406295832
1.0935	0.962986026000506
1.0938	0.9630540898875
1.0941	0.963120591074589
1.0944	0.963185522479499
1.0947	0.963248876807112
1.095	0.963310646535474
1.0953	0.963370823900453
1.0956	0.963429400878865
1.0959	0.963486369169875
1.0962	0.963541720174412
1.0965	0.963595444972335
1.0968	0.963647534296991
1.0971	0.963697978506772
1.0974	0.963746767553185
1.0977	0.963793890944856
1.098	0.963839337706735
1.0983	0.963883096333657
1.0986	0.963925154737156
1.0989	0.963965500184191
1.0992	0.964004119226083
1.0995	0.96404099761549
1.0998	0.964076120208623
1.1001	0.964109470849038
1.1004	0.964141032228131
1.1007	0.964170785715788
1.101	0.964198711152126
1.1013	0.96422478658765
1.1016	0.964248987953507
1.1019	0.964271288634724
1.1022	0.964291658904868
1.1025	0.964310065155878
1.1028	0.964326468812159
1.1031	0.964340824731999
1.1034	0.964353078718562
1.1037	0.964363163338237
1.104	0.964370990077604
1.1043	0.964376431775203
1.1046	0.964379265918424
1.1049	0.964373232494317
1.1052	0.964342640752434
1.1055	0.964290018207396
1.1058	0.964216995867947
1.1061	0.964124576124645
1.1064	0.964013479127648
1.1067	0.963884264639772
1.107	0.963737389450445
1.1073	0.963573238969268
1.1076	0.963392146429964
1.1079	0.963194405410108
1.1082	0.962980278430841
1.1085	0.962750003108576
1.1088	0.962503796700782
1.1091	0.962241859555659
1.1094	0.961964377788768
1.1097	0.961671525399325
1.11	0.961363465970678
1.1103	0.961040354055972
1.1106	0.960702336321218
1.1109	0.960349552498512
1.1112	0.959982136188611
1.1115	0.95960021554255
1.1118	0.959203913845003
1.1121	0.958793350017071
1.1124	0.958368639052384
1.1127	0.957929892397568
1.113	0.957477218285921
1.1133	0.957010722031484
1.1136	0.956530506289368
1.1139	0.956036671287159
1.1142	0.955529315031395
1.1145	0.955008533492452
1.1148	0.954474420770639
1.1151	0.953927069245865
1.1154	0.953366569712884
1.1157	0.952793011503822
1.116	0.952206482599466
1.1163	0.951607069730572
1.1166	0.950994858470276
1.1169	0.950369933318569
1.1172	0.949732377779654
1.1175	0.949082274432908
1.1178	0.948419704998082
1.1181	0.947744750395306
1.1184	0.947057490800373
1.1187	0.946358005695761
1.119	0.945646373917755
1.1193	0.944922673700044
1.1196	0.944186982714066
1.1199	0.943439378106411
1.1202	0.942679936533503
1.1205	0.941908734193793
1.1208	0.941125846857673
1.1211	0.940331349895268
1.1214	0.939525318302294
1.1217	0.938707826724118
1.122	0.937878949478148
1.1223	0.937038760574694
1.1226	0.936187333736391
1.1229	0.93532474241631
1.1232	0.934451059814815
1.1235	0.933566358895292
1.1238	0.932670712398794
1.1241	0.931764192857695
1.1244	0.930846872608411
1.1247	0.929918823803244
1.125	0.928980118421418
1.1253	0.928030828279345
1.1256	0.927071025040181
1.1259	0.926100780222703
1.1262	0.925120165209562
1.1265	0.924129251254938
1.1268	0.923128109491641
1.1271	0.92211681093769
1.1274	0.921095426502389
1.1277	0.920064026991946
1.128	0.919022683114651
1.1283	0.917971465485642
1.1286	0.916910444631273
1.1289	0.915839690993121
1.1292	0.914759274931638
1.1295	0.913669266729484
1.1298	0.912569736594531
1.1301	0.911460754662588
1.1304	0.910342390999839
1.1307	0.909214715605018
1.131	0.908077798411329
1.1313	0.906931709288141
1.1316	0.905776518042443
1.1319	0.904612294420097
1.1322	0.903439108106881
1.1325	0.902257028729344
1.1328	0.901066125855481
1.1331	0.899866468995229
1.1334	0.898658127600806
1.1337	0.897441171066888
1.134	0.89621566873064
1.1343	0.894981689871616
1.1346	0.893739303711508
1.1349	0.892488579413787
1.1352	0.89122958608321
1.1355	0.889962392765225
1.1358	0.888687068445257
1.1361	0.887403682047902
1.1364	0.886112302436013
1.1367	0.884812998409707
1.137	0.883505838705272
1.1373	0.882190891993998
1.1376	0.880868226880931
1.1379	0.879537911903549
1.1382	0.878200015530367
1.1385	0.876854606159481
1.1388	0.875501752117042
1.1391	0.874141521655682
1.1394	0.872773982952867
1.1397	0.871399204109215
1.14	0.87001725314675
1.1403	0.868628198007123
1.1406	0.867232106549774
1.1409	0.865829046550063
1.1412	0.86441908569736
1.1415	0.863002291593102
1.1418	0.861578731748801
1.1421	0.860148473584047
1.1424	0.858711584424452
1.1427	0.857268131499593
1.143	0.85581818194091
1.1433	0.854361802779595
1.1436	0.852899060944443
1.1439	0.85143002325971
1.1442	0.84995475644292
1.1445	0.848473327102683
1.1448	0.846985801736486
1.1451	0.84549224672847
1.1454	0.8439927283472
1.1457	0.842487312743429
1.146	0.840976065947837
1.1463	0.839459053868781
1.1466	0.837936342290029
1.1469	0.836407996868494
1.1472	0.834874083131954
1.1475	0.833334666476785
1.1478	0.831789812165683
1.1481	0.830239585325386
1.1484	0.828684050944398
1.1487	0.827123273870717
1.149	0.825557318809561
1.1493	0.823986250321104
1.1496	0.822410132818208
1.1499	0.82082903056417
1.1502	0.819243007670467
1.1505	0.817652128094514
1.1508	0.816056455637425
1.1511	0.814456053941785
1.1514	0.812850986489435
1.1517	0.811241316599258
1.152	0.809627107424984
1.1523	0.808008421953002
1.1526	0.806385323000186
1.1529	0.80475787321173
1.1532	0.803126135059003
1.1535	0.801490170837412
1.1538	0.799850042664276
1.1541	0.798205812476729
1.1544	0.79655754202962
1.1547	0.794905292893441
1.155	0.793249126452271
1.1553	0.791589103901724
1.1556	0.789925286246936
1.1559	0.788257734300548
1.1562	0.78658650868072
1.1565	0.784911669809155
1.1568	0.783233277909154
1.1571	0.781551393003674
1.1574	0.779866074913418
1.1577	0.778177383254937
1.158	0.776485377438759
1.1583	0.774790116667531
1.1586	0.773091659934187
1.1589	0.771390066020133
1.1592	0.769685393493459
1.1595	0.767977700707161
1.1598	0.766267045797403
1.1601	0.764553486681778
1.1604	0.762837081057611
1.1607	0.761117886400275
1.161	0.759395959961528
1.1613	0.757671358767878
1.1616	0.755944139618965
1.1619	0.754214359085975
1.1622	0.752482073510065
1.1625	0.750747339000822
1.1628	0.749010211434737
1.1631	0.747270746453713
1.1634	0.745528999463582
1.1637	0.743785025632661
1.164	0.742038879890324
1.1643	0.740290616925593
1.1646	0.738540291185768
1.1649	0.736787956875066
1.1652	0.735033667953291
1.1655	0.733277478134532
1.1658	0.731519440885874
1.1661	0.729759609426148
1.1664	0.727998036724695
1.1667	0.726234775500153
1.167	0.72446987821928
1.1673	0.722703397095791
1.1676	0.720935384089223
1.1679	0.719165890903826
1.1682	0.717394968987473
1.1685	0.715622669530607
1.1688	0.713849043465194
1.1691	0.712074141463721
1.1694	0.7102980139382
1.1697	0.708520711039209
1.17	0.706742282654956
1.1703	0.704962778410357
1.1706	0.703182247666154
1.1709	0.701400739518047
1.1712	0.699618302795853
1.1715	0.697834986062687
1.1718	0.696050837614174
1.1721	0.694265905477676
1.1724	0.692480237411554
1.1727	0.690693880904439
1.173	0.688906883174545
1.1733	0.68711929116899
1.1736	0.685331151563152
1.1739	0.683542510760042
1.1742	0.681753414889701
1.1745	0.679963909808627
1.1748	0.678174041099218
1.1751	0.67638385406924
1.1754	0.674593393751324
1.1757	0.672802704902475
1.176	0.671011832003618
1.1763	0.669220819259153
1.1766	0.667429710596544
1.1769	0.665638549665923
1.1772	0.663847379839723
1.1775	0.662056244212327
1.1778	0.660265185599743
1.1781	0.658474246539301
1.1784	0.656683469289375
1.1787	0.654892895829114
1.179	0.653102567858219
1.1793	0.651312526796712
1.1796	0.649522813784755
1.1799	0.647733469682464
1.1802	0.645944535069769
1.1805	0.644156050246276
1.1808	0.64236805523116
1.1811	0.640580589763077
1.1814	0.638793693300093
1.1817	0.637007405019636
1.182	0.635221763818474
1.1823	0.633436808312701
1.1826	0.631652576837753
1.1829	0.62986910744844
1.1832	0.628086437919001
1.1835	0.62630460574317
1.1838	0.624523648134273
1.1841	0.622743602025333
1.1844	0.620964504069207
1.1847	0.619186390638726
1.185	0.617409297826867
1.1853	0.615633261446938
1.1856	0.61385831703278
1.1859	0.612084499838991
1.1862	0.610311844841166
1.1865	0.608540386736153
1.1868	0.606770159942331
1.1871	0.605001198599903
1.1874	0.603233536571204
1.1877	0.601467207441031
1.188	0.599702244516986
1.1883	0.597938680829838
1.1886	0.596176549133903
1.1889	0.594415881907432
1.1892	0.59265671135303
1.1895	0.590899069398074
1.1898	0.589142987695164
1.1901	0.587388497622574
1.1904	0.58563563028473
1.1907	0.583884416512697
1.191	0.582134886864684
1.1913	0.580387071626563
1.1916	0.578641000812404
1.1919	0.576896704165021
1.1922	0.575154211156537
1.1925	0.573413550988961
1.1928	0.571674752594778
1.1931	0.569937844637555
1.1934	0.568202855512561
1.1937	0.566469813347398
1.194	0.564738746002645
1.1943	0.563009681072521
1.1946	0.561282645885551
1.1949	0.559557667505258
1.1952	0.557834772730853
1.1955	0.556113988097947
1.1958	0.554395339879275
1.1961	0.552678854085428
1.1964	0.550964556465597
1.1967	0.549252472508333
1.197	0.547542627442315
1.1973	0.54583504623713
1.1976	0.544129753604063
1.1979	0.542426773996905
1.1982	0.540726131612755
1.1985	0.539027850392858
1.1988	0.537331954023426
1.1991	0.535638465936492
1.1994	0.533947409310759
1.1997	0.532258807072465
1.2	0.530572681896262
1.2003	0.528889056206093
1.2006	0.527207952176088
1.2009	0.525529391731469
1.2012	0.523853396549457
1.2015	0.522179988060196
1.2018	0.520509187447677
1.2021	0.518841015650683
1.2024	0.517175493363727
1.2027	0.515512641038011
1.203	0.513852478882387
1.2033	0.512195026864327
1.2036	0.5105403047109
1.2039	0.508888331909757
1.2042	0.507239127710124
1.2045	0.505592711123804
1.2048	0.50394910092618
1.2051	0.502308315657231
1.2054	0.500670373622551
1.2057	0.499035292894379
1.206	0.497403091312629
1.2063	0.495773786485931
1.2066	0.494147395792678
1.2069	0.492523936382076
1.2072	0.490903425175201
1.2075	0.489285878866065
1.2078	0.48767131392268
1.2081	0.48605974658814
1.2084	0.484451192881689
1.2087	0.482845668599815
1.209	0.481243189317333
1.2093	0.479643770388482
1.2096	0.478047426948024
1.2099	0.476454173912341
1.2102	0.47486402598055
1.2105	0.473276997635608
1.2108	0.471693103145434
1.2111	0.470112356564019
1.2114	0.468534771732557
1.2117	0.466960362280569
1.212	0.465389141627033
1.2123	0.463821122981515
1.2126	0.46225631934531
1.2129	0.460694743512578
1.2132	0.45913640807149
1.2135	0.457581325405369
1.2138	0.456029507693841
1.2141	0.454480966913988
1.2144	0.452935714841493
1.2147	0.451393763051806
1.215	0.449855122921292
1.2153	0.448319805628398
1.2156	0.446787822154808
1.2159	0.445259183286611
1.2162	0.443733899615465
1.2165	0.442211981539763
1.2168	0.440693439265799
1.2171	0.439178282808943
1.2174	0.437666521994805
1.2177	0.43615816646041
1.218	0.434653225655372
1.2183	0.433151708843065
1.2186	0.431653625101799
1.2189	0.430158983325992
1.2192	0.42866779222735
1.2195	0.427180060336042
1.2198	0.425695796001871
1.2201	0.424215007395458
1.2204	0.422737702509414
1.2207	0.421263889159521
1.221	0.419793574985902
1.2213	0.418326767454204
1.2216	0.416863473856771
1.2219	0.415403701313821
1.2222	0.413947456774621
1.2225	0.412494747018662
1.2228	0.411045578656832
1.2231	0.409599958132595
1.2234	0.408157891723156
1.2237	0.406719385540635
1.224	0.405284445533244
1.2243	0.40385307748645
1.2246	0.402425287024142
1.2249	0.401001079609807
1.2252	0.399580460547688
1.2255	0.39816343498395
1.2258	0.396750007907848
1.2261	0.39534018415288
1.2264	0.393933968397954
1.2267	0.392531365168545
1.227	0.391132378837845
1.2273	0.389737013627924
1.2276	0.388345273610882
1.2279	0.386957162709993
1.2282	0.385572684700862
1.2285	0.384191843212564
1.2288	0.382814641728788
1.2291	0.381441083588985
1.2294	0.380071171989499
1.2297	0.378704909984707
1.23	0.377342300488155
1.2303	0.375983346273684
1.2306	0.374628049976564
1.2309	0.373276414094618
1.2312	0.371928440989342
1.2315	0.370584132887032
1.2318	0.369243491879896
1.2321	0.367906519927168
1.2324	0.366573218856227
1.2327	0.365243590363695
1.233	0.363917636016549
1.2333	0.362595357253222
1.2336	0.361276755384701
1.2339	0.359961831595621
1.2342	0.358650586945361
1.2345	0.357343022369128
1.2348	0.356039138679048
1.2351	0.354738936565243
1.2354	0.353442416596911
1.2357	0.352149579223401
1.236	0.350860424775284
1.2363	0.349574953465422
1.2366	0.348293165390026
1.2369	0.347015060529722
1.2372	0.345740638750607
1.2375	0.344469899805297
1.2378	0.343202843333978
1.2381	0.34193946886545
1.2384	0.340679775818168
1.2387	0.339423763501279
1.239	0.338171431115651
1.2393	0.336922777754907
1.2396	0.335677802406445
1.2399	0.334436503952458
1.2402	0.333198881170954
1.2405	0.331964932736763
1.2408	0.330734657222547
1.2411	0.329508053099803
1.2414	0.328285118739864
1.2417	0.327065852414886
1.242	0.32585025229885
1.2423	0.324638316468536
1.2426	0.323430042904514
1.2429	0.322225429492114
1.2432	0.321024474022405
1.2435	0.319827174193155
1.2438	0.318633527609804
1.2441	0.317443531786415
1.2444	0.316257184146633
1.2447	0.315074482024633
1.245	0.313895422666067
1.2453	0.312720003229002
1.2456	0.311548220784858
1.2459	0.310380072319342
1.2462	0.309215554733367
1.2465	0.308054664843982
1.2468	0.306897399385286
1.2471	0.30574375500934
1.2474	0.304593728287076
1.2477	0.303447315709198
1.248	0.302304513687085
1.2483	0.301165318553682
1.2486	0.300029726564384
1.2489	0.29889773389793
1.2492	0.297769336657273
1.2495	0.29664453087046
1.2498	0.295523312491499
1.2501	0.294405677401223
1.2504	0.293291621408154
1.2507	0.292181140249351
1.251	0.291074229591269
1.2513	0.289970885030594
1.2516	0.288871102095094
1.2519	0.287774876244444
1.2522	0.286682202871067
1.2525	0.285593077300949
1.2528	0.284507494794469
1.2531	0.28342545054721
1.2534	0.28234693969077
1.2537	0.281271957293569
1.254	0.280200498361651
1.2543	0.279132557839479
1.2546	0.278068130610726
1.2549	0.277007211499061
1.2552	0.275949795268932
1.2555	0.274895876626343
1.2558	0.273845450219623
1.2561	0.272798510640195
1.2564	0.271755052423334
1.2567	0.27071507004893
1.257	0.269678557942235
1.2573	0.268645510474611
1.2576	0.267615921964275
1.2579	0.26658978667703
1.2582	0.265567098827004
1.2585	0.264547852577375
1.2588	0.26353204204109
1.2591	0.262519661281589
1.2594	0.261510704313513
1.2597	0.260505165103413
1.26	0.259503037570452
1.2603	0.258504315587109
1.2606	0.257508992979862
1.2609	0.256517063529887
1.2612	0.255528520973734
1.2615	0.25454335900401
1.2618	0.25356157127005
1.2621	0.252583151378589
1.2624	0.251608092894424
1.2627	0.250636389341076
1.263	0.249668034201441
1.2633	0.248703020918445
1.2636	0.247741342895685
1.2639	0.246782993498069
1.2642	0.245827966052457
1.2645	0.244876253848288
1.2648	0.243927850138204
1.2651	0.242982748138677
1.2654	0.242040941030623
1.2657	0.241102421960014
1.266	0.240167184038486
1.2663	0.239235220343941
1.2666	0.238306523921147
1.2669	0.23738108778233
1.2672	0.236458904907763
1.2675	0.235539968246351
1.2678	0.234624270716211
1.2681	0.233711805205246
1.2684	0.232802564571715
1.2687	0.231896541644803
1.269	0.230993729225178
1.2693	0.23009412008555
1.2696	0.229197706971222
1.2699	0.228304482600641
1.2702	0.227414439665939
1.2705	0.226527570833473
1.2708	0.225643868744359
1.2711	0.224763326015001
1.2714	0.223885935237623
1.2717	0.22301168898078
1.272	0.222140579789886
1.2723	0.221272600187717
1.2726	0.220407742674927
1.2729	0.219545999730548
1.2732	0.21868736381249
1.2735	0.217831827358035
1.2738	0.216979382784335
1.2741	0.216130022488889
1.2744	0.215283738850033
1.2747	0.214440524227415
1.275	0.213600370962471
1.2753	0.212763271378894
1.2756	0.211929217783098
1.2759	0.211098202464686
1.2762	0.2102702176969
1.2765	0.20944525573708
1.2768	0.208623308827109
1.2771	0.207804369193863
1.2774	0.206988429049649
1.2777	0.206175480592644
1.278	0.205365516007326
1.2783	0.204558527464907
1.2786	0.203754507123753
1.2789	0.202953447129811
1.2792	0.202155339617024
1.2795	0.201360176707741
1.2798	0.200567950513134
1.2801	0.199778653133597
1.2804	0.198992276659151
1.2807	0.198208813169842
1.281	0.197428254736133
1.2813	0.196650593419297
1.2816	0.195875821271805
1.2819	0.195103930337702
1.2822	0.194334912652994
1.2825	0.193568760246019
1.2828	0.192805465137821
1.2831	0.192045019342515
1.2834	0.191287414867654
1.2837	0.19053264371459
1.284	0.189780697878829
1.2843	0.189031569350386
1.2846	0.188285250114136
1.2849	0.187541732150157
1.2852	0.186801007434078
1.2855	0.186063067937412
1.2858	0.185327905627898
1.2861	0.184595512469829
1.2864	0.183865880424385
1.2867	0.183139001449954
1.287	0.182414867502458
1.2873	0.181693470535668
1.2876	0.180974802501525
1.2879	0.180258855350446
1.2882	0.179545621031636
1.2885	0.178835091493393
1.2888	0.178127258683408
1.2891	0.177422114549069
1.2894	0.176719651037749
1.2897	0.176019860097107
1.29	0.17532273367537
1.2903	0.174628263721622
1.2906	0.173936442186087
1.2909	0.173247261020409
1.2912	0.172560712177926
1.2915	0.171876787613946
1.2918	0.171195479286017
1.2921	0.170516779154196
1.2924	0.169840679181306
1.2927	0.169167171333206
1.293	0.168496247579046
1.2933	0.167827899891521
1.2936	0.167162120247124
1.2939	0.166498900626396
1.2942	0.165838233014172
1.2945	0.165180109399824
1.2948	0.164524521777504
1.2951	0.163871462146378
1.2954	0.163220922510864
1.2957	0.162572894880864
1.296	0.161927371271991
1.2963	0.161284343705798
1.2966	0.160643804210001
1.2969	0.160005744818699
1.2972	0.159370157572594
1.2975	0.158737034519207
1.2978	0.158106367713087
1.2981	0.157478149216028
1.2984	0.156852371097269
1.2987	0.156229025433705
1.299	0.155608104310088
1.2993	0.154989599819223
1.2996	0.154373504062173
1.2999	0.153759809148445
1.3002	0.153148507196188
1.3005	0.152539590332381
1.3008	0.151933050693019
1.3011	0.151328880423302
1.3014	0.150727071677811
1.3017	0.150127616620692
1.302	0.149530507425833
1.3023	0.148935736277038
1.3026	0.1483432953682
1.3029	0.147753176903472
1.3032	0.147165373097434
1.3035	0.14657987617526
1.3038	0.145996678372878
1.3041	0.145415771937136
1.3044	0.144837149125957
1.3047	0.144260802208496
1.305	0.143686723465296
1.3053	0.14311490518844
1.3056	0.142545339681698
1.3059	0.141978019260677
1.3062	0.141412936252968
1.3065	0.140850082998287
1.3068	0.140289451848614
1.3071	0.13973103516834
1.3074	0.139174825334395
1.3077	0.13862081473639
1.308	0.138068995776746
1.3083	0.137519360870827
1.3086	0.136971902447065
1.3089	0.136426612947095
1.3092	0.135883484825871
1.3095	0.135342510551793
1.3098	0.134803682606829
1.3101	0.134266993486634
1.3104	0.133732435700662
1.3107	0.13320000177229
1.311	0.132669684238923
1.3113	0.13214147565211
1.3116	0.131615368577653
1.3119	0.131091355595714
1.3122	0.130569429300922
1.3125	0.130049582302477
1.3128	0.12953180722425
1.3131	0.129016096704886
1.3134	0.128502443397905
1.3137	0.127990839971792
1.314	0.127481279110102
1.3143	0.126973753511543
1.3146	0.126468255890077
1.3149	0.125964778975006
1.3152	0.125463315511062
1.3155	0.12496385825849
1.3158	0.124466399993141
1.3161	0.123970933506549
1.3164	0.123477451606015
1.3167	0.122985947114689
1.317	0.122496412871648
1.3173	0.122008841731972
1.3176	0.121523226566823
1.3179	0.121039560263515
1.3182	0.120557835725592
1.3185	0.120078045872895
1.3188	0.119600183641632
1.3191	0.11912424198445
1.3194	0.118650213870498
1.3197	0.118178092285495
1.32	0.117707870231792
1.3203	0.117239540728435
1.3206	0.116773096811228
1.3209	0.11630853153279
1.3212	0.115845837962616
1.3215	0.115385009187132
1.3218	0.114926038309753
1.3221	0.114468918450932
1.3224	0.114013642748222
1.3227	0.113560204356318
1.323	0.113108596447116
1.3233	0.112658812209755
1.3236	0.11221084485067
1.3239	0.111764687593634
1.3242	0.11132033367981
1.3245	0.110877776367787
1.3248	0.11043700893363
1.3251	0.109998024670916
1.3254	0.109560816890779
1.3257	0.109125378921948
1.326	0.108691704110782
1.3263	0.108259785821312
1.3266	0.107829617435274
1.3269	0.107401192352142
1.3272	0.106974503989168
1.3275	0.106549545781405
1.3278	0.106126311181747
1.3281	0.105704793660955
1.3284	0.105284986707687
1.3287	0.104866883828525
1.329	0.104450478548006
1.3293	0.104035764408642
1.3296	0.10362273497095
1.3299	0.103211383813475
1.3302	0.10280170453281
1.3305	0.102393690743622
1.3308	0.10198733607867
1.3311	0.101582634188829
1.3314	0.101179578743102
1.3317	0.100778163428645
1.332	0.100378381950783
1.3323	0.0999802280330207
1.3326	0.0995836954170655
1.3329	0.0991887778628364
1.3332	0.0987954691484802
1.3335	0.0984037630703829
1.3338	0.0980136534431815
1.3341	0.0976251340997756
1.3344	0.0972381988913368
1.3347	0.0968528416873174
1.335	0.0964690563754599
1.3353	0.0960868368618032
1.3356	0.0957061770706902
1.3359	0.0953270709447728
1.3362	0.0949495124450175
1.3365	0.0945734955507094
1.3368	0.0941990142594558
1.3371	0.0938260625871884
1.3374	0.0934546345681657
1.3377	0.0930847242549739
1.338	0.0927163257185276
1.3383	0.0923494330480687
1.3386	0.0919840403511661
1.3389	0.0916201417537136
1.3392	0.0912577313999274
1.3395	0.0908968034523429
1.3398	0.0905373520918104
1.3401	0.0901793715174913
1.3404	0.0898228559468524
1.3407	0.0894677996156597
1.341	0.0891141967779721
1.3413	0.088762041706134
1.3416	0.0884113286907681
1.3419	0.0880620520407654
1.3422	0.0877142060832774
1.3425	0.0873677851637055
1.3428	0.0870227836456913
1.3431	0.0866791959111048
1.3434	0.0863370163600335
1.3437	0.0859962394107696
1.344	0.085656859499798
1.3443	0.0853188710817822
1.3446	0.0849822686295508
1.3449	0.0846470466340828
1.3452	0.0843131996044931
1.3455	0.0839807220680163
1.3458	0.083649608569991
1.3461	0.0833198536738429
1.3464	0.0829914519610682
1.3467	0.0826643980312153
1.347	0.0823386865018668
1.3473	0.0820143120086214
1.3476	0.0816912692050739
1.3479	0.0813695527627962
1.3482	0.0810491573713168
1.3485	0.0807300777381005
1.3488	0.080412308588527
1.3491	0.0800958446658698
1.3494	0.0797806807312737
1.3497	0.079466811563733
1.35	0.0791542319600683
1.3503	0.078842936734903
1.3506	0.07853292072064
1.3509	0.0782241787674374
1.3512	0.077916705743184
1.3515	0.0776104965334741
1.3518	0.0773055460415824
1.3521	0.0770018491884383
1.3524	0.0766994009125995
1.3527	0.0763981961702255
1.353	0.0760982299350509
1.3533	0.0757994971983579
1.3536	0.0755019929689491
1.3539	0.0752057122731186
1.3542	0.0749106501546244
1.3545	0.0746168016746597
1.3548	0.0743241619118234
1.3551	0.0740327259620908
1.3554	0.0737424889387842
1.3557	0.0734534459725425
1.356	0.0731655922112913
1.3563	0.0728789228202111
1.3566	0.0725934329817079
1.3569	0.0723091178953807
1.3572	0.07202597277799
1.3575	0.0717439928634265
1.3578	0.0714631734026783
1.3581	0.0711835096637989
1.3584	0.0709049969318738
1.3587	0.0706276305089882
1.359	0.0703514057141931
1.3593	0.0700763178834721
1.3596	0.0698023623697072
1.3599	0.0695295345426452
1.3602	0.0692578297888628
1.3605	0.0689872435117325
1.3608	0.0687177711313872
1.3611	0.0684494080846859
1.3614	0.0681821498251775
1.3617	0.0679159918230659
1.362	0.0676509295651741
1.3623	0.0673869585549081
1.3626	0.0671240743122205
1.3629	0.0668622723735748
1.3632	0.0666015482919078
1.3635	0.0663418976365938
1.3638	0.0660833159934066
1.3641	0.065825798964483
1.3644	0.065569342168285
1.3647	0.0653139412395624
1.365	0.0650595918293149
1.3653	0.0648062896047543
1.3656	0.0645540302492661
1.3659	0.0643028094623714
1.3662	0.0640526229596883
1.3665	0.0638034664728935
1.3668	0.0635553357496831
1.3671	0.063308226553734
1.3674	0.0630621346646646
1.3677	0.0628170558779956
1.368	0.0625729860051106
1.3683	0.0623299208732167
1.3686	0.0620878563253044
1.3689	0.0618467882201081
1.3692	0.0616067124320662
1.3695	0.0613676248512809
1.3698	0.0611295213834777
1.3701	0.0608923979499659
1.3704	0.0606562504875971
1.3707	0.0604210749487254
1.371	0.0601868673011666
1.3713	0.0599536235281571
1.3716	0.0597213396283132
1.3719	0.0594900116155904
1.3722	0.0592596355192417
1.3725	0.0590302073837769
1.3728	0.0588017232689212
1.3731	0.0585741792495736
1.3734	0.058347571415766
1.3737	0.0581218958726209
1.374	0.0578971487403105
1.3743	0.0576733261540143
1.3746	0.0574504242638779
1.3749	0.057228439234971
1.3752	0.0570073672472452
1.3755	0.0567872044954923
1.3758	0.0565679471893022
1.3761	0.0563495915530206
1.3764	0.056132133825707
1.3767	0.0559155702610925
1.377	0.0556998971275371
1.3773	0.055485110707988
1.3776	0.0552712072999368
1.3779	0.055058183215377
1.3782	0.0548460347807616
1.3785	0.0546347583369607
1.3788	0.0544243502392189
1.3791	0.0542148068571124
1.3794	0.0540061245745068
1.3797	0.0537982997895139
1.38	0.0535913289144495
1.3803	0.0533852083757905
1.3806	0.0531799346141317
1.3809	0.0529755040841438
1.3812	0.0527719132545298
1.3815	0.0525691586079828
1.3818	0.0523672366411429
1.3821	0.0521661438645538
1.3824	0.0519658768026212
1.3827	0.0517664319935686
1.383	0.051567805989395
1.3833	0.0513699953558319
1.3836	0.0511729966723006
1.3839	0.0509768065318689
1.3842	0.0507814215412083
1.3845	0.0505868383205512
1.3848	0.050393053503648
1.3851	0.0502000637377238
1.3854	0.050007865683436
1.3857	0.049816456014831
1.386	0.0496258314193015
1.3863	0.0494359885975436
1.3866	0.0492469242635138
1.3869	0.0490586351443862
1.3872	0.0488711179805097
1.3875	0.0486843695253651
1.3878	0.0484983865455225
1.3881	0.0483131658205979
1.3884	0.0481287041432112
1.3887	0.047944998318943
1.389	0.047762045166292
1.3893	0.0475798415166322
1.3896	0.0473983842141703
1.3899	0.0472176701159031
1.3902	0.0470376960915749
1.3905	0.0468584590236348
1.3908	0.0466799558071942
1.3911	0.0465021833499845
1.3914	0.0463251385723141
1.3917	0.0461488184070267
1.392	0.0459732197994583
1.3923	0.0457983397073951
1.3926	0.0456241751010311
1.3929	0.0454507229629258
1.3932	0.0452779802879623
1.3935	0.0451059440833047
1.3938	0.0449346113683561
1.3941	0.0447639791747165
1.3944	0.0445940445461409
1.3947	0.0444248045384971
1.395	0.0442562562197242
1.3953	0.0440883966697897
1.3956	0.043921222980649
1.3959	0.0437547322562028
1.3962	0.0435889216122553
1.3965	0.0434237881764731
1.3968	0.0432593290883432
1.3971	0.0430955414991314
1.3974	0.0429324225718411
1.3977	0.0427699694811716
1.398	0.042608179413477
1.3983	0.0424470495667245
1.3986	0.0422865771504537
1.3989	0.0421267593857348
1.3992	0.0419675935051283
1.3995	0.0418090767526429
1.3998	0.0416512063836957
1.4001	0.0414939796650701
1.4004	0.0413373938748761
1.4007	0.0411814463025086
1.401	0.0410261342486074
1.4013	0.0408714550250159
1.4016	0.0407174059547415
1.4019	0.0405639843719138
1.4022	0.0404111876217456
1.4025	0.0402590130604914
1.4028	0.0401074580554081
1.4031	0.0399565199847138
1.4034	0.0398061962375489
1.4037	0.039656484213935
1.404	0.0395073813247355
1.4043	0.0393588849916156
1.4046	0.0392109926470028
1.4049	0.0390637017340464
1.4052	0.038917009706579
1.4055	0.0387709140290759
1.4058	0.0386254121766163
1.4061	0.0384805016348436
1.4064	0.0383361798999265
1.4067	0.0381924444785192
1.407	0.0380492928877226
1.4073	0.0379067226550455
1.4076	0.0377647313183651
1.4079	0.0376233164258886
1.4082	0.037482475536114
1.4085	0.037342206217792
1.4088	0.0372025060498866
1.4091	0.0370633726215373
1.4094	0.0369248035320204
1.4097	0.0367867963907103
1.41	0.0366493488170419
1.4103	0.036512458440472
1.4106	0.0363761229004414
1.4109	0.0362403398463368
1.4112	0.036105106937453
1.4115	0.0359704218429551
1.4118	0.0358362822418408
1.4121	0.0357026858229027
1.4124	0.0355696302846909
1.4127	0.0354371133354756
1.413	0.0353051326932095
1.4133	0.0351736860854909
1.4136	0.0350427712495265
1.4139	0.034912385932094
1.4142	0.0347825278895057
1.4145	0.0346531948875712
1.4148	0.0345243847015609
1.4151	0.034396095116169
1.4154	0.0342683239254777
1.4157	0.0341410689329197
1.416	0.0340143279512424
1.4163	0.0338880988024718
1.4166	0.033762379317876
1.4169	0.0336371673379289
1.4172	0.033512460712275
1.4175	0.0333882572996926
1.4178	0.0332645549680588
1.4181	0.0331413515943132
1.4184	0.0330186450644226
1.4187	0.0328964332733456
1.419	0.0327747141249972
1.4193	0.0326534855322131
1.4196	0.032532745416715
1.4199	0.0324124917090753
1.4202	0.0322927223486823
1.4205	0.032173435283705
1.4208	0.0320546284710584
1.4211	0.031936299876369
1.4214	0.0318184474739402
1.4217	0.0317010692467175
1.422	0.0315841631862544
1.4223	0.0314677272926781
1.4226	0.0313517595746554
1.4229	0.0312362580493581
1.4232	0.0311212207424298
1.4235	0.0310066456879514
1.4238	0.0308925309284078
1.4241	0.0307788745146537
1.4244	0.0306656745058806
1.4247	0.0305529289695828
1.425	0.0304406359815246
1.4253	0.0303287936257063
1.4256	0.030217399994332
1.4259	0.0301064531877754
1.4262	0.0299959513145481
1.4265	0.0298858924912656
1.4268	0.0297762748426152
1.4271	0.0296670965013233
1.4274	0.0295583556081226
1.4277	0.0294500503117201
1.428	0.029342178768764
1.4283	0.0292347391438124
1.4286	0.0291277296093004
1.4289	0.0290211483455085
1.4292	0.0289149935405305
1.4295	0.0288092633902418
1.4298	0.0287039560982674
1.4301	0.0285990698759506
1.4304	0.0284946029423214
1.4307	0.028390553524065
1.431	0.0282869198554903
1.4313	0.0281837001784992
1.4316	0.0280808927425551
1.4319	0.0279784958046521
1.4322	0.0278765076292836
1.4325	0.0277749264884125
1.4328	0.0276737506614393
1.4331	0.0275729784351725
1.4334	0.0274726081037976
1.4337	0.0273726379688467
1.434	0.0272730663391685
1.4343	0.0271738915308979
1.4346	0.0270751118674257
1.4349	0.0269767256793694
1.4352	0.0268787313045422
1.4355	0.0267811270879242
1.4358	0.0266839113816322
1.4361	0.0265870825448903
1.4364	0.0264906389440004
1.4367	0.0263945789523127
1.437	0.0262989009501967
1.4373	0.0262036033250117
1.4376	0.026108684471078
1.4379	0.026014142789648
1.4382	0.0259199766888768
1.4385	0.0258261845837942
1.4388	0.0257327648962752
1.4391	0.0256397160550122
1.4394	0.0255470364954862
1.4397	0.0254547246599383
1.44	0.0253627789973415
1.4403	0.025271197963373
1.4406	0.0251799800203853
1.4409	0.0250891236373791
1.4412	0.0249986272899746
1.4415	0.0249084894603844
1.4418	0.0248187086373858
1.4421	0.0247292833162925
1.4424	0.0246402119989281
1.4427	0.0245514931935982
1.443	0.024463125415063
1.4433	0.0243751071845107
1.4436	0.0242874370295297
1.4439	0.0242001134840824
1.4442	0.0241131350884776
1.4445	0.0240265003893443
1.4448	0.0239402079396045
1.4451	0.0238542562984472
1.4454	0.0237686440313013
1.4457	0.0236833697098097
1.446	0.0235984319118028
1.4463	0.0235138292212724
1.4466	0.0234295602283453
1.4469	0.0233456235292578
1.4472	0.0232620177263292
1.4475	0.0231787414279368
1.4478	0.0230957932484892
1.4481	0.0230131718084016
1.4484	0.0229308757340696
1.4487	0.0228489036578442
1.449	0.0227672542180061
1.4493	0.0226859260587411
1.4496	0.0226049178301141
1.4499	0.0225242281880448
1.4502	0.0224438557942821
1.4505	0.0223637993163801
1.4508	0.0222840574276724
1.4511	0.0222046288072479
1.4514	0.0221255121399265
1.4517	0.0220467061162339
1.452	0.0219682094323778
1.4523	0.0218900207902235
1.4526	0.0218121388972695
1.4529	0.0217345624666234
1.4532	0.0216572902169783
1.4535	0.0215803208725882
1.4538	0.0215036531632448
1.4541	0.0214272858242533
1.4544	0.0213512175964091
1.4547	0.0212754472259739
1.455	0.0211999734646524
1.4553	0.0211247950695693
1.4556	0.021049910803245
1.4559	0.0209753194335737
1.4562	0.0209010197337991
1.4565	0.0208270104824923
1.4568	0.0207532904635284
1.4571	0.0206798584660635
1.4574	0.0206067132845126
1.4577	0.0205338537185264
1.458	0.0204612785729687
1.4583	0.0203889866578943
1.4586	0.0203169767885263
1.4589	0.0202452477852341
1.4592	0.0201737984735108
1.4595	0.0201026276839511
1.4598	0.0200317342522298
1.4601	0.0199611170190792
1.4604	0.0198907748302675
1.4607	0.0198207065365771
1.461	0.0197509109937826
1.4613	0.0196813870626297
1.4616	0.0196121336088132
1.4619	0.0195431495029557
1.4622	0.0194744336205864
1.4625	0.0194059848421197
1.4628	0.0193378020528339
1.4631	0.0192698841428503
1.4634	0.0192022300071124
1.4637	0.0191348385453643
1.464	0.0190677086621304
1.4643	0.0190008392666947
1.4646	0.0189342292730795
1.4649	0.0188678776000256
1.4652	0.0188017831709713
1.4655	0.018735944914032
1.4658	0.01867036176198
1.4661	0.0186050326522241
1.4664	0.0185399565267897
1.4667	0.0184751323322982
1.467	0.0184105590199476
1.4673	0.018346235545492
1.4676	0.0182821608692221
1.4679	0.0182183339559451
1.4682	0.0181547537749656
1.4685	0.0180914193000654
1.4688	0.0180283295094839
1.4691	0.0179654833858994
1.4694	0.017902879916409
1.4697	0.0178405180925094
1.47	0.0177783969100782
1.4703	0.017716515369354
1.4706	0.017654872474918
1.4709	0.0175934672356746
1.4712	0.0175322986648328
1.4715	0.0174713657798871
1.4718	0.0174106676025989
1.4721	0.0173502031589778
1.4724	0.0172899714792632
1.4727	0.0172299715979053
1.473	0.0171702025535471
1.4733	0.017110663389006
1.4736	0.0170513531512552
1.4739	0.016992270891406
1.4742	0.0169334156646891
1.4745	0.0168747865304369
1.4748	0.0168163825520654
1.4751	0.0167582027970563
1.4754	0.0167002463369393
1.4757	0.0166425122472741
1.476	0.0165849996076328
1.4763	0.0165277075015824
1.4766	0.0164706350166671
1.4769	0.016413781244391
1.4772	0.0163571452802005
1.4775	0.0163007262234672
1.4778	0.0162445231774706
1.4781	0.0161885352493805
1.4784	0.0161327615502408
1.4787	0.0160772011949515
1.479	0.0160218533022525
1.4793	0.0159667169947061
1.4796	0.0159117913986806
1.4799	0.0158570756443335
1.4802	0.0158025688655946
1.4805	0.0157482702001497
1.4808	0.0156941787894237
1.4811	0.0156402937785644
1.4814	0.0155866143164262
1.4817	0.0155331395555535
1.482	0.0154798686521645
1.4823	0.0154268007661351
1.4826	0.0153739350609828
1.4829	0.0153212707038505
1.4832	0.0152688068654907
1.4835	0.0152165427202495
1.4838	0.0151644774460506
1.4841	0.0151126102243799
1.4844	0.0150609402402693
1.4847	0.0150094666822815
1.485	0.0149581887424941
1.4853	0.0149071056164842
1.4856	0.0148562165033131
1.4859	0.0148055206055107
1.4862	0.0147550171290602
1.4865	0.0147047052833829
1.4868	0.0146545842813233
1.4871	0.0146046533391333
1.4874	0.0145549116764579
1.4877	0.0145053585163197
1.488	0.0144559930851041
1.4883	0.0144068146125445
1.4886	0.0143578223317075
1.4889	0.0143090154789783
1.4892	0.0142603932940454
1.4895	0.0142119550198871
1.4898	0.0141636999027557
1.4901	0.014115627192164
1.4904	0.0140677361408704
1.4907	0.0140200260048646
1.491	0.0139724960433534
1.4913	0.0139251455187465
1.4916	0.0138779736966421
1.4919	0.013830979845813
1.4922	0.0137841632381924
1.4925	0.0137375231488601
1.4928	0.0136910588560283
1.4931	0.0136447696410281
1.4934	0.0135986547882953
1.4937	0.0135527135853569
1.494	0.0135069453228173
1.4943	0.0134613492943448
1.4946	0.0134159247966577
1.4949	0.0133706711295113
1.4952	0.0133255875956839
1.4955	0.0132806735009639
1.4958	0.0132359281541361
1.4961	0.0131913508669686
1.4964	0.0131469409541995
1.4967	0.0131026977335237
1.497	0.01305862052558
1.4973	0.0130147086539377
1.4976	0.0129709614450841
1.4979	0.012927378228411
1.4982	0.0128839583362023
1.4985	0.0128407011036208
1.4988	0.0127976058686958
1.4991	0.0127546719723099
1.4994	0.012711898758187
1.4997	0.012669285572879
1.5	0.0126268317657539


==> sgtpdf1.txt <==
0	0.0236997584882322
0.000299999999999967	0.0237256444727342
0.000599999999999934	0.0237515615960242
0.000900000000000034	0.0237775098980934
0.0012	0.0238034894189859
0.00149999999999997	0.0238295001987989
0.00179999999999993	0.0238555422776827
0.00210000000000003	0.0238816156958406
0.0024	0.0239077204935294
0.00269999999999997	0.0239338567110591
0.00299999999999994	0.0239600243887931
0.00330000000000004	0.0239862235671483
0.0036	0.024012454286595
0.00389999999999997	0.0240387165876571
0.00419999999999994	0.0240650105109123
0.00450000000000004	0.024091336096992
0.0048	0.0241176933865813
0.00509999999999997	0.0241440824204193
0.00539999999999994	0.0241705032392988
0.00570000000000004	0.024196955884067
0.00600000000000001	0.0242234403956247
0.00629999999999997	0.0242499568149274
0.00659999999999994	0.0242765051829843
0.00690000000000004	0.0243030855408592
0.00720000000000001	0.0243296979296702
0.00749999999999997	0.0243563423905897
0.00779999999999994	0.0243830189648449
0.00810000000000004	0.0244097276937173
0.00840000000000001	0.0244364686185431
0.00869999999999997	0.0244632417807133
0.00899999999999994	0.0244900472216735
0.00930000000000004	0.0245168849829245
0.00960000000000001	0.0245437551060216
0.00989999999999997	0.0245706576325755
0.0101999999999999	0.0245975926042516
0.0105	0.0246245600627706
0.0108	0.0246515600499087
0.0111	0.0246785926074968
0.0113999999999999	0.0247056577774216
0.0117	0.024732755601625
0.012	0.0247598861221047
0.0123	0.0247870493809135
0.0125999999999999	0.0248142454201602
0.0129	0.0248414742820092
0.0132	0.0248687360086806
0.0135	0.0248960306424506
0.0137999999999999	0.0249233582256511
0.0141	0.0249507188006701
0.0144	0.0249781124099515
0.0147	0.0250055390959957
0.0149999999999999	0.0250329989013589
0.0153	0.0250604918686539
0.0156	0.0250880180405498
0.0159	0.025115577459772
0.0161999999999999	0.0251431701691024
0.0165	0.0251707962113798
0.0168	0.0251984556294994
0.0171	0.0252261484664129
0.0173999999999999	0.0252538747651293
0.0177	0.0252816345687142
0.018	0.0253094279202901
0.0183	0.0253372548630365
0.0185999999999999	0.0253651154401903
0.0189	0.0253930096950452
0.0192	0.0254209376709522
0.0195	0.0254488994113199
0.0197999999999999	0.0254768949596139
0.0201000000000001	0.0255049243593576
0.0204	0.0255329876541316
0.0207	0.0255610848875744
0.021	0.025589216103382
0.0213000000000001	0.0256173813453083
0.0216	0.0256455806571649
0.0219	0.0256738140828212
0.0222	0.0257020816662049
0.0225000000000001	0.0257303834513016
0.0228	0.0257587194821549
0.0231	0.0257870898028667
0.0234	0.0258154944575973
0.0237000000000001	0.0258439334905651
0.024	0.0258724069460472
0.0243	0.0259009148683789
0.0246	0.0259294573019543
0.0249000000000001	0.0259580342912261
0.0252	0.0259866458807058
0.0255	0.0260152921149635
0.0258	0.0260439730386282
0.0261000000000001	0.0260726886963882
0.0264	0.0261014391329903
0.0267	0.0261302243932409
0.027	0.0261590445220051
0.0273000000000001	0.0261878995642077
0.0276	0.0262167895648326
0.0279	0.0262457145689231
0.0282	0.026274674621582
0.0285000000000001	0.0263036697679717
0.0288	0.0263327000533142
0.0291	0.0263617655228913
0.0294	0.0263908662220443
0.0297000000000001	0.0264200021961748
0.03	0.026449173490744
0.0303	0.0264783801512733
0.0306	0.0265076222233439
0.0309000000000001	0.0265368997525977
0.0312	0.0265662127847363
0.0315	0.0265955613655219
0.0318	0.026624945540777
0.0321000000000001	0.0266543653563848
0.0324	0.0266838208582888
0.0327	0.0267133120924931
0.033	0.0267428391050628
0.0333000000000001	0.0267724019421235
0.0336	0.0268020006498618
0.0339	0.0268316352745252
0.0342	0.0268613058624222
0.0345000000000001	0.0268910124599225
0.0348	0.0269207551134568
0.0351	0.0269505338695172
0.0354	0.0269803487746572
0.0357000000000001	0.0270101998754913
0.036	0.0270400872186961
0.0363	0.0270700108510092
0.0366	0.0270999708192301
0.0369000000000001	0.0271299671702201
0.0372	0.0271599999509022
0.0375	0.0271900692082612
0.0378	0.0272201749893439
0.0380999999999999	0.0272503173412592
0.0384	0.0272804963111782
0.0387	0.0273107119463339
0.039	0.0273409642940217
0.0393000000000001	0.0273712534015997
0.0396	0.0274015793164878
0.0399	0.0274319420861688
0.0402	0.0274623417581881
0.0404999999999999	0.0274927783801537
0.0408	0.0275232519997362
0.0411	0.0275537626646693
0.0414	0.0275843104227493
0.0417000000000001	0.0276148953218358
0.042	0.0276455174098513
0.0423	0.0276761767347814
0.0426	0.0277068733446749
0.0428999999999999	0.0277376072876442
0.0432	0.0277683786118647
0.0435	0.0277991873655755
0.0438	0.0278300335970792
0.0440999999999999	0.027860917354742
0.0444	0.0278918386869939
0.0447	0.0279227976423284
0.045	0.0279537942693032
0.0452999999999999	0.0279848286165398
0.0456	0.0280159007327238
0.0459	0.0280470106666048
0.0462	0.0280781584669967
0.0464999999999999	0.0281093441827775
0.0468	0.0281405678628898
0.0471	0.0281718295563405
0.0474	0.028203129312201
0.0476999999999999	0.0282344671796073
0.048	0.0282658432077601
0.0483	0.0282972574459249
0.0486	0.028328709943432
0.0488999999999999	0.0283602007496765
0.0492	0.0283917299141189
0.0495	0.0284232974862842
0.0498	0.0284549035157631
0.0500999999999999	0.0284865480522113
0.0504	0.0285182311453498
0.0507	0.0285499528449652
0.051	0.0285817132009094
0.0512999999999999	0.0286135122630999
0.0516	0.02864535008152
0.0519	0.0286772267062187
0.0522	0.0287091421873108
0.0524999999999999	0.0287410965749769
0.0528	0.0287730899194639
0.0531	0.0288051222710843
0.0534	0.0288371936802173
0.0536999999999999	0.0288693041973079
0.054	0.0289014538728677
0.0543	0.0289336427574746
0.0546	0.0289658709017729
0.0548999999999999	0.0289981383564737
0.0552	0.0290304451723547
0.0555	0.0290627914002601
0.0558	0.0290951770911012
0.0560999999999999	0.029127602295856
0.0564	0.0291600670655698
0.0567	0.0291925714513547
0.057	0.02922511550439
0.0572999999999999	0.0292576992759223
0.0576	0.0292903228172656
0.0579	0.0293229861798012
0.0582	0.0293556894149778
0.0584999999999999	0.029388432574312
0.0588	0.0294212157093879
0.0591	0.0294540388718571
0.0594	0.0294869021134395
0.0596999999999999	0.0295198054859226
0.0600000000000001	0.029552749041162
0.0603	0.0295857328310813
0.0606	0.0296187569076725
0.0609	0.0296518213229958
0.0612000000000001	0.0296849261291794
0.0615	0.0297180713784204
0.0618	0.0297512571229841
0.0621	0.0297844834152047
0.0624000000000001	0.0298177503074847
0.0627	0.0298510578522957
0.063	0.0298844061021779
0.0633	0.0299177951097408
0.0636000000000001	0.0299512249276625
0.0639	0.0299846956086906
0.0642	0.0300182072056416
0.0645	0.0300517597714015
0.0648000000000001	0.0300853533589256
0.0651	0.0301189880212386
0.0654	0.0301526638114348
0.0657	0.0301863807826782
0.0660000000000001	0.0302201389882024
0.0663	0.0302539384813108
0.0666	0.0302877793153769
0.0669	0.030321661543844
0.0672000000000001	0.0303555852202254
0.0675	0.0303895503981048
0.0678	0.0304235571311358
0.0681	0.0304576054730427
0.0684000000000001	0.03049169547762
0.0687	0.0305258271987328
0.069	0.0305600006903166
0.0693	0.0305942160063778
0.0696000000000001	0.0306284732009934
0.0699	0.0306627723283114
0.0702	0.0306971134425506
0.0705	0.030731496598001
0.0708000000000001	0.0307659218490236
0.0711	0.0308003892500505
0.0714	0.0308348988555853
0.0717	0.0308694507202029
0.0720000000000001	0.0309040448985496
0.0723	0.0309386814453433
0.0726	0.0309733604153736
0.0729	0.0310080818635018
0.0731999999999999	0.0310428458446611
0.0735	0.0310776524138563
0.0738	0.0311125016261647
0.0741	0.0311473935367351
0.0744000000000001	0.0311823282007891
0.0747	0.03121730567362
0.075	0.0312523260105938
0.0753	0.0312873892671489
0.0755999999999999	0.0313224954987962
0.0759	0.0313576447611192
0.0762	0.031392837109774
0.0765	0.0314280726004897
0.0768000000000001	0.0314633512890683
0.0771	0.0314986732313846
0.0774	0.0315340384833867
0.0777	0.0315694471010955
0.0779999999999999	0.0316048991406055
0.0783	0.0316403946580845
0.0786	0.0316759337097735
0.0789	0.0317115163519872
0.0792000000000001	0.031747142641114
0.0795	0.0317828126336158
0.0798	0.0318185263860283
0.0801	0.0318542839549613
0.0803999999999999	0.0318900853970983
0.0807	0.031925930769197
0.081	0.0319618201280893
0.0813	0.0319977535306813
0.0816000000000001	0.0320337310339534
0.0819	0.0320697526949605
0.0822	0.0321058185708318
0.0825	0.0321419287187715
0.0827999999999999	0.0321780831960581
0.0831	0.0322142820600452
0.0834	0.032250525368161
0.0837	0.032286813177909
0.0840000000000001	0.0323231455468675
0.0843	0.0323595225326901
0.0846	0.0323959441931055
0.0849	0.032432410585918
0.0851999999999999	0.032468921769007
0.0855	0.0325054778003277
0.0858	0.0325420787379108
0.0861	0.0325787246398627
0.0864000000000001	0.0326154155643658
0.0867	0.0326521515696779
0.087	0.0326889327141334
0.0873	0.0327257590561423
0.0875999999999999	0.0327626306541911
0.0879	0.0327995475668423
0.0882	0.032836509852735
0.0885	0.0328735175705845
0.0887999999999999	0.0329105707791829
0.0891	0.0329476695373988
0.0894	0.0329848139041774
0.0897	0.033022003938541
0.0899999999999999	0.0330592396995886
0.0903	0.0330965212464964
0.0906	0.0331338486385174
0.0909	0.0331712219349822
0.0911999999999999	0.0332086411952983
0.0915	0.0332461064789507
0.0918	0.0332836178455022
0.0921	0.0333211753545926
0.0923999999999999	0.0333587790659399
0.0927	0.0333964290393396
0.093	0.0334341253346649
0.0933	0.0334718680118672
0.0935999999999999	0.0335096571309759
0.0939000000000001	0.0335474927520986
0.0942	0.0335853749354209
0.0945	0.0336233037412068
0.0948	0.0336612792297989
0.0951	0.0336993014616181
0.0954	0.0337373704971641
0.0957	0.033775486397015
0.0959999999999999	0.0338136492218281
0.0963000000000001	0.0338518590323393
0.0966	0.0338901158893635
0.0969	0.0339284198537949
0.0972	0.0339667709866067
0.0975	0.0340051693488513
0.0978	0.0340436150016608
0.0981	0.0340821080062463
0.0983999999999999	0.0341206484238988
0.0987000000000001	0.0341592363159889
0.099	0.0341978717439669
0.0993	0.0342365547693629
0.0996	0.0342752854537871
0.0999000000000001	0.0343140638589295
0.1002	0.0343528900465605
0.1005	0.0343917640785306
0.1008	0.0344306860167706
0.1011	0.0344696559232918
0.1014	0.0345086738601859
0.1017	0.0345477398896253
0.102	0.0345868540738632
0.1023	0.0346260164752335
0.1026	0.0346652271561509
0.1029	0.0347044861791115
0.1032	0.0347437936066919
0.1035	0.0347831495015505
0.1038	0.0348225539264266
0.1041	0.0348620069441411
0.1044	0.0349015086175961
0.1047	0.0349410590097757
0.105	0.0349806581837455
0.1053	0.0350203062026526
0.1056	0.0350600031297265
0.1059	0.0350997490282783
0.1062	0.0351395439617012
0.1065	0.0351793879934708
0.1068	0.0352192811871448
0.1071	0.0352592236063633
0.1074	0.0352992153148487
0.1077	0.0353392563764062
0.108	0.0353793468549238
0.1083	0.0354194868143717
0.1086	0.0354596763188035
0.1089	0.0354999154323556
0.1092	0.0355402042192472
0.1095	0.0355805427437811
0.1098	0.035620931070343
0.1101	0.035661369263402
0.1104	0.0357018573875108
0.1107	0.0357423955073057
0.111	0.0357829836875062
0.1113	0.0358236219929162
0.1116	0.0358643104884229
0.1119	0.0359050492389977
0.1122	0.035945838309696
0.1125	0.0359866777656574
0.1128	0.0360275676721055
0.1131	0.0360685080943486
0.1134	0.0361094990977793
0.1137	0.0361505407478746
0.114	0.0361916331101963
0.1143	0.0362327762503909
0.1146	0.0362739702341897
0.1149	0.036315215127409
0.1152	0.0363565109959502
0.1155	0.0363978579057996
0.1158	0.036439255923029
0.1161	0.0364807051137955
0.1164	0.0365222055443415
0.1167	0.0365637572809951
0.117	0.0366053603901698
0.1173	0.0366470149383653
0.1176	0.0366887209921667
0.1179	0.0367304786182452
0.1182	0.0367722878833581
0.1185	0.0368141488543489
0.1188	0.0368560615981471
0.1191	0.0368980261817687
0.1194	0.0369400426723163
0.1197	0.0369821111369788
0.12	0.0370242316430319
0.1203	0.037066404257838
0.1206	0.0371086290488465
0.1209	0.0371509060835934
0.1212	0.0371932354297021
0.1215	0.0372356171548831
0.1218	0.0372780513269342
0.1221	0.0373205380137402
0.1224	0.0373630772832739
0.1227	0.0374056692035952
0.123	0.0374483138428521
0.1233	0.0374910112692801
0.1236	0.0375337615512026
0.1239	0.037576564757031
0.1242	0.0376194209552648
0.1245	0.0376623302144917
0.1248	0.0377052926033877
0.1251	0.0377483081907171
0.1254	0.0377913770453328
0.1257	0.0378344992361761
0.126	0.0378776748322773
0.1263	0.0379209039027552
0.1266	0.0379641865168177
0.1269	0.0380075227437615
0.1272	0.0380509126529728
0.1275	0.0380943563139266
0.1278	0.0381378537961873
0.1281	0.038181405169409
0.1284	0.0382250105033348
0.1287	0.0382686698677981
0.129	0.0383123833327215
0.1293	0.0383561509681174
0.1296	0.0383999728440887
0.1299	0.0384438490308277
0.1302	0.0384877795986172
0.1305	0.0385317646178302
0.1308	0.03857580415893
0.1311	0.0386198982924703
0.1314	0.0386640470890956
0.1317	0.0387082506195407
0.132	0.0387525089546315
0.1323	0.0387968221652845
0.1326	0.0388411903225075
0.1329	0.0388856134973991
0.1332	0.0389300917611492
0.1335	0.0389746251850389
0.1338	0.0390192138404409
0.1341	0.0390638577988192
0.1344	0.0391085571317294
0.1347	0.0391533119108191
0.135	0.0391981222078273
0.1353	0.0392429880945853
0.1356	0.039287909643016
0.1359	0.039332886925135
0.1362	0.0393779200130496
0.1365	0.0394230089789598
0.1368	0.0394681538951577
0.1371	0.0395133548340284
0.1374	0.0395586118680494
0.1377	0.0396039250697908
0.138	0.0396492945119159
0.1383	0.0396947202671808
0.1386	0.0397402024084348
0.1389	0.0397857410086201
0.1392	0.0398313361407726
0.1395	0.0398769878780213
0.1398	0.0399226962935888
0.1401	0.0399684614607913
0.1404	0.0400142834530388
0.1407	0.0400601623438351
0.141	0.0401060982067777
0.1413	0.0401520911155585
0.1416	0.0401981411439634
0.1419	0.0402442483658723
0.1422	0.04029041285526
0.1425	0.0403366346861951
0.1428	0.0403829139328414
0.1431	0.040429250669457
0.1434	0.0404756449703949
0.1437	0.0405220969101029
0.144	0.040568606563124
0.1443	0.040615174004096
0.1446	0.0406617993077523
0.1449	0.0407084825489213
0.1452	0.040755223802527
0.1455	0.0408020231435889
0.1458	0.040848880647222
0.1461	0.0408957963886374
0.1464	0.0409427704431417
0.1467	0.0409898028861375
0.147	0.0410368937931238
0.1473	0.0410840432396954
0.1476	0.0411312513015437
0.1479	0.0411785180544562
0.1482	0.0412258435743171
0.1485	0.0412732279371073
0.1488	0.0413206712189041
0.1491	0.041368173495882
0.1494	0.0414157348443121
0.1497	0.0414633553405629
0.15	0.0415110350610997
0.1503	0.0415587740824853
0.1506	0.0416065724813799
0.1509	0.0416544303345409
0.1512	0.0417023477188237
0.1515	0.0417503247111809
0.1518	0.0417983613886635
0.1521	0.0418464578284199
0.1524	0.0418946141076968
0.1527	0.041942830303839
0.153	0.0419911064942894
0.1533	0.0420394427565894
0.1536	0.0420878391683789
0.1539	0.0421362958073962
0.1542	0.0421848127514784
0.1545	0.0422333900785615
0.1548	0.04228202786668
0.1551	0.0423307261939679
0.1554	0.0423794851386581
0.1557	0.0424283047790825
0.156	0.0424771851936728
0.1563	0.0425261264609598
0.1566	0.042575128659574
0.1569	0.0426241918682454
0.1572	0.0426733161658041
0.1575	0.0427225016311798
0.1578	0.0427717483434023
0.1581	0.0428210563816015
0.1584	0.0428704258250076
0.1587	0.0429198567529509
0.159	0.0429693492448624
0.1593	0.0430189033802734
0.1596	0.0430685192388162
0.1599	0.0431181969002235
0.1602	0.0431679364443291
0.1605	0.0432177379510677
0.1608	0.0432676015004751
0.1611	0.0433175271726884
0.1614	0.043367515047946
0.1617	0.0434175652065876
0.162	0.0434676777290545
0.1623	0.0435178526958899
0.1626	0.0435680901877384
0.1629	0.0436183902853466
0.1632	0.0436687530695633
0.1635	0.043719178621339
0.1638	0.0437696670217269
0.1641	0.043820218351882
0.1644	0.043870832693062
0.1647	0.0439215101266273
0.165	0.0439722507340408
0.1653	0.0440230545968679
0.1656	0.0440739217967774
0.1659	0.0441248524155406
0.1662	0.0441758465350322
0.1665	0.0442269042372301
0.1668	0.0442780256042153
0.1671	0.0443292107181726
0.1674	0.0443804596613899
0.1677	0.0444317725162592
0.168	0.044483149365276
0.1683	0.0445345902910397
0.1686	0.0445860953762538
0.1689	0.0446376647037259
0.1692	0.0446892983563677
0.1695	0.0447409964171953
0.1698	0.0447927589693293
0.1701	0.0448445860959948
0.1704	0.0448964778805216
0.1707	0.0449484344063442
0.171	0.0450004557570021
0.1713	0.0450525420161397
0.1716	0.0451046932675066
0.1719	0.0451569095949576
0.1722	0.0452091910824529
0.1725	0.0452615378140581
0.1728	0.0453139498739443
0.1731	0.0453664273463884
0.1734	0.0454189703157731
0.1737	0.0454715788665868
0.174	0.0455242530834243
0.1743	0.0455769930509861
0.1746	0.0456297988540792
0.1749	0.0456826705776171
0.1752	0.0457356083066193
0.1755	0.0457886121262124
0.1758	0.0458416821216293
0.1761	0.04589481837821
0.1764	0.0459480209814013
0.1767	0.046001290016757
0.177	0.0460546255699381
0.1773	0.0461080277267129
0.1776	0.0461614965729568
0.1779	0.0462150321946533
0.1782	0.0462686346778929
0.1785	0.0463223041088741
0.1788	0.0463760405739032
0.1791	0.0464298441593944
0.1794	0.0464837149518699
0.1797	0.0465376530379604
0.18	0.0465916585044044
0.1803	0.0466457314380491
0.1806	0.0466998719258503
0.1809	0.0467540800548722
0.1812	0.0468083559122878
0.1815	0.046862699585379
0.1818	0.0469171111615367
0.1821	0.0469715907282608
0.1824	0.0470261383731603
0.1827	0.047080754183954
0.183	0.0471354382484694
0.1833	0.0471901906546441
0.1836	0.0472450114905252
0.1839	0.0472999008442695
0.1842	0.0473548588041437
0.1845	0.0474098854585246
0.1848	0.0474649808958989
0.1851	0.0475201452048637
0.1854	0.0475753784741264
0.1857	0.0476306807925048
0.186	0.0476860522489275
0.1863	0.0477414929324335
0.1866	0.0477970029321726
0.1869	0.0478525823374058
0.1872	0.0479082312375048
0.1875	0.0479639497219527
0.1878	0.0480197378803436
0.1881	0.0480755958023833
0.1884	0.0481315235778888
0.1887	0.0481875212967887
0.189	0.0482435890491236
0.1893	0.0482997269250457
0.1896	0.0483559350148191
0.1899	0.0484122134088201
0.1902	0.0484685621975372
0.1905	0.0485249814715711
0.1908	0.0485814713216349
0.1911	0.0486380318385542
0.1914	0.0486946631132674
0.1917	0.0487513652368254
0.192	0.0488081383003922
0.1923	0.0488649823952446
0.1926	0.0489218976127726
0.1929	0.0489788840444795
0.1932	0.0490359417819817
0.1935	0.0490930709170092
0.1938	0.0491502715414054
0.1941	0.0492075437471276
0.1944	0.0492648876262468
0.1947	0.0493223032709478
0.195	0.0493797907735295
0.1953	0.0494373502264049
0.1956	0.0494949817221014
0.1959	0.0495526853532605
0.1962	0.0496104612126384
0.1965	0.0496683093931058
0.1968	0.049726229987648
0.1971	0.0497842230893655
0.1974	0.0498422887914733
0.1977	0.0499004271873017
0.198	0.0499586383702962
0.1983	0.0500169224340174
0.1986	0.0500752794721415
0.1989	0.0501337095784601
0.1992	0.0501922128468804
0.1995	0.0502507893714255
0.1998	0.0503094392462344
0.2001	0.0503681625655618
0.2004	0.0504269594237787
0.2007	0.0504858299153724
0.201	0.0505447741349462
0.2013	0.0506037921772203
0.2016	0.0506628841370311
0.2019	0.0507220501093318
0.2022	0.0507812901891925
0.2025	0.0508406044717999
0.2028	0.0508999930524581
0.2031	0.050959456026588
0.2034	0.0510189934897281
0.2037	0.051078605537534
0.204	0.0511382922657789
0.2043	0.0511980537703537
0.2046	0.0512578901472667
0.2049	0.0513178014926443
0.2052	0.051377787902731
0.2055	0.0514378494738888
0.2058	0.0514979863025986
0.2061	0.0515581984854591
0.2064	0.0516184861191875
0.2067	0.0516788493006197
0.207	0.0517392881267101
0.2073	0.0517998026945319
0.2076	0.0518603931012773
0.2079	0.0519210594442572
0.2082	0.0519818018209018
0.2085	0.0520426203287607
0.2088	0.0521035150655026
0.2091	0.0521644861289156
0.2094	0.0522255336169076
0.2097	0.0522866576275062
0.21	0.0523478582588585
0.2103	0.0524091356092319
0.2106	0.0524704897770136
0.2109	0.052531920860711
0.2112	0.0525934289589518
0.2115	0.0526550141704841
0.2118	0.0527166765941766
0.2121	0.0527784163290183
0.2124	0.0528402334741194
0.2127	0.0529021281287105
0.213	0.0529641003921433
0.2133	0.053026150363891
0.2136	0.0530882781435474
0.2139	0.0531504838308279
0.2142	0.0532127675255693
0.2145	0.05327512932773
0.2148	0.0533375693373901
0.2151	0.0534000876547512
0.2154	0.0534626843801372
0.2157	0.0535253596139937
0.216	0.0535881134568886
0.2163	0.053650946009512
0.2166	0.0537138573726763
0.2169	0.0537768476473165
0.2172	0.0538399169344901
0.2175	0.0539030653353772
0.2178	0.053966292951281
0.2181	0.0540295998836276
0.2184	0.0540929862339658
0.2187	0.0541564521039681
0.219	0.0542199975954299
0.2193	0.05428362281027
0.2196	0.054347327850531
0.2199	0.054411112818379
0.2202	0.0544749778161038
0.2205	0.054538922946119
0.2208	0.0546029483109626
0.2211	0.0546670540132961
0.2214	0.0547312401559056
0.2217	0.0547955068417014
0.222	0.0548598541737184
0.2223	0.054924282255116
0.2226	0.0549887911891781
0.2229	0.0550533810793135
0.2232	0.0551180520290561
0.2235	0.0551828041420646
0.2238	0.055247637522123
0.2241	0.0553125522731402
0.2244	0.0553775484991511
0.2247	0.0554426263043155
0.225	0.0555077857929192
0.2253	0.0555730270693735
0.2256	0.0556383502382155
0.2259	0.0557037554041086
0.2262	0.0557692426718418
0.2265	0.0558348121463306
0.2268	0.0559004639326167
0.2271	0.0559661981358683
0.2274	0.0560320148613798
0.2277	0.0560979142145728
0.228	0.0561638963009953
0.2283	0.0562299612263221
0.2286	0.0562961090963551
0.2289	0.0563623400170235
0.2292	0.0564286540943835
0.2295	0.0564950514346187
0.2298	0.0565615321440401
0.2301	0.0566280963290863
0.2304	0.0566947440963237
0.2307	0.0567614755524463
0.231	0.0568282908042761
0.2313	0.0568951899587632
0.2316	0.0569621731229858
0.2319	0.0570292404041502
0.2322	0.0570963919095913
0.2325	0.0571636277467725
0.2328	0.0572309480232855
0.2331	0.0572983528468512
0.2334	0.0573658423253187
0.2337	0.0574334165666667
0.234	0.0575010756790025
0.2343	0.0575688197705627
0.2346	0.0576366489497134
0.2349	0.0577045633249499
0.2352	0.057772563004897
0.2355	0.0578406480983092
0.2358	0.0579088187140707
0.2361	0.0579770749611958
0.2364	0.0580454169488284
0.2367	0.0581138447862427
0.237	0.0581823585828431
0.2373	0.0582509584481645
0.2376	0.0583196444918717
0.2379	0.0583884168237607
0.2382	0.0584572755537576
0.2385	0.0585262207919199
0.2388	0.0585952526484353
0.2391	0.0586643712336229
0.2394	0.058733576657933
0.2397	0.0588028690319469
0.24	0.0588722484663773
0.2403	0.0589417150720685
0.2406	0.0590112689599962
0.2409	0.0590809102412679
0.2412	0.0591506390271229
0.2415	0.0592204554289324
0.2418	0.0592903595581995
0.2421	0.0593603515265596
0.2424	0.0594304314457805
0.2427	0.0595005994277619
0.243	0.0595708555845365
0.2433	0.0596412000282693
0.2436	0.0597116328712581
0.2439	0.0597821542259334
0.2442	0.0598527642048589
0.2445	0.059923462920731
0.2448	0.0599942504863796
0.2451	0.0600651270147676
0.2454	0.0601360926189916
0.2457	0.0602071474122813
0.246	0.0602782915080004
0.2463	0.0603495250196461
0.2466	0.0604208480608494
0.2469	0.0604922607453754
0.2472	0.0605637631871233
0.2475	0.0606353555001263
0.2478	0.0607070377985519
0.2481	0.0607788101967021
0.2484	0.0608506728090136
0.2487	0.0609226257500572
0.249	0.0609946691345388
0.2493	0.0610668030772992
0.2496	0.0611390276933141
0.2499	0.061211343097694
0.2502	0.061283749405685
0.2505	0.0613562467326682
0.2508	0.0614288351941603
0.2511	0.0615015149058133
0.2514	0.0615742859834151
0.2517	0.061647148542889
0.252	0.0617201027002945
0.2523	0.0617931485718269
0.2526	0.0618662862738176
0.2529	0.061939515922734
0.2532	0.0620128376351802
0.2535	0.0620862515278963
0.2538	0.0621597577177593
0.2541	0.0622333563217824
0.2544	0.0623070474571158
0.2547	0.0623808312410466
0.255	0.0624547077909987
0.2553	0.0625286772245332
0.2556	0.0626027396593482
0.2559	0.0626768952132793
0.2562	0.0627511440042995
0.2565	0.062825486150519
0.2568	0.062899921770186
0.2571	0.0629744509816863
0.2574	0.0630490739035434
0.2577	0.0631237906544189
0.258	0.0631986013531124
0.2583	0.0632735061185618
0.2586	0.0633485050698431
0.2589	0.0634235983261707
0.2592	0.0634987860068976
0.2595	0.0635740682315153
0.2598	0.0636494451196541
0.2601	0.0637249167910831
0.2604	0.0638004833657104
0.2607	0.0638761449635829
0.261	0.063951901704887
0.2613	0.064027753709948
0.2616	0.0641037010992307
0.2619	0.0641797439933396
0.2622	0.0642558825130185
0.2625	0.0643321167791509
0.2628	0.0644084469127603
0.2631	0.0644848730350099
0.2634	0.064561395267203
0.2637	0.064638013730783
0.264	0.0647147285473336
0.2643	0.0647915398385787
0.2646	0.0648684477263827
0.2649	0.0649454523327506
0.2652	0.0650225537798281
0.2655	0.0650997521899015
0.2658	0.0651770476853981
0.2661	0.065254440388886
0.2664	0.0653319304230746
0.2667	0.0654095179108145
0.267	0.0654872029750973
0.2673	0.0655649857390563
0.2676	0.0656428663259662
0.2679	0.0657208448592433
0.2682	0.0657989214624458
0.2685	0.0658770962592733
0.2688	0.0659553693735677
0.2691	0.066033740929313
0.2694	0.0661122110506348
0.2697	0.0661907798618016
0.27	0.0662694474872239
0.2703	0.0663482140514547
0.2706	0.0664270796791895
0.2709	0.0665060444952667
0.2712	0.0665851086246673
0.2715	0.0666642721925151
0.2718	0.066743535324077
0.2721	0.0668228981447629
0.2724	0.0669023607801261
0.2727	0.0669819233558629
0.273	0.0670615859978131
0.2733	0.0671413488319601
0.2736	0.0672212119844308
0.2739	0.0673011755814958
0.2742	0.0673812397495695
0.2745	0.0674614046152102
0.2748	0.0675416703051204
0.2751	0.0676220369461464
0.2754	0.0677025046652791
0.2757	0.0677830735896534
0.276	0.0678637438465486
0.2763	0.0679445155633888
0.2766	0.0680253888677424
0.2769	0.0681063638873229
0.2772	0.0681874407499884
0.2775	0.0682686195837419
0.2778	0.0683499005167316
0.2781	0.0684312836772505
0.2784	0.0685127691937373
0.2787	0.0685943571947757
0.279	0.068676047809095
0.2793	0.0687578411655699
0.2796	0.0688397373932208
0.2799	0.068921736621214
0.2802	0.0690038389788613
0.2805	0.0690860445956207
0.2808	0.0691683536010961
0.2811	0.0692507661250377
0.2814	0.0693332822973417
0.2817	0.0694159022480509
0.282	0.0694986261073542
0.2823	0.0695814540055874
0.2826	0.0696643860732328
0.2829	0.0697474224409193
0.2832	0.0698305632394226
0.2835	0.0699138085996657
0.2838	0.0699971586527181
0.2841	0.0700806135297968
0.2844	0.0701641733622661
0.2847	0.0702478382816371
0.285	0.0703316084195689
0.2853	0.0704154839078677
0.2856	0.0704994648784875
0.2859	0.07058355146353
0.2862	0.0706677437952446
0.2865	0.0707520420060288
0.2868	0.0708364462284278
0.2871	0.0709209565951351
0.2874	0.0710055732389924
0.2877	0.0710902962929895
0.288	0.0711751258902648
0.2883	0.0712600621641051
0.2886	0.0713451052479456
0.2889	0.0714302552753704
0.2892	0.0715155123801121
0.2895	0.0716008766960526
0.2898	0.0716863483572221
0.2901	0.0717719274978004
0.2904	0.0718576142521162
0.2907	0.0719434087546474
0.291	0.0720293111400213
0.2913	0.0721153215430146
0.2916	0.0722014400985534
0.2919	0.0722876669417136
0.2922	0.0723740022077206
0.2925	0.0724604460319497
0.2928	0.0725469985499261
0.2931	0.0726336598973248
0.2934	0.0727204302099711
0.2937	0.0728073096238403
0.294	0.0728942982750578
0.2943	0.0729813962998996
0.2946	0.0730686038347922
0.2949	0.0731559210163122
0.2952	0.0732433479811871
0.2955	0.0733308848662952
0.2958	0.0734185318086653
0.2961	0.0735062889454773
0.2964	0.0735941564140619
0.2967	0.0736821343519009
0.297	0.0737702228966274
0.2973	0.0738584221860256
0.2976	0.073946732358031
0.2979	0.0740351535507305
0.2982	0.0741236859023626
0.2985	0.0742123295513174
0.2988	0.0743010846361366
0.2991	0.0743899512955135
0.2994	0.0744789296682936
0.2997	0.0745680198934743
0.3	0.0746572221102045
0.3003	0.0747465364577858
0.3006	0.0748359630756719
0.3009	0.0749255021034686
0.3012	0.0750151536809341
0.3015	0.0751049179479792
0.3018	0.075194795044667
0.3021	0.0752847851112134
0.3024	0.0753748882879872
0.3027	0.0754651047155095
0.303	0.0755554345344546
0.3033	0.07564587788565
0.3036	0.0757364349100756
0.3039	0.0758271057488649
0.3042	0.0759178905433046
0.3045	0.0760087894348346
0.3048	0.076099802565048
0.3051	0.0761909300756919
0.3054	0.0762821721086662
0.3057	0.0763735288060251
0.306	0.0764650003099761
0.3063	0.0765565867628807
0.3066	0.0766482883072542
0.3069	0.0767401050857658
0.3072	0.0768320372412388
0.3075	0.0769240849166505
0.3078	0.0770162482551327
0.3081	0.077108527399971
0.3084	0.0772009224946059
0.3087	0.0772934336826318
0.309	0.0773860611077981
0.3093	0.0774788049140084
0.3096	0.0775716652453211
0.3099	0.0776646422459494
0.3102	0.0777577360602615
0.3105	0.07785094683278
0.3108	0.0779442747081829
0.3111	0.0780377198313031
0.3114	0.0781312823471288
0.3117	0.0782249624008033
0.312	0.0783187601376251
0.3123	0.078412675703048
0.3126	0.0785067092426816
0.3129	0.0786008609022907
0.3132	0.0786951308277958
0.3135	0.078789519165273
0.3138	0.0788840260609542
0.3141	0.0789786516612272
0.3144	0.0790733961126356
0.3147	0.0791682595618786
0.315	0.0792632421558122
0.3153	0.079358344041448
0.3156	0.0794535653659537
0.3159	0.0795489062766536
0.3162	0.079644366921028
0.3165	0.0797399474467138
0.3168	0.0798356480015043
0.3171	0.0799314687333493
0.3174	0.0800274097903554
0.3177	0.0801234713207856
0.318	0.0802196534730598
0.3183	0.0803159563957547
0.3186	0.0804123802376039
0.3189	0.0805089251474979
0.3192	0.0806055912744844
0.3195	0.080702378767768
0.3198	0.0807992877767103
0.3201	0.0808963184508308
0.3204	0.0809934709398055
0.3207	0.0810907453934683
0.321	0.0811881419618102
0.3213	0.08128566079498
0.3216	0.0813833020432839
0.3219	0.0814810658571858
0.3222	0.0815789523873069
0.3225	0.081676961784427
0.3228	0.081775094199483
0.3231	0.0818733497835698
0.3234	0.0819717286879406
0.3237	0.0820702310640062
0.324	0.0821688570633359
0.3243	0.0822676068376566
0.3246	0.082366480538854
0.3249	0.0824654783189718
0.3252	0.0825646003302119
0.3255	0.0826638467249348
0.3258	0.0827632176556593
0.3261	0.0828627132750628
0.3264	0.0829623337359814
0.3267	0.0830620791914095
0.327	0.0831619497945005
0.3273	0.0832619456985664
0.3276	0.0833620670570783
0.3279	0.0834623140236657
0.3282	0.0835626867521172
0.3285	0.0836631853963807
0.3288	0.0837638101105628
0.3291	0.0838645610489292
0.3294	0.0839654383659051
0.3297	0.0840664422160744
0.33	0.0841675727541808
0.3303	0.084268830135127
0.3306	0.0843702145139751
0.3309	0.0844717260459468
0.3312	0.0845733648864231
0.3315	0.0846751311909448
0.3318	0.084777025115212
0.3321	0.0848790468150847
0.3324	0.0849811964465824
0.3327	0.0850834741658846
0.333	0.0851858801293303
0.3333	0.0852884144934186
0.3336	0.0853910774148087
0.3339	0.0854938690503191
0.3342	0.085596789556929
0.3345	0.0856998390917773
0.3348	0.0858030178121632
0.3351	0.0859063258755459
0.3354	0.0860097634395449
0.3357	0.0861133306619399
0.336	0.0862170277006711
0.3363	0.0863208547138387
0.3366	0.0864248118597037
0.3369	0.0865288992966874
0.3372	0.0866331171833714
0.3375	0.086737465678498
0.3378	0.0868419449409703
0.3381	0.0869465551298516
0.3384	0.0870512964043663
0.3387	0.0871561689238991
0.339	0.0872611728479959
0.3393	0.0873663083363631
0.3396	0.0874715755488682
0.3399	0.0875769746455392
0.3402	0.0876825057865653
0.3405	0.0877881691322968
0.3408	0.0878939648432449
0.3411	0.0879998930800817
0.3414	0.0881059540036406
0.3417	0.088212147774916
0.342	0.0883184745550637
0.3423	0.0884249345054003
0.3426	0.0885315277874041
0.3429	0.0886382545627145
0.3432	0.0887451149931323
0.3435	0.0888521092406194
0.3438	0.0889592374672995
0.3441	0.0890664998354574
0.3444	0.0891738965075396
0.3447	0.089281427646154
0.345	0.08938909341407
0.3453	0.0894968939742188
0.3456	0.089604829489693
0.3459	0.0897129001237469
0.3462	0.0898211060397964
0.3465	0.0899294474014193
0.3468	0.090037924372355
0.3471	0.0901465371165046
0.3474	0.0902552857979313
0.3477	0.0903641705808597
0.348	0.0904731916296768
0.3483	0.0905823491089309
0.3486	0.0906916431833327
0.3489	0.0908010740177546
0.3492	0.090910641777231
0.3495	0.0910203466269585
0.3498	0.0911301887322953
0.3501	0.091240168258762
0.3504	0.0913502853720415
0.3507	0.0914605402379782
0.351	0.0915709330225791
0.3513	0.0916814638920131
0.3516	0.0917921330126114
0.3519	0.0919029405508675
0.3522	0.0920138866734368
0.3525	0.0921249715471374
0.3528	0.0922361953389493
0.3531	0.092347558216015
0.3534	0.0924590603456391
0.3537	0.0925707018952887
0.354	0.0926824830325933
0.3543	0.0927944039253445
0.3546	0.0929064647414966
0.3549	0.0930186656491661
0.3552	0.0931310068166321
0.3555	0.0932434884123359
0.3558	0.0933561106048814
0.3561	0.093468873563035
0.3564	0.0935817774557255
0.3567	0.0936948224520443
0.357	0.0938080087212451
0.3573	0.0939213364327444
0.3576	0.0940348057561211
0.3579	0.0941484168611167
0.3582	0.0942621699176351
0.3585	0.094376065095743
0.3588	0.0944901025656697
0.3591	0.0946042824978068
0.3594	0.0947186050627088
0.3597	0.0948330704310927
0.36	0.094947678773838
0.3603	0.0950624302619872
0.3606	0.0951773250667449
0.3609	0.095292363359479
0.3612	0.0954075453117193
0.3615	0.095522871095159
0.3618	0.0956383408816533
0.3621	0.0957539548432206
0.3624	0.0958697131520416
0.3627	0.0959856159804599
0.363	0.0961016635009815
0.3633	0.0962178558862754
0.3636	0.0963341933091731
0.3639	0.0964506759426688
0.3642	0.0965673039599194
0.3645	0.0966840775342444
0.3648	0.0968009968391261
0.3651	0.0969180620482094
0.3654	0.0970352733353016
0.3657	0.0971526308743733
0.366	0.0972701348395573
0.3663	0.0973877854051492
0.3666	0.097505582745607
0.3669	0.0976235270355518
0.3672	0.097741618449767
0.3675	0.0978598571631987
0.3678	0.0979782433509557
0.3681	0.0980967771883094
0.3684	0.0982154588506939
0.3687	0.0983342885137056
0.369	0.0984532663531038
0.3693	0.0985723925448103
0.3696	0.0986916672649093
0.3699	0.0988110906896479
0.3702	0.0989306629954354
0.3705	0.0990503843588437
0.3708	0.0991702549566075
0.3711	0.0992902749656237
0.3714	0.0994104445629517
0.3717	0.0995307639258134
0.372	0.0996512332315936
0.3723	0.0997718526578387
0.3726	0.0998926223822581
0.3729	0.100013542582724
0.3732	0.100134613437269
0.3735	0.100255835124091
0.3738	0.100377207821548
0.3741	0.100498731708161
0.3744	0.100620406962614
0.3747	0.100742233763753
0.375	0.100864212290584
0.3753	0.100986342722279
0.3756	0.101108625238169
0.3759	0.10123106001775
0.3762	0.101353647240677
0.3765	0.101476387086769
0.3768	0.101599279736008
0.3771	0.101722325368537
0.3774	0.101845524164659
0.3777	0.101968876304843
0.378	0.102092381969717
0.3783	0.102216041340072
0.3786	0.102339854596862
0.3789	0.102463821921199
0.3792	0.102587943494362
0.3795	0.102712219497789
0.3798	0.102836650113079
0.3801	0.102961235521995
0.3804	0.103085975906461
0.3807	0.10321087144856
0.381	0.103335922330542
0.3813	0.103461128734812
0.3816	0.103586490843944
0.3819	0.103712008840666
0.3822	0.103837682907873
0.3825	0.103963513228619
0.3828	0.10408949998612
0.3831	0.104215643363754
0.3834	0.104341943545058
0.3837	0.104468400713732
0.384	0.104595015053638
0.3843	0.104721786748797
0.3846	0.104848715983394
0.3849	0.104975802941771
0.3852	0.105103047808436
0.3855	0.105230450768053
0.3858	0.10535801200545
0.3861	0.105485731705616
0.3864	0.1056136100537
0.3867	0.10574164723501
0.387	0.105869843435019
0.3873	0.105998198839355
0.3876	0.106126713633813
0.3879	0.106255388004343
0.3882	0.106384222137059
0.3885	0.106513216218234
0.3888	0.106642370434301
0.3891	0.106771684971854
0.3894	0.106901160017648
0.3897	0.107030795758597
0.39	0.107160592381775
0.3903	0.107290550074418
0.3906	0.107420669023919
0.3909	0.107550949417834
0.3912	0.107681391443876
0.3915	0.10781199528992
0.3918	0.107942761144001
0.3921	0.108073689194311
0.3924	0.108204779629205
0.3927	0.108336032637195
0.393	0.108467448406953
0.3933	0.108599027127312
0.3936	0.108730768987262
0.3939	0.108862674175954
0.3942	0.108994742882698
0.3945	0.109126975296962
0.3948	0.109259371608374
0.3951	0.10939193200672
0.3954	0.109524656681947
0.3957	0.109657545824159
0.396	0.109790599623619
0.3963	0.109923818270749
0.3966	0.11005720195613
0.3969	0.110190750870499
0.3972	0.110324465204755
0.3975	0.110458345149954
0.3978	0.110592390897308
0.3981	0.110726602638191
0.3984	0.110860980564133
0.3987	0.110995524866821
0.399	0.111130235738102
0.3993	0.111265113369979
0.3996	0.111400157954615
0.3999	0.111535369684328
0.4002	0.111670748751595
0.4005	0.111806295349051
0.4008	0.111942009669487
0.4011	0.112077891905852
0.4014	0.112213942251253
0.4017	0.112350160898951
0.402	0.112486548042368
0.4023	0.11262310387508
0.4026	0.112759828590822
0.4029	0.112896722383483
0.4032	0.113033785447111
0.4035	0.113171017975909
0.4038	0.113308420164237
0.4041	0.113445992206612
0.4044	0.113583734297706
0.4047	0.113721646632347
0.405	0.11385972940552
0.4053	0.113997982812365
0.4056	0.114136407048178
0.4059	0.11427500230841
0.4062	0.11441376878867
0.4065	0.11455270668472
0.4068	0.114691816192476
0.4071	0.114831097508014
0.4074	0.11497055082756
0.4077	0.115110176347499
0.408	0.115249974264368
0.4083	0.115389944774859
0.4086	0.115530088075821
0.4089	0.115670404364255
0.4092	0.115810893837317
0.4095	0.115951556692319
0.4098	0.116092393126723
0.4101	0.11623340333815
0.4104	0.116374587524372
0.4107	0.116515945883315
0.411	0.116657478613059
0.4113	0.116799185911837
0.4116	0.116941067978037
0.4119	0.117083125010198
0.4122	0.117225357207014
0.4125	0.11736776476733
0.4128	0.117510347890146
0.4131	0.117653106774614
0.4134	0.117796041620038
0.4137	0.117939152625874
0.414	0.118082439991733
0.4143	0.118225903917374
0.4146	0.118369544602713
0.4149	0.118513362247813
0.4152	0.118657357052892
0.4155	0.118801529218318
0.4158	0.118945878944613
0.4161	0.119090406432446
0.4164	0.119235111882641
0.4167	0.119379995496171
0.417	0.119525057474161
0.4173	0.119670298017887
0.4176	0.119815717328774
0.4179	0.119961315608398
0.4182	0.120107093058487
0.4185	0.120253049880916
0.4188	0.120399186277713
0.4191	0.120545502451055
0.4194	0.120691998603267
0.4197	0.120838674936826
0.42	0.120985531654356
0.4203	0.121132568958632
0.4206	0.121279787052578
0.4209	0.121427186139265
0.4212	0.121574766421914
0.4215	0.121722528103896
0.4218	0.121870471388728
0.4221	0.122018596480076
0.4224	0.122166903581754
0.4227	0.122315392897725
0.423	0.122464064632097
0.4233	0.12261291898913
0.4236	0.122761956173226
0.4239	0.122911176388939
0.4242	0.123060579840966
0.4245	0.123210166734154
0.4248	0.123359937273495
0.4251	0.123509891664129
0.4254	0.123660030111339
0.4257	0.123810352820558
0.426	0.123960859997363
0.4263	0.124111551847476
0.4266	0.124262428576767
0.4269	0.124413490391249
0.4272	0.124564737497082
0.4275	0.12471617010057
0.4278	0.124867788408162
0.4281	0.125019592626452
0.4284	0.125171582962178
0.4287	0.125323759622221
0.429	0.12547612281361
0.4293	0.125628672743514
0.4296	0.125781409619247
0.4299	0.125934333648266
0.4302	0.126087445038173
0.4305	0.126240743996712
0.4308	0.126394230731768
0.4311	0.126547905451371
0.4314	0.126701768363694
0.4317	0.12685581967705
0.432	0.127010059599895
0.4323	0.127164488340828
0.4326	0.127319106108588
0.4329	0.127473913112056
0.4332	0.127628909560254
0.4335	0.127784095662347
0.4338	0.127939471627637
0.4341	0.128095037665569
0.4344	0.128250793985729
0.4347	0.128406740797842
0.435	0.128562878311772
0.4353	0.128719206737525
0.4356	0.128875726285244
0.4359	0.129032437165213
0.4362	0.129189339587855
0.4365	0.129346433763731
0.4368	0.129503719903541
0.4371	0.129661198218123
0.4374	0.129818868918454
0.4377	0.129976732215647
0.438	0.130134788320955
0.4383	0.130293037445766
0.4386	0.130451479801608
0.4389	0.130610115600144
0.4392	0.130768945053173
0.4395	0.130927968372633
0.4398	0.131087185770597
0.4401	0.131246597459273
0.4404	0.131406203651005
0.4407	0.131566004558274
0.441	0.131726000393696
0.4413	0.131886191370019
0.4416	0.132046577700131
0.4419	0.132207159597049
0.4422	0.132367937273928
0.4425	0.132528910944056
0.4428	0.132690080820854
0.4431	0.132851447117878
0.4434	0.133013010048815
0.4437	0.133174769827487
0.444	0.133336726667848
0.4443	0.133498880783983
0.4446	0.133661232390113
0.4449	0.133823781700587
0.4452	0.133986528929888
0.4455	0.134149474292628
0.4458	0.134312618003553
0.4461	0.134475960277539
0.4464	0.134639501329591
0.4467	0.134803241374845
0.447	0.134967180628569
0.4473	0.135131319306158
0.4476	0.135295657623138
0.4479	0.135460195795163
0.4482	0.135624934038019
0.4485	0.135789872567616
0.4488	0.135955011599996
0.4491	0.136120351351328
0.4494	0.136285892037908
0.4497	0.136451633876159
0.45	0.136617577082635
0.4503	0.136783721874012
0.4506	0.136950068467095
0.4509	0.137116617078816
0.4512	0.137283367926232
0.4515	0.137450321226525
0.4518	0.137617477197004
0.4521	0.137784836055103
0.4524	0.137952398018379
0.4527	0.138120163304515
0.453	0.138288132131319
0.4533	0.138456304716721
0.4536	0.138624681278775
0.4539	0.13879326203566
0.4542	0.138962047205677
0.4545	0.139131037007248
0.4548	0.13930023165892
0.4551	0.139469631379361
0.4554	0.13963923638736
0.4557	0.139809046901828
0.456	0.139979063141797
0.4563	0.14014928532642
0.4566	0.140319713674971
0.4569	0.140490348406842
0.4572	0.140661189741548
0.4575	0.14083223789872
0.4578	0.14100349309811
0.4581	0.14117495555959
0.4584	0.141346625503148
0.4587	0.141518503148891
0.459	0.141690588717044
0.4593	0.14186288242795
0.4596	0.142035384502068
0.4599	0.142208095159974
0.4602	0.142381014622362
0.4605	0.14255414311004
0.4608	0.142727480843933
0.4611	0.14290102804508
0.4614	0.143074784934637
0.4617	0.143248751733874
0.462	0.143422928664174
0.4623	0.143597315947035
0.4626	0.143771913804069
0.4629	0.143946722457001
0.4632	0.14412174212767
0.4635	0.144296973038024
0.4638	0.144472415410127
0.4641	0.144648069466153
0.4644	0.144823935428389
0.4647	0.14500001351923
0.465	0.145176303961185
0.4653	0.145352806976871
0.4656	0.145529522789017
0.4659	0.145706451620459
0.4662	0.145883593694146
0.4665	0.146060949233132
0.4668	0.146238518460581
0.4671	0.146416301599766
0.4674	0.146594298874067
0.4677	0.14677251050697
0.468	0.14695093672207
0.4683	0.147129577743067
0.4686	0.147308433793768
0.4689	0.147487505098085
0.4692	0.147666791880037
0.4695	0.147846294363746
0.4698	0.14802601277344
0.4701	0.148205947333449
0.4704	0.14838609826821
0.4707	0.148566465802261
0.471	0.148747050160244
0.4713	0.148927851566902
0.4716	0.149108870247082
0.4719	0.149290106425733
0.4722	0.149471560327902
0.4725	0.149653232178742
0.4728	0.149835122203501
0.4731	0.150017230627532
0.4734	0.150199557676284
0.4737	0.150382103575307
0.474	0.15056486855025
0.4743	0.15074785282686
0.4746	0.15093105663098
0.4749	0.151114480188554
0.4752	0.15129812372562
0.4755	0.151481987468316
0.4758	0.151666071642873
0.4761	0.151850376475619
0.4764	0.152034902192977
0.4767	0.152219649021467
0.477	0.1524046171877
0.4773	0.152589806918384
0.4776	0.152775218440318
0.4779	0.152960851980397
0.4782	0.153146707765607
0.4785	0.153332786023025
0.4788	0.153519086979823
0.4791	0.153705610863262
0.4794	0.153892357900693
0.4797	0.154079328319561
0.48	0.154266522347397
0.4803	0.154453940211824
0.4806	0.154641582140553
0.4809	0.154829448361384
0.4812	0.155017539102205
0.4815	0.155205854590991
0.4818	0.155394395055804
0.4821	0.155583160724794
0.4824	0.155772151826197
0.4827	0.155961368588334
0.483	0.156150811239611
0.4833	0.156340480008518
0.4836	0.156530375123632
0.4839	0.156720496813612
0.4842	0.1569108453072
0.4845	0.157101420833221
0.4848	0.157292223620582
0.4851	0.157483253898274
0.4854	0.157674511895367
0.4857	0.157865997841012
0.486	0.15805771196444
0.4863	0.158249654494965
0.4866	0.158441825661975
0.4869	0.158634225694942
0.4872	0.158826854823413
0.4875	0.159019713277013
0.4878	0.159212801285446
0.4881	0.159406119078491
0.4884	0.159599666886004
0.4887	0.159793444937918
0.489	0.159987453464238
0.4893	0.160181692695047
0.4896	0.1603761628605
0.4899	0.160570864190826
0.4902	0.160765796916327
0.4905	0.160960961267379
0.4908	0.161156357474429
0.4911	0.161351985767994
0.4914	0.161547846378665
0.4917	0.1617439395371
0.492	0.16194026547403
0.4923	0.162136824420254
0.4926	0.162333616606639
0.4929	0.16253064226412
0.4932	0.162727901623703
0.4935	0.162925394916457
0.4938	0.163123122373519
0.4941	0.163321084226093
0.4944	0.163519280705448
0.4947	0.163717712042918
0.495	0.163916378469899
0.4953	0.164115280217854
0.4956	0.164314417518308
0.4959	0.164513790602848
0.4962	0.164713399703124
0.4965	0.164913245050846
0.4968	0.165113326877787
0.4971	0.165313645415779
0.4974	0.165514200896714
0.4977	0.165714993552542
0.498	0.165916023615273
0.4983	0.166117291316976
0.4986	0.166318796889774
0.4989	0.166520540565851
0.4992	0.166722522577443
0.4995	0.166924743156844
0.4998	0.167127202536404
0.5001	0.167329900948524
0.5004	0.167532838625661
0.5007	0.167736015800327
0.501	0.167939432705082
0.5013	0.168143089572543
0.5016	0.168346986635373
0.5019	0.168551124126291
0.5022	0.168755502278063
0.5025	0.168960121323505
0.5028	0.169164981495482
0.5031	0.169370083026907
0.5034	0.169575426150743
0.5037	0.169781011099996
0.504	0.16998683810772
0.5043	0.170192907407018
0.5046	0.170399219231032
0.5049	0.170605773812953
0.5052	0.170812571386015
0.5055	0.171019612183495
0.5058	0.171226896438711
0.5061	0.171434424385024
0.5064	0.171642196255838
0.5067	0.171850212284594
0.507	0.172058472704776
0.5073	0.172266977749906
0.5076	0.172475727653545
0.5079	0.172684722649291
0.5082	0.172893962970781
0.5085	0.173103448851687
0.5088	0.173313180525717
0.5091	0.173523158226616
0.5094	0.173733382188162
0.5097	0.173943852644167
0.51	0.174154569828477
0.5103	0.17436553397497
0.5106	0.174576745317556
0.5109	0.174788204090178
0.5112	0.174999910526805
0.5115	0.175211864861441
0.5118	0.175424067328115
0.5121	0.175636518160887
0.5124	0.175849217593845
0.5127	0.176062165861101
0.513	0.176275363196797
0.5133	0.176488809835097
0.5136	0.176702506010194
0.5139	0.176916451956301
0.5142	0.177130647907659
0.5145	0.177345094098527
0.5148	0.177559790763189
0.5151	0.177774738135951
0.5154	0.177989936451136
0.5157	0.178205385943091
0.516	0.17842108684618
0.5163	0.178637039394786
0.5166	0.178853243823309
0.5169	0.179069700366167
0.5172	0.179286409257793
0.5175	0.179503370732637
0.5178	0.179720585025162
0.5181	0.179938052369847
0.5184	0.180155773001182
0.5187	0.180373747153672
0.519	0.180591975061831
0.5193	0.180810456960186
0.5196	0.181029193083273
0.5199	0.18124818366564
0.5202	0.181467428941839
0.5205	0.181686929146435
0.5208	0.181906684513997
0.5211	0.182126695279101
0.5214	0.182346961676329
0.5217	0.182567483940268
0.522	0.182788262305508
0.5223	0.183009297006644
0.5226	0.183230588278272
0.5229	0.183452136354991
0.5232	0.183673941471399
0.5235	0.183896003862096
0.5238	0.18411832376168
0.5241	0.184340901404749
0.5244	0.184563737025897
0.5247	0.184786830859717
0.525	0.185010183140795
0.5253	0.185233794103716
0.5256	0.185457663983057
0.5259	0.18568179301339
0.5262	0.185906181429278
0.5265	0.186130829465278
0.5268	0.186355737355938
0.5271	0.186580905335795
0.5274	0.186806333639378
0.5277	0.187032022501201
0.528	0.18725797215577
0.5283	0.187484182837576
0.5286	0.187710654781095
0.5289	0.187937388220792
0.5292	0.188164383391113
0.5295	0.188391640526489
0.5298	0.188619159861335
0.5301	0.188846941630046
0.5304	0.189074986066999
0.5307	0.189303293406553
0.531	0.189531863883042
0.5313	0.189760697730784
0.5316	0.189989795184071
0.5319	0.190219156477172
0.5322	0.190448781844334
0.5325	0.190678671519778
0.5328	0.190908825737698
0.5331	0.191139244732263
0.5334	0.191369928737615
0.5337	0.191600877987864
0.534	0.191832092717095
0.5343	0.192063573159361
0.5346	0.192295319548682
0.5349	0.192527332119049
0.5352	0.192759611104418
0.5355	0.192992156738713
0.5358	0.193224969255821
0.5361	0.193458048889595
0.5364	0.193691395873852
0.5367	0.193925010442369
0.537	0.194158892828887
0.5373	0.194393043267107
0.5376	0.194627461990689
0.5379	0.194862149233253
0.5382	0.195097105228376
0.5385	0.195332330209593
0.5388	0.195567824410394
0.5391	0.195803588064225
0.5394	0.196039621404484
0.5397	0.196275924664526
0.54	0.196512498077656
0.5403	0.196749341877129
0.5406	0.196986456296154
0.5409	0.197223841567886
0.5412	0.19746149792543
0.5415	0.197699425601838
0.5418	0.19793762483011
0.5421	0.198176095843189
0.5424	0.198414838873965
0.5427	0.198653854155271
0.543	0.198893141919882
0.5433	0.199132702400514
0.5436	0.199372535829826
0.5439	0.199612642440414
0.5442	0.199853022464816
0.5445	0.200093676135504
0.5448	0.20033460368489
0.5451	0.200575805345319
0.5454	0.200817281349073
0.5457	0.201059031928367
0.546	0.201301057315347
0.5463	0.201543357742094
0.5466	0.201785933440617
0.5469	0.202028784642855
0.5472	0.202271911580678
0.5475	0.20251531448588
0.5478	0.202758993590185
0.5481	0.203002949125241
0.5484	0.203247181322619
0.5487	0.203491690413818
0.549	0.203736476630254
0.5493	0.20398154020327
0.5496	0.204226881364124
0.5499	0.204472500343997
0.5502	0.204718397373987
0.5505	0.20496457268511
0.5508	0.205211026508298
0.5511	0.205457759074397
0.5514	0.205704770614169
0.5517	0.205952061358287
0.552	0.206199631537338
0.5523	0.206447481381818
0.5526	0.206695611122133
0.5529	0.2069440209886
0.5532	0.207192711211442
0.5535	0.207441682020787
0.5538	0.207690933646671
0.5541	0.207940466319034
0.5544	0.208190280267717
0.5547	0.208440375722467
0.555	0.208690752912929
0.5553	0.20894141206865
0.5556	0.209192353419073
0.5559	0.209443577193543
0.5562	0.209695083621297
0.5565	0.209946872931472
0.5568	0.210198945353097
0.5571	0.210451301115094
0.5574	0.210703940446278
0.5577	0.210956863575355
0.558	0.211210070730921
0.5583	0.211463562141461
0.5586	0.211717338035347
0.5589	0.211971398640837
0.5592	0.212225744186077
0.5595	0.212480374899093
0.5598	0.212735291007799
0.5601	0.212990492739986
0.5604	0.21324598032333
0.5607	0.213501753985383
0.561	0.213757813953579
0.5613	0.214014160455226
0.5616	0.214270793717511
0.5619	0.214527713967492
0.5622	0.214784921432105
0.5625	0.215042416338157
0.5628	0.215300198912324
0.5631	0.215558269381157
0.5634	0.215816627971071
0.5637	0.216075274908351
0.564	0.216334210419151
0.5643	0.216593434729485
0.5646	0.216852948065237
0.5649	0.21711275065215
0.5652	0.217372842715829
0.5655	0.217633224481743
0.5658	0.217893896175215
0.5661	0.218154858021432
0.5664	0.218416110245432
0.5667	0.218677653072114
0.567	0.218939486726228
0.5673	0.219201611432378
0.5676	0.219464027415021
0.5679	0.219726734898464
0.5682	0.219989734106862
0.5685	0.220253025264221
0.5688	0.220516608594393
0.5691	0.220780484321074
0.5694	0.221044652667807
0.5697	0.221309113857976
0.57	0.221573868114809
0.5703	0.221838915661373
0.5706	0.222104256720575
0.5709	0.222369891515161
0.5712	0.222635820267712
0.5715	0.222902043200647
0.5718	0.223168560536216
0.5721	0.223435372496506
0.5724	0.223702479303432
0.5727	0.223969881178741
0.573	0.22423757834401
0.5733	0.224505571020642
0.5736	0.224773859429868
0.5739	0.225042443792743
0.5742	0.225311324330146
0.5745	0.225580501262781
0.5748	0.225849974811168
0.5751	0.226119745195653
0.5754	0.226389812636396
0.5757	0.226660177353377
0.576	0.226930839566389
0.5763	0.227201799495043
0.5766	0.227473057358762
0.5769	0.227744613376779
0.5772	0.228016467768139
0.5775	0.228288620751697
0.5778	0.228561072546115
0.5781	0.228833823369862
0.5784	0.22910687344121
0.5787	0.229380222978238
0.579	0.229653872198824
0.5793	0.229927821320651
0.5796	0.230202070561197
0.5799	0.230476620137742
0.5802	0.230751470267361
0.5805	0.231026621166925
0.5808	0.231302073053099
0.5811	0.23157782614234
0.5814	0.231853880650897
0.5817	0.23213023679481
0.582	0.232406894789905
0.5823	0.232683854851796
0.5826	0.232961117195884
0.5829	0.233238682037353
0.5832	0.233516549591169
0.5835	0.233794720072082
0.5838	0.234073193694618
0.5841	0.234351970673087
0.5844	0.23463105122157
0.5847	0.234910435553928
0.585	0.235190123883795
0.5853	0.235470116424576
0.5856	0.235750413389451
0.5859	0.236031014991366
0.5862	0.236311921443039
0.5865	0.236593132956951
0.5868	0.236874649745352
0.5871	0.237156472020253
0.5874	0.237438599993431
0.5877	0.237721033876422
0.588	0.23800377388052
0.5883	0.238286820216781
0.5886	0.238570173096013
0.5889	0.238853832728784
0.5892	0.239137799325413
0.5895	0.239422073095969
0.5898	0.239706654250277
0.5901	0.239991542997906
0.5904	0.240276739548176
0.5907	0.240562244110151
0.591	0.24084805689264
0.5913	0.241134178104198
0.5916	0.241420607953116
0.5919	0.24170734664743
0.5922	0.241994394394912
0.5925	0.242281751403072
0.5928	0.242569417879154
0.5931	0.242857394030137
0.5934	0.243145680062733
0.5937	0.243434276183383
0.594	0.243723182598259
0.5943	0.244012399513259
0.5946	0.244301927134008
0.5949	0.244591765665856
0.5952	0.244881915313875
0.5955	0.245172376282859
0.5958	0.245463148777322
0.5961	0.245754233001496
0.5964	0.246045629159328
0.5967	0.246337337454483
0.597	0.246629358090338
0.5973	0.246921691269982
0.5976	0.247214337196214
0.5979	0.247507296071542
0.5982	0.247800568098181
0.5985	0.248094153478053
0.5988	0.24838805241278
0.5991	0.248682265103689
0.5994	0.248976791751809
0.5997	0.249271632557865
0.6	0.24956678772228
0.6003	0.249862257445174
0.6006	0.250158041926361
0.6009	0.250454141365346
0.6012	0.250750555961325
0.6015	0.251047285913185
0.6018	0.251344331419499
0.6021	0.251641692678526
0.6024	0.251939369888209
0.6027	0.252237363246175
0.603	0.252535672949729
0.6033	0.252834299195858
0.6036	0.253133242181225
0.6039	0.253432502102168
0.6042	0.253732079154703
0.6045	0.254031973534514
0.6048	0.254332185436957
0.6051	0.254632715057059
0.6054	0.254933562589513
0.6057	0.255234728228676
0.606	0.255536212168573
0.6063	0.255838014602886
0.6066	0.256140135724963
0.6069	0.256442575727807
0.6072	0.256745334804079
0.6075	0.257048413146096
0.6078	0.257351810945829
0.6081	0.257655528394899
0.6084	0.257959565684578
0.6087	0.258263923005789
0.609	0.258568600549098
0.6093	0.258873598504716
0.6096	0.259178917062501
0.6099	0.259484556411949
0.6102	0.259790516742197
0.6105	0.260096798242019
0.6108	0.260403401099825
0.6111	0.260710325503661
0.6114	0.261017571641204
0.6117	0.261325139699763
0.612	0.261633029866274
0.6123	0.261941242327303
0.6126	0.262249777269039
0.6129	0.262558634877296
0.6132	0.262867815337509
0.6135	0.263177318834733
0.6138	0.263487145553643
0.6141	0.263797295678528
0.6144	0.264107769393293
0.6147	0.264418566881454
0.615	0.264729688326142
0.6153	0.265041133910091
0.6156	0.265352903815648
0.6159	0.265664998224763
0.6162	0.265977417318988
0.6165	0.26629016127948
0.6168	0.266603230286993
0.6171	0.266916624521881
0.6174	0.267230344164094
0.6177	0.267544389393175
0.618	0.267858760388261
0.6183	0.268173457328078
0.6186	0.268488480390942
0.6189	0.268803829754757
0.6192	0.269119505597008
0.6195	0.269435508094767
0.6198	0.269751837424684
0.6201	0.270068493762993
0.6204	0.270385477285499
0.6207	0.270702788167589
0.621	0.271020426584218
0.6213	0.271338392709917
0.6216	0.271656686718783
0.6219	0.271975308784485
0.6222	0.272294259080255
0.6225	0.272613537778889
0.6228	0.272933145052746
0.6231	0.273253081073745
0.6234	0.273573346013364
0.6237	0.273893940042637
0.624	0.27421486333215
0.6243	0.274536116052043
0.6246	0.274857698372009
0.6249	0.275179610461285
0.6252	0.275501852488658
0.6255	0.275824424622457
0.6258	0.276147327030555
0.6261	0.276470559880365
0.6264	0.27679412333884
0.6267	0.277118017572468
0.627	0.277442242747272
0.6273	0.277766799028809
0.6276	0.278091686582164
0.6279	0.278416905571952
0.6282	0.278742456162317
0.6285	0.279068338516924
0.6288	0.279394552798964
0.6291	0.279721099171144
0.6294	0.280047977795695
0.6297	0.280375188834361
0.63	0.280702732448403
0.6303	0.281030608798592
0.6306	0.281358818045211
0.6309	0.281687360348052
0.6312	0.282016235866412
0.6315	0.282345444759093
0.6318	0.2826749871844
0.6321	0.283004863300139
0.6324	0.283335073263611
0.6327	0.283665617231615
0.633	0.283996495360446
0.6333	0.284327707805889
0.6336	0.284659254723218
0.6339	0.284991136267197
0.6342	0.285323352592076
0.6345	0.285655903851586
0.6348	0.285988790198942
0.6351	0.286322011786837
0.6354	0.286655568767444
0.6357	0.286989461292409
0.636	0.287323689512851
0.6363	0.287658253579361
0.6366	0.287993153642
0.6369	0.288328389850294
0.6372	0.288663962353235
0.6375	0.288999871299277
0.6378	0.289336116836335
0.6381	0.289672699111781
0.6384	0.290009618272445
0.6387	0.290346874464611
0.639	0.290684467834014
0.6393	0.291022398525838
0.6396	0.291360666684716
0.6399	0.291699272454728
0.6402	0.292038215979393
0.6405	0.292377497401675
0.6408	0.292717116863976
0.6411	0.293057074508133
0.6414	0.29339737047542
0.6417	0.293738004906542
0.642	0.294078977941635
0.6423	0.294420289720262
0.6426	0.294761940381414
0.6429	0.295103930063502
0.6432	0.295446258904363
0.6435	0.295788927041249
0.6438	0.296131934610832
0.6441	0.296475281749198
0.6444	0.296818968591844
0.6447	0.29716299527368
0.645	0.297507361929022
0.6453	0.297852068691593
0.6456	0.29819711569452
0.6459	0.29854250307033
0.6462	0.29888823095095
0.6465	0.299234299467705
0.6468	0.299580708751313
0.6471	0.299927458931885
0.6474	0.300274550138923
0.6477	0.300621982501316
0.648	0.300969756147338
0.6483	0.301317871204647
0.6486	0.301666327800283
0.6489	0.302015126060665
0.6492	0.302364266111586
0.6495	0.302713748078216
0.6498	0.303063572085095
0.6501	0.303413738256134
0.6504	0.303764246714611
0.6507	0.304115097583167
0.651	0.30446629098381
0.6513	0.304817827037905
0.6516	0.305169705866175
0.6519	0.305521927588702
0.6522	0.305874492324918
0.6525	0.306227400193608
0.6528	0.306580651312904
0.6531	0.306934245800287
0.6534	0.307288183772581
0.6537	0.307642465345951
0.654	0.307997090635902
0.6543	0.308352059757277
0.6546	0.308707372824251
0.6549	0.309063029950335
0.6552	0.309419031248368
0.6555	0.309775376830516
0.6558	0.310132066808272
0.6561	0.31048910129245
0.6564	0.310846480393186
0.6567	0.311204204219933
0.657	0.311562272881462
0.6573	0.311920686485853
0.6576	0.312279445140502
0.6579	0.312638548952109
0.6582	0.312997998026684
0.6585	0.313357792469537
0.6588	0.313717932385284
0.6591	0.314078417877834
0.6594	0.314439249050398
0.6597	0.314800426005478
0.66	0.315161948844868
0.6603	0.315523817669651
0.6606	0.315886032580198
0.6609	0.316248593676164
0.6612	0.316611501056485
0.6615	0.316974754819375
0.6618	0.31733835506233
0.6621	0.317702301882115
0.6624	0.318066595374771
0.6627	0.318431235635606
0.663	0.318796222759196
0.6633	0.319161556839383
0.6636	0.319527237969268
0.6639	0.319893266241215
0.6642	0.320259641746844
0.6645	0.32062636457703
0.6648	0.320993434821898
0.6651	0.321360852570827
0.6654	0.321728617912439
0.6657	0.322096730934603
0.666	0.322465191724431
0.6663	0.322834000368273
0.6666	0.323203156951716
0.6669	0.323572661559584
0.6672	0.323942514275931
0.6675	0.324312715184041
0.6678	0.324683264366426
0.6681	0.325054161904822
0.6684	0.325425407880187
0.6687	0.3257970023727
0.669	0.326168945461754
0.6693	0.326541237225958
0.6696	0.326913877743135
0.6699	0.327286867090314
0.6702	0.327660205343732
0.6705	0.32803389257883
0.6708	0.328407928870252
0.6711	0.328782314291839
0.6714	0.32915704891663
0.6717	0.329532132816857
0.672	0.329907566063944
0.6723	0.330283348728504
0.6726	0.330659480880334
0.6729	0.331035962588418
0.6732	0.331412793920918
0.6735	0.331789974945176
0.6738	0.332167505727709
0.6741	0.332545386334208
0.6744	0.332923616829533
0.6747	0.333302197277713
0.675	0.333681127741943
0.6753	0.334060408284579
0.6756	0.334440038967138
0.6759	0.334820019850295
0.6762	0.335200350993879
0.6765	0.33558103245687
0.6768	0.3359620642974
0.6771	0.336343446572747
0.6774	0.336725179339332
0.6777	0.337107262652719
0.678	0.33748969656761
0.6783	0.337872481137843
0.6786	0.338255616416391
0.6789	0.338639102455357
0.6792	0.339022939305973
0.6795	0.339407127018595
0.6798	0.339791665642703
0.6801	0.340176555226897
0.6804	0.340561795818894
0.6807	0.340947387465528
0.681	0.341333330212742
0.6813	0.341719624105591
0.6816	0.342106269188236
0.6819	0.34249326550394
0.6822	0.342880613095071
0.6825	0.343268312003094
0.6828	0.343656362268568
0.6831	0.344044763931149
0.6834	0.344433517029579
0.6837	0.344822621601692
0.684	0.345212077684406
0.6843	0.345601885313718
0.6846	0.345992044524709
0.6849	0.346382555351534
0.6852	0.346773417827424
0.6855	0.347164631984679
0.6858	0.34755619785467
0.6861	0.347948115467833
0.6864	0.348340384853667
0.6867	0.34873300604073
0.687	0.349125979056639
0.6873	0.349519303928067
0.6876	0.349912980680736
0.6879	0.35030700933942
0.6882	0.350701389927939
0.6885	0.351096122469154
0.6888	0.351491206984971
0.6891	0.351886643496331
0.6894	0.352282432023213
0.6897	0.352678572584625
0.69	0.353075065198609
0.6903	0.35347190988223
0.6906	0.35386910665158
0.6909	0.354266655521771
0.6912	0.354664556506935
0.6915	0.355062809620216
0.6918	0.355461414873777
0.6921	0.355860372278785
0.6924	0.356259681845417
0.6927	0.356659343582856
0.693	0.357059357499285
0.6933	0.357459723601884
0.6936	0.357860441896832
0.6939	0.3582615123893
0.6942	0.358662935083448
0.6945	0.359064709982426
0.6948	0.359466837088367
0.6951	0.359869316402385
0.6954	0.360272147924575
0.6957	0.360675331654005
0.696	0.36107886758872
0.6963	0.361482755725733
0.6966	0.361886996061023
0.6969	0.362291588589537
0.6972	0.362696533305182
0.6975	0.363101830200823
0.6978	0.363507479268281
0.6981	0.363913480498333
0.6984	0.364319833880702
0.6987	0.364726539404061
0.699	0.365133597056027
0.6993	0.365541006823157
0.6996	0.365948768690949
0.6999	0.366356882643835
0.7002	0.366765348665179
0.7005	0.367174166737278
0.7008	0.367583336841352
0.7011	0.367992858957549
0.7014	0.368402733064936
0.7017	0.368812959141497
0.702	0.369223537164135
0.7023	0.369634467108661
0.7026	0.3700457489498
0.7029	0.370457382661179
0.7032	0.370869368215332
0.7035	0.371281705583693
0.7038	0.371694394736591
0.7041	0.372107435643254
0.7044	0.372520828271799
0.7047	0.372934572589234
0.705	0.373348668561449
0.7053	0.373763116153222
0.7056	0.374177915328207
0.7059	0.374593066048938
0.7062	0.375008568276822
0.7065	0.375424421972136
0.7068	0.375840627094027
0.7071	0.376257183600505
0.7074	0.376674091448445
0.7077	0.37709135059358
0.708	0.377508960990499
0.7083	0.377926922592645
0.7086	0.378345235352309
0.7089	0.378763899220634
0.7092	0.379182914147602
0.7095	0.379602280082041
0.7098	0.380021996971614
0.7101	0.380442064762821
0.7104	0.380862483400994
0.7107	0.381283252830296
0.711	0.381704372993713
0.7113	0.382125843833057
0.7116	0.38254766528896
0.7119	0.38296983730087
0.7122	0.383392359807051
0.7125	0.383815232744578
0.7128	0.384238456049334
0.7131	0.384662029656006
0.7134	0.385085953498086
0.7137	0.385510227507863
0.714	0.385934851616423
0.7143	0.386359825753646
0.7146	0.386785149848201
0.7149	0.387210823827544
0.7152	0.387636847617915
0.7155	0.388063221144337
0.7158	0.38848994433061
0.7161	0.388917017099307
0.7164	0.389344439371775
0.7167	0.389772211068129
0.717	0.390200332107251
0.7173	0.390628802406785
0.7176	0.391057621883135
0.7179	0.39148679045146
0.7182	0.391916308025674
0.7185	0.392346174518442
0.7188	0.392776389841176
0.7191	0.393206953904033
0.7194	0.393637866615908
0.7197	0.39406912788444
0.72	0.394500737615998
0.7203	0.394932695715687
0.7206	0.395365002087337
0.7209	0.395797656633508
0.7212	0.39623065925548
0.7215	0.396664009853255
0.7218	0.39709770832555
0.7221	0.397531754569796
0.7224	0.397966148482135
0.7227	0.398400889957417
0.723	0.398835978889194
0.7233	0.399271415169722
0.7236	0.399707198689954
0.7239	0.400143329339539
0.7242	0.400579807006815
0.7245	0.401016631578812
0.7248	0.401453802941245
0.7251	0.401891320978512
0.7254	0.402329185573688
0.7257	0.402767396608529
0.726	0.403205953963459
0.7263	0.403644857517578
0.7266	0.404084107148647
0.7269	0.404523702733097
0.7272	0.404963644146015
0.7275	0.40540393126115
0.7278	0.4058445639509
0.7281	0.406285542086321
0.7284	0.406726865537113
0.7287	0.407168534171624
0.729	0.407610547856841
0.7293	0.408052906458392
0.7296	0.408495609840542
0.7299	0.408938657866187
0.7302	0.409382050396853
0.7305	0.409825787292692
0.7308	0.41026986841248
0.7311	0.410714293613615
0.7314	0.411159062752109
0.7317	0.411604175682589
0.732	0.412049632258293
0.7323	0.412495432331067
0.7326	0.412941575751362
0.7329	0.413388062368229
0.7332	0.413834892029318
0.7335	0.414282064580874
0.7338	0.414729579867733
0.7341	0.415177437733322
0.7344	0.415625638019652
0.7347	0.416074180567316
0.735	0.416523065215488
0.7353	0.416972291801917
0.7356	0.417421860162925
0.7359	0.417871770133406
0.7362	0.418322021546817
0.7365	0.41877261423518
0.7368	0.41922354802908
0.7371	0.419674822757656
0.7374	0.420126438248602
0.7377	0.420578394328164
0.738	0.421030690821134
0.7383	0.421483327550849
0.7386	0.421936304339189
0.7389	0.422389621006571
0.7392	0.422843277371946
0.7395	0.423297273252799
0.7398	0.423751608465142
0.7401	0.424206282823515
0.7404	0.424661296140978
0.7407	0.42511664822911
0.741	0.425572338898008
0.7413	0.426028367956282
0.7416	0.426484735211049
0.7419	0.426941440467936
0.7422	0.42739848353107
0.7425	0.427855864203081
0.7428	0.428313582285094
0.7431	0.428771637576729
0.7434	0.429230029876097
0.7437	0.429688758979796
0.744	0.430147824682907
0.7443	0.430607226778993
0.7446	0.431066965060098
0.7449	0.431527039316735
0.7452	0.431987449337894
0.7455	0.432448194911029
0.7458	0.432909275822063
0.7461	0.433370691855379
0.7464	0.433832442793819
0.7467	0.434294528418682
0.747	0.434756948509717
0.7473	0.435219702845124
0.7476	0.43568279120155
0.7479	0.436146213354083
0.7482	0.436609969076252
0.7485	0.437074058140024
0.7488	0.437538480315795
0.7491	0.438003235372396
0.7494	0.438468323077083
0.7497	0.438933743195535
0.75	0.439399495491853
0.7503	0.439865579728556
0.7506	0.440331995666576
0.7509	0.440798743065257
0.7512	0.441265821682351
0.7515	0.441733231274014
0.7518	0.442200971594803
0.7521	0.442669042397677
0.7524	0.443137443433986
0.7527	0.443606174453474
0.753	0.444075235204274
0.7533	0.444544625432904
0.7536	0.445014344884266
0.7539	0.44548439330164
0.7542	0.445954770426681
0.7545	0.446425475999421
0.7548	0.446896509758257
0.7551	0.447367871439956
0.7554	0.447839560779647
0.7557	0.448311577510821
0.756	0.448783921365322
0.7563	0.449256592073352
0.7566	0.449729589363463
0.7569	0.450202912962554
0.7572	0.450676562595868
0.7575	0.451150537986988
0.7578	0.451624838857839
0.7581	0.452099464928678
0.7584	0.452574415918093
0.7587	0.453049691543003
0.759	0.45352529151865
0.7593	0.454001215558601
0.7596	0.454477463374739
0.7599	0.454954034677264
0.7602	0.45543092917469
0.7605	0.455908146573839
0.7608	0.45638568657984
0.7611	0.456863548896123
0.7614	0.457341733224423
0.7617	0.457820239264768
0.762	0.45829906671548
0.7623	0.458778215273172
0.7626	0.459257684632746
0.7629	0.459737474487385
0.7632	0.460217584528556
0.7635	0.460698014446003
0.7638	0.461178763927744
0.7641	0.46165983266007
0.7644	0.462141220327539
0.7647	0.462622926612975
0.765	0.463104951197465
0.7653	0.463587293760354
0.7656	0.464069953979242
0.7659	0.464552931529985
0.7662	0.465036226086685
0.7665	0.465519837321692
0.7668	0.4660037649056
0.7671	0.466488008507242
0.7674	0.466972567793688
0.7677	0.467457442430244
0.768	0.467942632080444
0.7683	0.46842813640605
0.7686	0.468913955067051
0.7689	0.469400087721656
0.7692	0.469886534026291
0.7695	0.470373293635598
0.7698	0.470860366202431
0.7701	0.471347751377855
0.7704	0.471835448811136
0.7707	0.472323458149748
0.771	0.472811779039361
0.7713	0.473300411123843
0.7716	0.473789354045255
0.7719	0.474278607443848
0.7722	0.474768170958059
0.7725	0.475258044224512
0.7728	0.475748226878009
0.7731	0.476238718551531
0.7734	0.476729518876235
0.7737	0.477220627481446
0.774	0.477712043994662
0.7743	0.478203768041544
0.7746	0.478695799245914
0.7749	0.479188137229756
0.7752	0.47968078161321
0.7755	0.480173732014567
0.7758	0.480666988050268
0.7761	0.481160549334905
0.7764	0.481654415481209
0.7767	0.482148586100055
0.777	0.482643060800454
0.7773	0.483137839189552
0.7776	0.483632920872627
0.7779	0.484128305453086
0.7782	0.48462399253246
0.7785	0.485119981710405
0.7788	0.485616272584693
0.7791	0.486112864751215
0.7794	0.486609757803974
0.7797	0.487106951335083
0.78	0.487604444934765
0.7803	0.488102238191344
0.7806	0.488600330691245
0.7809	0.489098722018994
0.7812	0.48959741175721
0.7815	0.490096399486604
0.7818	0.490595684785977
0.7821	0.491095267232215
0.7824	0.491595146400288
0.7827	0.492095321863246
0.783	0.492595793192216
0.7833	0.493096559956397
0.7836	0.493597621723061
0.7839	0.494098978057549
0.7842	0.494600628523264
0.7845	0.495102572681674
0.7848	0.495604810092304
0.7851	0.496107340312735
0.7854	0.496610162898602
0.7857	0.497113277403591
0.786	0.497616683379433
0.7863	0.498120380375904
0.7866	0.498624367940821
0.7869	0.499128645620041
0.7872	0.499633212957454
0.7875	0.500138069494982
0.7878	0.500643214772579
0.7881	0.501148648328222
0.7884	0.501654369697916
0.7887	0.502160378415681
0.789	0.50266667401356
0.7893	0.503173256021607
0.7896	0.503680123967889
0.7899	0.504187277378481
0.7902	0.504694715777466
0.7905	0.505202438686928
0.7908	0.505710445626952
0.7911	0.50621873611562
0.7914	0.506727309669008
0.7917	0.507236165801183
0.792	0.507745304024202
0.7923	0.508254723848107
0.7926	0.508764424780922
0.7929	0.509274406328651
0.7932	0.509784667995276
0.7935	0.510295209282753
0.7938	0.510806029691007
0.7941	0.511317128717934
0.7944	0.511828505859395
0.7947	0.512340160609214
0.795	0.512852092459172
0.7953	0.513364300899011
0.7956	0.513876785416426
0.7959	0.51438954549706
0.7962	0.51490258062451
0.7965	0.515415890280315
0.7968	0.515929473943957
0.7971	0.516443331092861
0.7974	0.516957461202385
0.7977	0.517471863745825
0.798	0.517986538194407
0.7983	0.518501484017286
0.7986	0.519016700681544
0.7989	0.519532187652185
0.7992	0.520047944392135
0.7995	0.520563970362237
0.7998	0.521080265021248
0.8001	0.521596827825839
0.8004	0.522113658230591
0.8007	0.522630755687989
0.801	0.523148119648424
0.8013	0.523665749560189
0.8016	0.524183644869473
0.8019	0.524701805020364
0.8022	0.52522022945484
0.8025	0.525738917612773
0.8028	0.526257868931919
0.8031	0.526777082847921
0.8034	0.527296558794304
0.8037	0.527816296202473
0.804	0.528336294501709
0.8043	0.528856553119169
0.8046	0.52937707147988
0.8049	0.529897849006737
0.8052	0.530418885120506
0.8055	0.53094017923981
0.8058	0.531461730781137
0.8061	0.531983539158835
0.8064	0.532505603785103
0.8067	0.533027924069997
0.807	0.533550499421421
0.8073	0.534073329245129
0.8076	0.534596412944718
0.8079	0.535119749921629
0.8082	0.535643339575144
0.8085	0.53616718130238
0.8088	0.53669127449829
0.8091	0.537215618555661
0.8094	0.537740212865107
0.8097	0.538265056815071
0.81	0.538790149791821
0.8103	0.539315491179445
0.8106	0.539841080359852
0.8109	0.540366916712768
0.8112	0.540892999615734
0.8115	0.541419328444102
0.8118	0.541945902571033
0.8121	0.542472721367496
0.8124	0.542999784202265
0.8127	0.543527090441916
0.813	0.544054639450821
0.8133	0.544582430591154
0.8136	0.54511046322288
0.8139	0.545638736703759
0.8142	0.546167250389337
0.8145	0.546696003632951
0.8148	0.54722499578572
0.8151	0.547754226196547
0.8154	0.548283694212114
0.8157	0.54881339917688
0.816	0.549343340433081
0.8163	0.549873517320724
0.8166	0.550403929177588
0.8169	0.550934575339216
0.8172	0.551465455138921
0.8175	0.551996567907778
0.8178	0.552527912974621
0.8181	0.553059489666045
0.8184	0.553591297306398
0.8187	0.554123335217786
0.819	0.554655602720062
0.8193	0.555188099130831
0.8196	0.555720823765443
0.8199	0.556253775936994
0.8202	0.556786954956323
0.8205	0.557320360132005
0.8208	0.557853990770358
0.8211	0.558387846175432
0.8214	0.558921925649009
0.8217	0.559456228490605
0.822	0.559990753997463
0.8223	0.560525501464553
0.8226	0.561060470184568
0.8229	0.561595659447924
0.8232	0.562131068542757
0.8235	0.56266669675492
0.8238	0.563202543367981
0.8241	0.563738607663221
0.8244	0.564274888919633
0.8247	0.564811386413918
0.825	0.565348099420485
0.8253	0.565885027211444
0.8256	0.566422169056613
0.8259	0.566959524223505
0.8262	0.567497091977333
0.8265	0.568034871581007
0.8268	0.56857286229513
0.8271	0.569111063377997
0.8274	0.569649474085592
0.8277	0.570188093671588
0.828	0.570726921387343
0.8283	0.571265956481898
0.8286	0.571805198201976
0.8289	0.57234464579198
0.8292	0.572884298493989
0.8295	0.573424155547759
0.8298	0.573964216190719
0.8301	0.574504479657968
0.8304	0.575044945182276
0.8307	0.575585611994081
0.831	0.576126479321484
0.8313	0.576667546390252
0.8316	0.577208812423813
0.8319	0.577750276643253
0.8322	0.578291938267318
0.8325	0.578833796512409
0.8328	0.579375850592579
0.8331	0.579918099719537
0.8334	0.580460543102639
0.8337	0.58100317994889
0.834	0.581546009462942
0.8343	0.58208903084709
0.8346	0.582632243301273
0.8349	0.583175646023071
0.8352	0.583719238207702
0.8355	0.584263019048023
0.8358	0.584806987734524
0.8361	0.585351143455329
0.8364	0.585895485396197
0.8367	0.586440012740513
0.837	0.586984724669293
0.8373	0.587529620361177
0.8376	0.588074698992433
0.8379	0.58861995973695
0.8382	0.589165401766239
0.8385	0.58971102424943
0.8388	0.590256826353272
0.8391	0.59080280724213
0.8394	0.591348966077983
0.8397	0.591895302020425
0.84	0.592441814226657
0.8403	0.592988501851495
0.8406	0.593535364047359
0.8409	0.594082399964277
0.8412	0.594629608749883
0.8415	0.595176989549413
0.8418	0.595724541505703
0.8421	0.596272263759193
0.8424	0.596820155447918
0.8427	0.597368215707513
0.843	0.597916443671205
0.8433	0.598464838469818
0.8436	0.599013399231766
0.8439	0.599562125083058
0.8442	0.600111015147287
0.8445	0.600660068545638
0.8448	0.601209284396881
0.8451	0.601758661817371
0.8454	0.602308199921047
0.8457	0.60285789781943
0.846	0.603407754621623
0.8463	0.603957769434307
0.8466	0.60450794136174
0.8469	0.605058269505759
0.8472	0.605608752965776
0.8475	0.606159390838775
0.8478	0.606710182219315
0.8481	0.607261126199524
0.8484	0.607812221869101
0.8487	0.608363468315315
0.849	0.608914864622999
0.8493	0.609466409874556
0.8496	0.61001810314995
0.8499	0.610569943526712
0.8502	0.611121930079933
0.8505	0.611674061882266
0.8508	0.612226338003924
0.8511	0.612778757512678
0.8514	0.613331319473858
0.8517	0.613884022950348
0.852	0.614436867002589
0.8523	0.614989850688575
0.8526	0.615542973063856
0.8529	0.616096233181528
0.8532	0.616649630092242
0.8535	0.617203162844198
0.8538	0.617756830483143
0.8541	0.618310632052373
0.8544	0.61886456659273
0.8547	0.6194186331426
0.855	0.619972830737916
0.8553	0.620527158412152
0.8556	0.621081615196324
0.8559	0.621636200118991
0.8562	0.622190912206253
0.8565	0.622745750481747
0.8568	0.623300713966649
0.8571	0.623855801679674
0.8574	0.624411012637072
0.8577	0.624966345852629
0.858	0.625521800337668
0.8583	0.626077375101042
0.8586	0.62663306914914
0.8589	0.627188881485884
0.8592	0.627744811112723
0.8595	0.628300857028641
0.8598	0.62885701823015
0.8601	0.629413293711291
0.8604	0.629969682463634
0.8607	0.630526183476275
0.861	0.631082795735839
0.8613	0.631639518226474
0.8616	0.632196349929857
0.8619	0.632753289825185
0.8622	0.633310336889183
0.8625	0.633867490096096
0.8628	0.634424748417695
0.8631	0.63498211082327
0.8634	0.635539576279634
0.8637	0.636097143751118
0.864	0.636654812199577
0.8643	0.637212580584384
0.8646	0.637770447862429
0.8649	0.638328412988122
0.8652	0.638886474913391
0.8655	0.639444632587682
0.8658	0.640002884957955
0.8661	0.640561230968689
0.8664	0.641119669561878
0.8667	0.641678199677032
0.867	0.642236820251174
0.8673	0.642795530218843
0.8676	0.643354328512092
0.8679	0.643913214060487
0.8682	0.644472185791109
0.8685	0.64503124262855
0.8688	0.645590383494915
0.8691	0.646149607309822
0.8694	0.646708912990401
0.8697	0.647268299451291
0.87	0.647827765604646
0.8703	0.648387310360129
0.8706	0.648946932624914
0.8709	0.649506631303686
0.8712	0.65006640529864
0.8715	0.650626253509481
0.8718	0.651186174833423
0.8721	0.651746168165193
0.8724	0.652306232397023
0.8727	0.652866366418657
0.873	0.65342656911735
0.8733	0.653986839377861
0.8736	0.654547176082464
0.8739	0.655107578110937
0.8742	0.655668044340571
0.8745	0.656228573646163
0.8748	0.65678916490002
0.8751	0.657349816971957
0.8754	0.657910528729299
0.8757	0.658471299036879
0.876	0.65903212675704
0.8763	0.659593010749632
0.8766	0.660153949872015
0.8769	0.660714942979058
0.8772	0.66127598892314
0.8775	0.661837086554148
0.8778	0.66239823471948
0.8781	0.662959432264041
0.8784	0.663520678030248
0.8787	0.664081970858027
0.879	0.664643309584814
0.8793	0.665204693045557
0.8796	0.665766120072711
0.8799	0.666327589496245
0.8802	0.666889100143639
0.8805	0.667450650839881
0.8808	0.668012240407476
0.8811	0.668573867666436
0.8814	0.669135531434289
0.8817	0.669697230526073
0.882	0.67025896375434
0.8823	0.670820729929156
0.8826	0.671382527858102
0.8829	0.67194435634627
0.8832	0.672506214196268
0.8835	0.673068100208222
0.8838	0.673630013179769
0.8841	0.674191951906067
0.8844	0.674753915179785
0.8847	0.675315901791115
0.885	0.675877910527763
0.8853	0.676439940174955
0.8856	0.677001989515436
0.8859	0.677564057329468
0.8862	0.678126142394836
0.8865	0.678688243486845
0.8868	0.67925035937832
0.8871	0.67981248883961
0.8874	0.680374630638586
0.8877	0.680936783540643
0.888	0.681498946308698
0.8883	0.682061117703196
0.8886	0.682623296482107
0.8889	0.683185481400925
0.8892	0.683747671212673
0.8895	0.684309864667904
0.8898	0.684872060514697
0.8901	0.685434257498662
0.8904	0.68599645436294
0.8907	0.686558649848203
0.891	0.687120842692655
0.8913	0.687683031632036
0.8916	0.688245215399616
0.8919	0.688807392726205
0.8922	0.689369562340146
0.8925	0.68993172296732
0.8928	0.690493873331147
0.8931	0.691056012152585
0.8934	0.691618138150135
0.8937	0.692180250039838
0.894	0.692742346535276
0.8943	0.693304426347577
0.8946	0.693866488185412
0.8949	0.694428530755
0.8952	0.694990552760107
0.8955	0.695552552902044
0.8958	0.696114529879676
0.8961	0.696676482389416
0.8964	0.69723840912523
0.8967	0.697800308778637
0.897	0.69836218003871
0.8973	0.698924021592079
0.8976	0.69948583212293
0.8979	0.700047610313009
0.8982	0.700609354841621
0.8985	0.701171064385632
0.8988	0.701732737619471
0.8991	0.702294373215131
0.8994	0.702855969842171
0.8997	0.703417526167716
0.9	0.70397904085646
0.9003	0.704540512570667
0.9006	0.705101939970172
0.9009	0.705663321712383
0.9012	0.706224656452285
0.9015	0.706785942842433
0.9018	0.707347179532968
0.9021	0.707908365171603
0.9024	0.708469498403635
0.9027	0.709030577871944
0.903	0.709591602216995
0.9033	0.710152570076835
0.9036	0.710713480087103
0.9039	0.711274330881025
0.9042	0.711835121089418
0.9045	0.712395849340694
0.9048	0.712956514260858
0.9051	0.71351711447351
0.9054	0.714077648599852
0.9057	0.714638115258682
0.906	0.715198513066404
0.9063	0.715758840637024
0.9066	0.716319096582152
0.9069	0.716879279511009
0.9072	0.717439388030424
0.9075	0.717999420744836
0.9078	0.718559376256302
0.9081	0.71911925316449
0.9084	0.719679050066688
0.9087	0.720238765557803
0.909	0.720798398230365
0.9093	0.721357946674526
0.9096	0.721917409478063
0.9099	0.722476785226385
0.9102	0.723036072502528
0.9105	0.72359526988716
0.9108	0.724154375958587
0.9111	0.724713389292747
0.9114	0.72527230846322
0.9117	0.725831132041227
0.912	0.726389858595632
0.9123	0.726948486692943
0.9126	0.72750701489732
0.9129	0.728065441770569
0.9132	0.72862376587215
0.9135	0.729181985759181
0.9138	0.729740099986434
0.9141	0.730298107106341
0.9144	0.730856005668998
0.9147	0.731413794222164
0.915	0.731971471311267
0.9153	0.732529035479403
0.9156	0.733086485267342
0.9159	0.733643819213524
0.9162	0.734201035854073
0.9165	0.734758133722788
0.9168	0.735315111351151
0.9171	0.73587196726833
0.9174	0.736428700001181
0.9177	0.736985308074248
0.918	0.737541790009771
0.9183	0.738098144327681
0.9186	0.738654369545613
0.9189	0.739210464178898
0.9192	0.739766426740574
0.9195	0.740322255741383
0.9198	0.740877949689779
0.9201	0.741433507091925
0.9204	0.741988926451702
0.9207	0.742544206270705
0.921	0.743099345048255
0.9213	0.743654341281392
0.9216	0.744209193464883
0.9219	0.744763900091226
0.9222	0.74531845965065
0.9225	0.74587287063112
0.9228	0.746427131518339
0.9231	0.74698124079575
0.9234	0.747535196944544
0.9237	0.748088998443654
0.924	0.748642643769768
0.9243	0.749196131397324
0.9246	0.74974945979852
0.9249	0.750302627443312
0.9252	0.750855632799416
0.9255	0.75140847433232
0.9258	0.751961150505277
0.9261	0.752513659779313
0.9264	0.753066000613231
0.9267	0.753618171463611
0.927	0.754170170784818
0.9273	0.754721997028999
0.9276	0.755273648646093
0.9279	0.755825124083828
0.9282	0.75637642178773
0.9285	0.756927540201124
0.9288	0.757478477765135
0.9291	0.758029232918695
0.9294	0.758579804098545
0.9297	0.759130189739239
0.93	0.759680388273146
0.9303	0.760230398130454
0.9306	0.760780217739177
0.9309	0.761329845525152
0.9312	0.761879279912048
0.9315	0.762428519321368
0.9318	0.762977562172449
0.9321	0.763526406882475
0.9324	0.764075051866468
0.9327	0.764623495537303
0.933	0.765171736305702
0.9333	0.765719772580248
0.9336	0.76626760276738
0.9339	0.7668152252714
0.9342	0.767362638494478
0.9345	0.767909840836652
0.9348	0.768456830695838
0.9351	0.769003606467826
0.9354	0.769550166546292
0.9357	0.770096509322794
0.936	0.770642633186782
0.9363	0.7711885365256
0.9366	0.771734217724486
0.9369	0.772279675166584
0.9372	0.772824907232939
0.9375	0.773369912302509
0.9378	0.773914688752162
0.9381	0.774459234956685
0.9384	0.775003549288787
0.9387	0.775547630119101
0.939	0.776091475816189
0.9393	0.776635084746549
0.9396	0.777178455274612
0.9399	0.777721585762757
0.9402	0.778264474571304
0.9405	0.778807120058524
0.9408	0.779349520580643
0.9411	0.779891674491846
0.9414	0.78043358014428
0.9417	0.780975235888057
0.942	0.781516640071263
0.9423	0.782057791039958
0.9426	0.782598687138182
0.9429	0.783139326707959
0.9432	0.783679708089301
0.9435	0.784219829620213
0.9438	0.784759689636698
0.9441	0.785299286472759
0.9444	0.785838618460404
0.9447	0.786377683929655
0.945	0.786916481208546
0.9453	0.787455008623131
0.9456	0.787993264497486
0.9459	0.788531247153718
0.9462	0.789068954911965
0.9465	0.789606386090403
0.9468	0.790143539005249
0.9471	0.790680411970768
0.9474	0.791217003299274
0.9477	0.791753311301139
0.948	0.792289334284792
0.9483	0.79282507055673
0.9486	0.793360518421518
0.9489	0.793895676181796
0.9492	0.794430542138283
0.9495	0.794965114589779
0.9498	0.795499391833178
0.9501	0.796033372163461
0.9504	0.796567053873712
0.9507	0.797100435255115
0.951	0.797633514596961
0.9513	0.798166290186657
0.9516	0.798698760309723
0.9519	0.799230923249804
0.9522	0.79976277728867
0.9525	0.800294320706225
0.9528	0.800825551780508
0.9531	0.8013564687877
0.9534	0.80188707000213
0.9537	0.802417353696277
0.954	0.802947318140779
0.9543	0.803476961604432
0.9546	0.804006282354202
0.9549	0.804535278655226
0.9552	0.805063948770816
0.9555	0.805592290962467
0.9558	0.806120303489862
0.9561	0.806647984610874
0.9564	0.807175332581574
0.9567	0.807702345656236
0.957	0.808229022087341
0.9573	0.808755360125582
0.9576	0.809281358019869
0.9579	0.809807014017337
0.9582	0.810332326363349
0.9585	0.810857293301499
0.9588	0.811381913073623
0.9591	0.811906183919798
0.9594	0.812430104078353
0.9597	0.812953671785867
0.96	0.813476885277185
0.9603	0.813999742785411
0.9606	0.814522242541925
0.9609	0.815044382776378
0.9612	0.815566161716705
0.9615	0.816087577589128
0.9618	0.816608628618159
0.9621	0.817129313026607
0.9624	0.817649629035587
0.9627	0.818169574864519
0.963	0.818689148731139
0.9633	0.819208348851501
0.9636	0.819727173439983
0.9639	0.820245620709296
0.9642	0.820763688870483
0.9645	0.821281376132932
0.9648	0.821798680704373
0.9651	0.822315600790893
0.9654	0.822832134596934
0.9657	0.823348280325304
0.966	0.823864036177178
0.9663	0.824379400352105
0.9666	0.824894371048016
0.9669	0.825408946461229
0.9672	0.82592312478645
0.9675	0.826436904216785
0.9678	0.826950282943744
0.9681	0.827463259157241
0.9684	0.827975831045609
0.9687	0.828487996795598
0.969	0.828999754592387
0.9693	0.829511102619582
0.9696	0.83002203905923
0.9699	0.83053256209182
0.9702	0.831042669896288
0.9705	0.831552360650027
0.9708	0.832061632528889
0.9711	0.832570483707193
0.9714	0.833078912357729
0.9717	0.833586916651764
0.972	0.834094494759053
0.9723	0.834601644847834
0.9726	0.835108365084845
0.9729	0.835614653635325
0.9732	0.836120508663017
0.9735	0.83662592833018
0.9738	0.837130910797591
0.9741	0.83763545422455
0.9744	0.838139556768891
0.9747	0.838643216586983
0.975	0.839146431833736
0.9753	0.839649200662612
0.9756	0.840151521225624
0.9759	0.840653391673346
0.9762	0.841154810154922
0.9765	0.841655774818064
0.9768	0.842156283809065
0.9771	0.8426563352728
0.9774	0.843155927352738
0.9777	0.84365505819094
0.978	0.844153725928074
0.9783	0.844651928703413
0.9786	0.845149664654845
0.9789	0.84564693191888
0.9792	0.846143728630654
0.9795	0.846640052923935
0.9798	0.84713590293113
0.9801	0.847631276783291
0.9804	0.84812617261012
0.9807	0.848620588539978
0.981	0.849114522699886
0.9813	0.849607973215537
0.9816	0.850100938211298
0.9819	0.850593415810217
0.9822	0.851085404134029
0.9825	0.851576901303164
0.9828	0.85206790543675
0.9831	0.852558414652621
0.9834	0.853048427067325
0.9837	0.853537940796126
0.984	0.854026953953013
0.9843	0.854515464650703
0.9846	0.855003471000653
0.9849	0.85549097111306
0.9852	0.855977963096872
0.9855	0.856464445059788
0.9858	0.856950415108272
0.9861	0.857435871347552
0.9864	0.857920811881633
0.9867	0.858405234813296
0.987	0.858889138244108
0.9873	0.85937252027443
0.9876	0.859855379003419
0.9879	0.860337712529037
0.9882	0.860819518948055
0.9885	0.861300796356061
0.9888	0.861781542847467
0.9891	0.862261756515511
0.9894	0.862741435452269
0.9897	0.863220577748654
0.99	0.86369918149443
0.9903	0.864177244778212
0.9906	0.864654765687476
0.9909	0.865131742308562
0.9912	0.865608172726682
0.9915	0.866084055025928
0.9918	0.866559387289273
0.9921	0.867034167598581
0.9924	0.867508394034615
0.9927	0.867982064677037
0.993	0.868455177604418
0.9933	0.868927730894246
0.9936	0.869399722622926
0.9939	0.869871150865794
0.9942	0.870342013697116
0.9945	0.870812309190098
0.9948	0.871282035416892
0.9951	0.871751190448599
0.9954	0.87221977235528
0.9957	0.872687779205957
0.996	0.873155209068623
0.9963	0.873622060010246
0.9966	0.874088330096775
0.9969	0.874554017393149
0.9972	0.875019119963295
0.9975	0.875483635870146
0.9978	0.875947563175637
0.9981	0.876410899940716
0.9984	0.876873644225347
0.9987	0.877335794088519
0.999	0.87779734758825
0.9993	0.878258302781594
0.9996	0.878718657724645
0.9999	0.879178410472545
1.0002	0.879637559079491
1.0005	0.880096101598737
1.0008	0.880554036082603
1.0011	0.881011360582479
1.0014	0.881468073148833
1.0017	0.881924171831216
1.002	0.882379654678264
1.0023	0.882834519737711
1.0026	0.883288765056389
1.0029	0.883742388680237
1.0032	0.884195388654306
1.0035	0.884647763022763
1.0038	0.885099509828898
1.0041	0.88555062711513
1.0044	0.886001112923013
1.0047	0.886450965293241
1.005	0.886900182265654
1.0053	0.887348761879242
1.0056	0.887796702172153
1.0059	0.888244001181698
1.0062	0.888690656944355
1.0065	0.889136667495777
1.0068	0.889582030870794
1.0071	0.890026745103424
1.0074	0.890470808226873
1.0077	0.890914218273541
1.008	0.891356973275033
1.0083	0.891799071262157
1.0086	0.892240510264934
1.0089	0.892681288312604
1.0092	0.893121403433625
1.0095	0.893560853655687
1.0098	0.893999637005709
1.0101	0.894437751509854
1.0104	0.894875195193521
1.0107	0.895311966081364
1.011	0.895748062197286
1.0113	0.896183481564452
1.0116	0.896618222205289
1.0119	0.897052282141493
1.0122	0.897485659394034
1.0125	0.897918351983163
1.0128	0.898350357928411
1.0131	0.898781675248599
1.0134	0.899212301961844
1.0137	0.899642236085558
1.014	0.900071475636459
1.0143	0.90050001863057
1.0146	0.900927863083228
1.0149	0.901355007009088
1.0152	0.901781448422125
1.0155	0.902207185335643
1.0158	0.902632215762274
1.0161	0.903056537713988
1.0164	0.903480149202094
1.0167	0.903903048237245
1.017	0.904325232829443
1.0173	0.904746700988044
1.0176	0.905167450721759
1.0179	0.905587480038664
1.0182	0.906006786946196
1.0185	0.906425369451167
1.0188	0.906843225559759
1.0191	0.907260353277535
1.0194	0.907676750609435
1.0197	0.908092415559792
1.02	0.908507346132322
1.0203	0.908921540330139
1.0206	0.909334996155752
1.0209	0.909747711611071
1.0212	0.910159684697411
1.0215	0.910570913415496
1.0218	0.91098139576546
1.0221	0.911391129746854
1.0224	0.911800113358645
1.0227	0.912208344599225
1.023	0.912615821466409
1.0233	0.91302254195744
1.0236	0.913428504068994
1.0239	0.913833705797181
1.0242	0.914238145137548
1.0245	0.914641820085083
1.0248	0.915044728634216
1.0251	0.915446868778827
1.0254	0.915848238512239
1.0257	0.916248835827232
1.026	0.916648658716036
1.0263	0.91704770517034
1.0266	0.91744597318129
1.0269	0.917843460739495
1.0272	0.918240165835027
1.0275	0.918636086457424
1.0278	0.91903122059569
1.0281	0.919425566238301
1.0284	0.919819121373203
1.0287	0.920211883987817
1.029	0.920603852069039
1.0293	0.920995023603241
1.0296	0.921385396576273
1.0299	0.921774968973466
1.0302	0.922163738779634
1.0305	0.92255170397907
1.0308	0.922938862555553
1.0311	0.923325212492347
1.0314	0.9237107517722
1.0317	0.924095478377349
1.032	0.924479390289516
1.0323	0.924862485489913
1.0326	0.925244761959241
1.0329	0.925626217677688
1.0332	0.926006850624933
1.0335	0.926386658780145
1.0338	0.926765640121981
1.0341	0.92714379262859
1.0344	0.927521114277608
1.0347	0.927897603046165
1.035	0.928273256910874
1.0353	0.928648073847842
1.0356	0.92902205183266
1.0359	0.929395188840409
1.0362	0.929767482845654
1.0365	0.930138931822448
1.0368	0.930509533744325
1.0371	0.930879286584304
1.0374	0.931248188314887
1.0377	0.931616236908051
1.038	0.931983430335256
1.0383	0.932349766567438
1.0386	0.932715243575003
1.0389	0.933079859327834
1.0392	0.933443611795282
1.0395	0.933806498946166
1.0398	0.93416851874877
1.0401	0.934529669170839
1.0404	0.934889948179579
1.0407	0.935249353741651
1.041	0.935607883823169
1.0413	0.935965536389696
1.0416	0.936322309406242
1.0419	0.936678200837258
1.0422	0.937033208646633
1.0425	0.937387330797691
1.0428	0.937740565253185
1.0431	0.938092909975293
1.0434	0.938444362925613
1.0437	0.938794922065159
1.044	0.939144585354355
1.0443	0.939493350753032
1.0446	0.939841216220416
1.0449	0.940188179715132
1.0452	0.94053423919519
1.0455	0.940879392617982
1.0458	0.941223637940277
1.0461	0.941566973118211
1.0464	0.941909396107282
1.0467	0.942250904862344
1.047	0.942591497337601
1.0473	0.942931171486592
1.0476	0.943269925262192
1.0479	0.943607756616601
1.0482	0.943944663501333
1.0485	0.94428064386721
1.0488	0.944615695664356
1.0491	0.944949816842181
1.0494	0.945283005349379
1.0497	0.945615259133915
1.05	0.945946576143012
1.0503	0.946276954323147
1.0506	0.946606391620037
1.0509	0.946934885978631
1.0512	0.947262435343096
1.0515	0.947589037656805
1.0518	0.947914690862331
1.0521	0.948239392901428
1.0524	0.948563141715025
1.0527	0.948885935243209
1.053	0.949207771425214
1.0533	0.949528648199408
1.0536	0.94984856350328
1.0539	0.950167515273425
1.0542	0.950485501445528
1.0545	0.950802519954353
1.0548	0.951118568733727
1.0551	0.951433645716523
1.0554	0.951747748834646
1.0557	0.952060876019016
1.056	0.952373025199552
1.0563	0.952684194305155
1.0566	0.952994381263691
1.0569	0.953303584001972
1.0572	0.953611800445741
1.0575	0.953919028519649
1.0578	0.954225266147238
1.0581	0.954530511250925
1.0584	0.954834761751976
1.0587	0.955138015570489
1.059	0.955440270625375
1.0593	0.955741524834331
1.0596	0.956041776113825
1.0599	0.95634102237907
1.0602	0.956639261544
1.0605	0.956936491521248
1.0608	0.957232710222125
1.0611	0.957527915556591
1.0614	0.957822105433233
1.0617	0.958115277759238
1.062	0.958407430440369
1.0623	0.958698561380935
1.0626	0.958988668483768
1.0629	0.959277749650191
1.0632	0.959565802779993
1.0635	0.959852825771397
1.0638	0.960138816521031
1.0641	0.960423772923902
1.0644	0.960707692873357
1.0647	0.960990574261058
1.065	0.961272414976946
1.0653	0.961553212909209
1.0656	0.961832965944249
1.0659	0.962111671966646
1.0662	0.962389328859122
1.0665	0.962665934502508
1.0668	0.962941486775703
1.0671	0.963215983555642
1.0674	0.963489422717249
1.0677	0.963761802133408
1.068	0.964033119674911
1.0683	0.96430337321043
1.0686	0.964572560606462
1.0689	0.964840679727298
1.0692	0.96510772843497
1.0695	0.965373704589211
1.0698	0.965638606047408
1.0701	0.965902430664553
1.0704	0.966165176293203
1.0707	0.966426840783421
1.071	0.96668742198273
1.0713	0.966946917736069
1.0716	0.96720532588573
1.0719	0.96746264427131
1.0722	0.967718870729659
1.0725	0.967974003094818
1.0728	0.968228039197971
1.0731	0.968480976867378
1.0734	0.968732813928322
1.0737	0.968983548203045
1.074	0.969233177510689
1.0743	0.969481699667231
1.0746	0.969729112485415
1.0749	0.969975413774696
1.0752	0.97022060134116
1.0755	0.970464672987463
1.0758	0.970707626512759
1.0761	0.970949459712625
1.0764	0.971190170378993
1.0767	0.971429756300067
1.077	0.971668215260252
1.0773	0.971905545040071
1.0776	0.972141743416088
1.0779	0.972376808160825
1.0782	0.972610737042674
1.0785	0.972843527825814
1.0788	0.973075178270121
1.0791	0.973305686131082
1.0794	0.973535049159697
1.0797	0.973763265102387
1.08	0.973990331700898
1.0803	0.974216246692203
1.0806	0.974441007808396
1.0809	0.974664612776595
1.0812	0.974887059318831
1.0815	0.975108345151944
1.0818	0.975328467987465
1.0821	0.975547425531512
1.0824	0.975765215484666
1.0827	0.975981835541852
1.083	0.976197283392225
1.0833	0.976411556719034
1.0836	0.976624653199502
1.0839	0.976836570504692
1.0842	0.977047306299375
1.0845	0.977256858241886
1.0848	0.977465223983993
1.0851	0.977672401170743
1.0854	0.977878387440322
1.0857	0.978083180423895
1.086	0.978286777745457
1.0863	0.978489177021672
1.0866	0.978690375861709
1.0869	0.978890371867074
1.0872	0.979089162631435
1.0875	0.979286745740451
1.0878	0.979483118771592
1.0881	0.979678279293944
1.0884	0.979872224868026
1.0887	0.980064953045594
1.089	0.980256461369439
1.0893	0.980446747373178
1.0896	0.980635808581046
1.0899	0.980823642507677
1.0902	0.98101024665788
1.0905	0.981195618526412
1.0908	0.981379755597739
1.0911	0.981562655345795
1.0914	0.981744315233732
1.0917	0.981924732713666
1.092	0.982103905226411
1.0923	0.98228183020121
1.0926	0.982458505055454
1.0929	0.982633927194398
1.0932	0.982808094010864
1.0935	0.982981002884937
1.0938	0.983152651183653
1.0941	0.983323036260679
1.0944	0.983492155455974
1.0947	0.983660006095458
1.095	0.983826585490651
1.0953	0.983991890938314
1.0956	0.98415591972007
1.0959	0.984318669102027
1.0962	0.984480136334373
1.0965	0.984640318650965
1.0968	0.984799213268907
1.0971	0.984956817388115
1.0974	0.98511312819086
1.0977	0.985268142841305
1.098	0.985421858485021
1.0983	0.985574272248488
1.0986	0.985725381238583
1.0989	0.985875182542043
1.0992	0.986023673224918
1.0995	0.986170850331997
1.0998	0.986316710886221
1.1001	0.986461251888069
1.1004	0.986604470314926
1.1007	0.986746363120429
1.101	0.98688692723378
1.1013	0.987026159559052
1.1016	0.987164056974446
1.1019	0.987300616331542
1.1022	0.987435834454502
1.1025	0.987569708139256
1.1028	0.987702234152655
1.1031	0.987833409231578
1.1034	0.987963230082021
1.1037	0.988091693378139
1.104	0.988218795761243
1.1043	0.988344533838776
1.1046	0.988468904183221
1.1049	0.988591903330983
1.1052	0.98871352778121
1.1055	0.988833773994571
1.1058	0.988952638391971
1.1061	0.989070117353223
1.1064	0.989186207215643
1.1067	0.989300904272591
1.107	0.989414204771944
1.1073	0.989526104914493
1.1076	0.989636600852262
1.1079	0.989745688686753
1.1082	0.989853364467097
1.1085	0.989959624188116
1.1088	0.990064463788284
1.1091	0.990167879147584
1.1094	0.990269866085256
1.1097	0.99037042035742
1.11	0.990469537654568
1.1103	0.99056721359893
1.1106	0.990663443741676
1.1109	0.99075822355997
1.1112	0.990851548453851
1.1115	0.990943413742924
1.1118	0.991033814662859
1.1121	0.991122746361669
1.1124	0.991210203895761
1.1127	0.991296182225731
1.113	0.991380676211884
1.1133	0.991463680609466
1.1136	0.991545190063556
1.1139	0.991625199103625
1.1142	0.991703702137686
1.1145	0.991780693446046
1.1148	0.991856167174573
1.1151	0.991930117327469
1.1154	0.992002537759468
1.1157	0.992073422167424
1.116	0.992142764081209
1.1163	0.992210556853845
1.1166	0.992276793650788
1.1169	0.992341467438275
1.1172	0.99240457097059
1.1175	0.992466096776163
1.1178	0.992526037142309
1.1181	0.992584384098455
1.1184	0.992641129397649
1.1187	0.992696264496106
1.119	0.992749780530498
1.1193	0.992801668292675
1.1196	0.992851918201398
1.1199	0.992900520270607
1.1202	0.992947464073649
1.1205	0.992992738702751
1.1208	0.993036332722878
1.1211	0.993078234118901
1.1214	0.993118430234736
1.1217	0.993156907702765
1.122	0.993193652361391
1.1223	0.993228649157953
1.1226	0.993261882033357
1.1229	0.993293333783624
1.1232	0.993322985891822
1.1235	0.993350818321467
1.1238	0.993376809258785
1.1241	0.993400934785759
1.1244	0.993423168457124
1.1247	0.993443480740244
1.125	0.993461838252434
1.1253	0.993478202686304
1.1256	0.993492529229011
1.1259	0.993504764103634
1.1262	0.993514840444683
1.1265	0.993522670579479
1.1268	0.993528128805158
1.1271	0.993530996337393
1.1274	0.993522281534256
1.1277	0.993476958097276
1.128	0.993398524564231
1.1283	0.993289456804782
1.1286	0.993151272471341
1.1289	0.992985061959342
1.1292	0.992791673809597
1.1295	0.992571801757099
1.1298	0.992326032524207
1.1301	0.992054874823444
1.1304	0.991758778240238
1.1307	0.991438146188434
1.131	0.991093345168132
1.1313	0.99072471159994
1.1316	0.990332557006218
1.1319	0.989917172027304
1.1322	0.989478829593724
1.1325	0.989017787472456
1.1328	0.988534290339477
1.1331	0.988028571487449
1.1334	0.987500854247976
1.1337	0.986951353187493
1.134	0.986380275121433
1.1343	0.985787819980838
1.1346	0.985174181558043
1.1349	0.984539548152264
1.1352	0.983884103131726
1.1355	0.983208025425631
1.1358	0.982511489956736
1.1361	0.981794668023364
1.1364	0.981057727638077
1.1367	0.980300833829012
1.137	0.979524148908878
1.1373	0.978727832715838
1.1376	0.97791204282979
1.1379	0.977076934767072
1.1382	0.97622266215616
1.1385	0.975349376896553
1.1388	0.974457229302727
1.1391	0.97354636823482
1.1394	0.972616941217442
1.1397	0.971669094547867
1.14	0.970702973394677
1.1403	0.969718721887813
1.1406	0.968716483200866
1.1409	0.967696399626349
1.1412	0.966658612644602
1.1415	0.965603262986905
1.1418	0.964530490693322
1.1421	0.963440435165744
1.1424	0.962333235216522
1.1427	0.961209029113076
1.143	0.960067954618825
1.1433	0.958910149030702
1.1436	0.95773574921356
1.1439	0.9565448916317
1.1442	0.955337712377735
1.1445	0.954114347199014
1.1448	0.952874931521759
1.1451	0.951619600473115
1.1454	0.950348488901247
1.1457	0.949061731393616
1.146	0.947759462293592
1.1463	0.946441815715487
1.1466	0.945108925558139
1.1469	0.943760925517142
1.1472	0.942397949095806
1.1475	0.941020129614936
1.1478	0.939627600221514
1.1481	0.938220493896348
1.1484	0.936798943460753
1.1487	0.935363081582343
1.149	0.933913040779967
1.1493	0.932448953427862
1.1496	0.930970951759068
1.1499	0.929479167868142
1.1502	0.92797373371323
1.1505	0.926454781117526
1.1508	0.924922441770161
1.1511	0.923376847226554
1.1514	0.921818128908266
1.1517	0.920246418102369
1.152	0.918661845960392
1.1523	0.917064543496835
1.1526	0.915454641587305
1.1529	0.91383227096628
1.1532	0.912197562224534
1.1535	0.910550645806247
1.1538	0.908891652005801
1.1541	0.907220710964311
1.1544	0.905537952665885
1.1547	0.903843506933634
1.155	0.902137503425467
1.1553	0.900420071629655
1.1556	0.89869134086021
1.1559	0.896951440252067
1.1562	0.895200498756103
1.1565	0.89343864513399
1.1568	0.891666007952899
1.1571	0.88988271558007
1.1574	0.888088896177258
1.1577	0.886284677695051
1.158	0.884470187867099
1.1583	0.882645554204228
1.1586	0.880810903988476
1.1589	0.878966364267046
1.1592	0.877112061846186
1.1595	0.875248123285003
1.1598	0.873374674889222
1.1601	0.871491842704889
1.1604	0.869599752512042
1.1607	0.867698529818322
1.161	0.865788299852582
1.1613	0.863869187558442
1.1616	0.861941317587839
1.1619	0.86000481429456
1.1622	0.85805980172776
1.1625	0.856106403625476
1.1628	0.854144743408147
1.1631	0.852174944172129
1.1634	0.850197128683216
1.1637	0.848211419370186
1.164	0.846217938318349
1.1643	0.844216807263122
1.1646	0.842208147583623
1.1649	0.840192080296294
1.1652	0.838168726048553
1.1655	0.836138205112477
1.1658	0.834100637378525
1.1661	0.832056142349289
1.1664	0.830004839133305
1.1667	0.827946846438888
1.167	0.825882282568023
1.1673	0.823811265410307
1.1676	0.821733912436935
1.1679	0.819650340694745
1.1682	0.817560666800315
1.1685	0.815465006934118
1.1688	0.813363476834736
1.1691	0.811256191793138
1.1694	0.809143266647013
1.1697	0.807024815775175
1.17	0.804900953092031
1.1703	0.802771792042116
1.1706	0.800637445594697
1.1709	0.798498026238443
1.1712	0.796353645976179
1.1715	0.794204416319694
1.1718	0.792050448284639
1.1721	0.789891852385492
1.1724	0.787728738630597
1.1727	0.785561216517288
1.173	0.783389395027077
1.1733	0.781213382620937
1.1736	0.779033287234653
1.1739	0.776849216274252
1.1742	0.774661276611522
1.1745	0.772469574579608
1.1748	0.770274215968686
1.1751	0.768075306021725
1.1754	0.76587294943033
1.1757	0.763667250330668
1.176	0.761458312299479
1.1763	0.759246238350166
1.1766	0.757031130928982
1.1769	0.754813091911283
1.1772	0.752592222597885
1.1775	0.750368623711491
1.1778	0.748142395393217
1.1781	0.745913637199189
1.1784	0.743682448097241
1.1787	0.741448926463682
1.179	0.739213170080167
1.1793	0.736975276130637
1.1796	0.734735341198359
1.1799	0.732493461263039
1.1802	0.730249731698032
1.1805	0.728004247267627
1.1808	0.72575710212443
1.1811	0.723508389806816
1.1814	0.721258203236485
1.1817	0.719006634716086
1.182	0.716753775926937
1.1823	0.714499717926821
1.1826	0.712244551147877
1.1829	0.709988365394561
1.1832	0.707731249841708
1.1835	0.705473293032652
1.1838	0.703214582877462
1.1841	0.700955206651228
1.1844	0.698695250992453
1.1847	0.696434801901511
1.185	0.694173944739197
1.1853	0.691912764225354
1.1856	0.689651344437575
1.1859	0.687389768809995
1.1862	0.685128120132155
1.1865	0.682866480547944
1.1868	0.680604931554631
1.1871	0.678343554001956
1.1874	0.676082428091315
1.1877	0.673821633375012
1.188	0.671561248755594
1.1883	0.669301352485252
1.1886	0.667042022165311
1.1889	0.664783334745775
1.1892	0.662525366524969
1.1895	0.660268193149232
1.1898	0.658011889612697
1.1901	0.655756530257136
1.1904	0.653502188771883
1.1907	0.651248938193812
1.191	0.648996850907409
1.1913	0.646745998644887
1.1916	0.644496452486392
1.1919	0.642248282860254
1.1922	0.640001559543334
1.1925	0.637756351661403
1.1928	0.635512727689619
1.1931	0.633270755453043
1.1934	0.631030502127237
1.1937	0.628792034238913
1.194	0.626555417666655
1.1943	0.624320717641696
1.1946	0.622087998748753
1.1949	0.619857324926935
1.1952	0.617628759470697
1.1955	0.615402365030862
1.1958	0.613178203615692
1.1961	0.610956336592031
1.1964	0.608736824686485
1.1967	0.606519727986676
1.197	0.604305105942539
1.1973	0.602093017367677
1.1976	0.599883520440771
1.1979	0.597676672707042
1.1982	0.59547253107976
1.1985	0.593271151841812
1.1988	0.591072590647314
1.1991	0.588876902523276
1.1994	0.586684141871313
1.1997	0.584494362469409
1.2	0.582307617473717
1.2003	0.580123959420421
1.2006	0.577943440227632
1.2009	0.57576611119733
1.2012	0.573592023017356
1.2015	0.571421225763441
1.2018	0.569253768901281
1.2021	0.567089701288652
1.2024	0.564929071177568
1.2027	0.562771926216474
1.203	0.560618313452487
1.2033	0.558468279333667
1.2036	0.556321869711331
1.2039	0.5541791298424
1.2042	0.55204010439179
1.2045	0.549904837434828
1.2048	0.547773372459714
1.2051	0.545645752370005
1.2054	0.543522019487143
1.2057	0.54140221555301
1.206	0.539286381732518
1.2063	0.537174558616224
1.2066	0.535066786222983
1.2069	0.532963104002628
1.2072	0.530863550838677
1.2075	0.528768165051066
1.2078	0.52667698439892
1.2081	0.524590046083338
1.2084	0.522507386750215
1.2087	0.52042904249308
1.209	0.518355048855962
1.2093	0.516285440836289
1.2096	0.514220252887793
1.2099	0.512159518923454
1.2102	0.510103272318453
1.2105	0.508051545913158
1.2108	0.506004372016125
1.2111	0.503961782407113
1.2114	0.50192380834013
1.2117	0.499890480546491
1.212	0.497861829237895
1.2123	0.495837884109516
1.2126	0.493818674343123
1.2129	0.491804228610198
1.2132	0.489794575075085
1.2135	0.487789741398148
1.2138	0.485789754738939
1.2141	0.483794641759389
1.2144	0.481804428627005
1.2147	0.479819141018083
1.215	0.477838804120931
1.2153	0.475863442639102
1.2156	0.473893080794645
1.2159	0.47192774233136
1.2162	0.469967450518058
1.2165	0.468012228151844
1.2168	0.466062097561398
1.2171	0.464117080610265
1.2174	0.462177198700156
1.2177	0.460242472774255
1.218	0.458312923320531
1.2183	0.456388570375055
1.2186	0.45446943352533
1.2189	0.452555531913611
1.2192	0.45064688424025
1.2195	0.448743508767024
1.2198	0.446845423320481
1.2201	0.444952645295283
1.2204	0.443065191657554
1.2207	0.441183078948228
1.221	0.439306323286399
1.2213	0.437434940372671
1.2216	0.435568945492516
1.2219	0.433708353519624
1.2222	0.431853178919249
1.2225	0.430003435751572
1.2228	0.428159137675046
1.2231	0.426320297949747
1.2234	0.424486929440719
1.2237	0.422659044621324
1.224	0.420836655576584
1.2243	0.41901977400652
1.2246	0.417208411229487
1.2249	0.41540257818551
1.2252	0.413602285439615
1.2255	0.411807543185147
1.2258	0.410018361247094
1.2261	0.408234749085401
1.2264	0.406456715798279
1.2267	0.404684270125505
1.227	0.402917420451725
1.2273	0.401156174809737
1.2276	0.399400540883782
1.2279	0.397650526012814
1.2282	0.395906137193772
1.2285	0.394167381084841
1.2288	0.392434264008704
1.2291	0.39070679195579
1.2294	0.388984970587503
1.2297	0.387268805239457
1.23	0.385558300924689
1.2303	0.38385346233687
1.2306	0.382154293853501
1.2309	0.380460799539105
1.2312	0.378772983148402
1.2315	0.377090848129482
1.2318	0.375414397626955
1.2321	0.373743634485103
1.2324	0.372078561251015
1.2327	0.370419180177706
1.233	0.368765493227236
1.2333	0.367117502073801
1.2336	0.36547520810683
1.2339	0.363838612434055
1.2342	0.362207715884579
1.2345	0.360582519011918
1.2348	0.35896302209705
1.2351	0.357349225151431
1.2354	0.355741127920012
1.2357	0.35413872988423
1.236	0.352542030265002
1.2363	0.350951028025687
1.2366	0.349365721875048
1.2369	0.347786110270191
1.2372	0.346212191419498
1.2375	0.344643963285535
1.2378	0.343081423587959
1.2381	0.341524569806394
1.2384	0.33997339918331
1.2387	0.338427908726872
1.239	0.336888095213782
1.2393	0.335353955192105
1.2396	0.333825484984076
1.2399	0.332302680688899
1.2402	0.330785538185519
1.2405	0.329274053135391
1.2408	0.327768220985224
1.2411	0.326268036969715
1.2414	0.324773496114262
1.2417	0.323284593237663
1.242	0.321801322954806
1.2423	0.320323679679328
1.2426	0.318851657626272
1.2429	0.317385250814717
1.2432	0.315924453070401
1.2435	0.314469258028322
1.2438	0.313019659135318
1.2441	0.311575649652643
1.2444	0.310137222658515
1.2447	0.308704371050654
1.245	0.307277087548796
1.2453	0.3058553646972
1.2456	0.30443919486713
1.2459	0.303028570259323
1.2462	0.301623482906442
1.2465	0.300223924675508
1.2468	0.298829887270319
1.2471	0.297441362233848
1.2474	0.296058340950629
1.2477	0.294680814649119
1.248	0.29330877440405
1.2483	0.29194221113876
1.2486	0.290581115627506
1.2489	0.289225478497764
1.2492	0.287875290232507
1.2495	0.286530541172469
1.2498	0.285191221518391
1.2501	0.283857321333248
1.2504	0.282528830544466
1.2507	0.281205738946108
1.251	0.279888036201057
1.2513	0.278575711843175
1.2516	0.277268755279445
1.2519	0.275967155792097
1.2522	0.274670902540717
1.2525	0.273379984564338
1.2528	0.272094390783512
1.2531	0.270814110002375
1.2534	0.269539130910676
1.2537	0.26826944208581
1.254	0.267005031994818
1.2543	0.265745888996379
1.2546	0.264492001342784
1.2549	0.263243357181884
1.2552	0.261999944559038
1.2555	0.260761751419027
1.2558	0.259528765607964
1.2561	0.258300974875178
1.2564	0.257078366875088
1.2567	0.255860929169057
1.257	0.25464864922723
1.2573	0.253441514430352
1.2576	0.25223951207158
1.2579	0.251042629358263
1.2582	0.249850853413722
1.2585	0.248664171278999
1.2588	0.247482569914597
1.2591	0.246306036202209
1.2594	0.245134556946415
1.2597	0.24396811887638
1.26	0.242806708647524
1.2603	0.241650312843183
1.2606	0.240498917976249
1.2609	0.239352510490798
1.2612	0.238211076763697
1.2615	0.237074603106203
1.2618	0.23594307576554
1.2621	0.234816480926462
1.2624	0.233694804712797
1.2627	0.232578033188987
1.263	0.231466152361596
1.2633	0.230359148180816
1.2636	0.229257006541953
1.2639	0.228159713286892
1.2642	0.22706725420556
1.2645	0.22597961503736
1.2648	0.224896781472598
1.2651	0.223818739153894
1.2654	0.222745473677576
1.2657	0.22167697059506
1.266	0.220613215414218
1.2663	0.219554193600725
1.2666	0.218499890579398
1.2669	0.21745029173552
1.2672	0.216405382416141
1.2675	0.215365147931375
1.2678	0.214329573555682
1.2681	0.213298644529124
1.2684	0.212272346058624
1.2687	0.211250663319198
1.269	0.210233581455177
1.2693	0.209221085581418
1.2696	0.208213160784498
1.2699	0.207209792123892
1.2702	0.206210964633148
1.2705	0.205216663321031
1.2708	0.204226873172673
1.2711	0.203241579150694
1.2714	0.202260766196318
1.2717	0.201284419230473
1.272	0.200312523154881
1.2723	0.199345062853129
1.2726	0.198382023191734
1.2729	0.197423389021187
1.2732	0.196469145176997
1.2735	0.195519276480706
1.2738	0.194573767740905
1.2741	0.193632603754231
1.2744	0.192695769306352
1.2747	0.191763249172942
1.275	0.190835028120642
1.2753	0.189911090908008
1.2756	0.18899142228645
1.2759	0.188076007001156
1.2762	0.187164829792005
1.2765	0.18625787539447
1.2768	0.185355128540507
1.2771	0.184456573959433
1.2774	0.183562196378792
1.2777	0.182671980525213
1.278	0.18178591112525
1.2783	0.180903972906218
1.2786	0.180026150597012
1.2789	0.179152428928919
1.2792	0.178282792636417
1.2795	0.177417226457961
1.2798	0.176555715136766
1.2801	0.175698243421569
1.2804	0.174844796067385
1.2807	0.173995357836258
1.281	0.173149913497989
1.2813	0.172308447830867
1.2816	0.171470945622379
1.2819	0.170637391669918
1.2822	0.169807770781472
1.2825	0.168982067776314
1.2828	0.168160267485672
1.2831	0.167342354753394
1.2834	0.166528314436603
1.2837	0.165718131406342
1.284	0.164911790548208
1.2843	0.164109276762978
1.2846	0.163310574967226
1.2849	0.162515670093927
1.2852	0.161724547093058
1.2855	0.160937190932184
1.2858	0.160153586597036
1.2861	0.159373719092085
1.2864	0.158597573441098
1.2867	0.157825134687694
1.287	0.157056387895886
1.2873	0.156291318150617
1.2876	0.155529910558282
1.2879	0.154772150247251
1.2882	0.154018022368376
1.2885	0.153267512095487
1.2888	0.152520604625892
1.2891	0.151777285180857
1.2894	0.151037539006081
1.2897	0.150301351372167
1.29	0.149568707575078
1.2903	0.148839592936593
1.2906	0.148113992804747
1.2909	0.147391892554273
1.2912	0.146673277587024
1.2915	0.145958133332398
1.2918	0.145246445247751
1.2921	0.144538198818802
1.2924	0.143833379560035
1.2927	0.143131973015083
1.293	0.142433964757122
1.2933	0.141739340389238
1.2936	0.141048085544806
1.2939	0.140360185887845
1.2942	0.139675627113379
1.2945	0.138994394947785
1.2948	0.138316475149133
1.2951	0.137641853507523
1.2954	0.136970515845416
1.2957	0.136302448017953
1.296	0.13563763591327
1.2963	0.134976065452814
1.2966	0.134317722591635
1.2969	0.133662593318695
1.2972	0.133010663657146
1.2975	0.132361919664625
1.2978	0.131716347433525
1.2981	0.131073933091271
1.2984	0.130434662800581
1.2987	0.129798522759734
1.299	0.129165499202816
1.2993	0.128535578399976
1.2996	0.127908746657663
1.2999	0.127284990318866
1.3002	0.126664295763345
1.3005	0.126046649407857
1.3008	0.125432037706378
1.3011	0.124820447150316
1.3014	0.124211864268721
1.3017	0.123606275628493
1.302	0.123003667834578
1.3023	0.122404027530161
1.3026	0.121807341396862
1.3029	0.121213596154911
1.3032	0.120622778563336
1.3035	0.120034875420129
1.3038	0.119449873562423
1.3041	0.118867759866652
1.3044	0.118288521248711
1.3047	0.117712144664115
1.305	0.117138617108143
1.3053	0.116567925615992
1.3056	0.116000057262913
1.3059	0.115434999164348
1.3062	0.114872738476067
1.3065	0.114313262394292
1.3068	0.113756558155823
1.3071	0.113202613038157
1.3074	0.112651414359605
1.3077	0.112102949479402
1.308	0.111557205797816
1.3083	0.111014170756248
1.3086	0.110473831837337
1.3089	0.109936176565049
1.3092	0.109401192504776
1.3095	0.108868867263415
1.3098	0.108339188489459
1.3101	0.107812143873077
1.3104	0.107287721146185
1.3107	0.106765908082524
1.311	0.106246692497729
1.3113	0.105730062249393
1.3116	0.10521600523713
1.3119	0.104704509402635
1.3122	0.104195562729738
1.3125	0.103689153244457
1.3128	0.103185269015048
1.3131	0.102683898152049
1.3134	0.102185028808322
1.3137	0.101688649179094
1.314	0.101194747501993
1.3143	0.10070331205708
1.3146	0.10021433116688
1.3149	0.0997277931964082
1.3152	0.0992436865531943
1.3155	0.098761999687304
1.3158	0.0982827210913579
1.3161	0.0978058393005455
1.3164	0.0973313428926393
1.3167	0.0968592204880036
1.317	0.0963894607496028
1.3173	0.0959220523830055
1.3176	0.0954569841363863
1.3179	0.0949942448005252
1.3182	0.0945338232088051
1.3185	0.0940757082372051
1.3188	0.093619888804293
1.3191	0.0931663538712144
1.3194	0.09271509244168
1.3197	0.0922660935619499
1.32	0.0918193463208162
1.3203	0.0913748398495827
1.3206	0.0909325633220426
1.3209	0.0904925059544548
1.3212	0.0900546570055163
1.3215	0.0896190057763336
1.3218	0.0891855416103925
1.3221	0.0887542538935241
1.3224	0.0883251320538705
1.3227	0.087898165561847
1.323	0.0874733439301037
1.3233	0.0870506567134842
1.3236	0.0866300935089828
1.3239	0.086211643955699
1.3242	0.0857952977347919
1.3245	0.0853810445694311
1.3248	0.0849688742247461
1.3251	0.0845587765077744
1.3254	0.0841507412674082
1.3257	0.0837447583943383
1.326	0.0833408178209972
1.3263	0.0829389095214995
1.3266	0.0825390235115827
1.3269	0.0821411498485441
1.3272	0.0817452786311777
1.3275	0.0813513999997085
1.3278	0.0809595041357263
1.3281	0.0805695812621176
1.3284	0.0801816216429955
1.3287	0.079795615583629
1.329	0.0794115534303703
1.3293	0.0790294255705813
1.3296	0.0786492224325584
1.3299	0.0782709344854555
1.3302	0.0778945522392066
1.3305	0.0775200662444471
1.3308	0.0771474670924324
1.3311	0.0767767454149575
1.3314	0.0764078918842732
1.3317	0.076040897213003
1.332	0.0756757521540578
1.3323	0.0753124475005492
1.3326	0.0749509740857027
1.3329	0.0745913227827688
1.3332	0.0742334845049343
1.3335	0.0738774502052308
1.3338	0.0735232108764436
1.3341	0.0731707575510192
1.3344	0.0728200813009719
1.3347	0.0724711732377888
1.335	0.0721240245123346
1.3353	0.0717786263147557
1.3356	0.0714349698743822
1.3359	0.0710930464596303
1.3362	0.0707528473779031
1.3365	0.0704143639754909
1.3368	0.0700775876374706
1.3371	0.0697425097876041
1.3374	0.069409121888236
1.3377	0.0690774154401914
1.338	0.068747381982671
1.3383	0.0684190130931475
1.3386	0.0680923003872602
1.3389	0.0677672355187093
1.3392	0.0674438101791491
1.3395	0.0671220160980812
1.3398	0.0668018450427464
1.3401	0.0664832888180164
1.3404	0.0661663392662849
1.3407	0.0658509882673578
1.341	0.0655372277383432
1.3413	0.0652250496335403
1.3416	0.0649144459443287
1.3419	0.0646054086990561
1.3422	0.0642979299629262
1.3425	0.0639920018378859
1.3428	0.0636876164625121
1.3431	0.0633847660118976
1.3434	0.0630834426975373
1.3437	0.0627836387672132
1.344	0.0624853465048801
1.3443	0.0621885582305489
1.3446	0.0618932663001719
1.3449	0.0615994631055259
1.3452	0.0613071410740961
1.3455	0.0610162926689584
1.3458	0.0607269103886628
1.3461	0.0604389867671156
1.3464	0.0601525143734614
1.3467	0.0598674858119645
1.347	0.0595838937218913
1.3473	0.0593017307773904
1.3476	0.0590209896873743
1.3479	0.0587416631953999
1.3482	0.0584637440795485
1.3485	0.0581872251523068
1.3488	0.0579120992604461
1.3491	0.0576383592849024
1.3494	0.0573659981406561
1.3497	0.0570950087766112
1.35	0.0568253841754747
1.3503	0.0565571173536352
1.3506	0.0562902013610423
1.3509	0.0560246292810852
1.3512	0.0557603942304712
1.3515	0.0554974893591041
1.3518	0.0552359078499628
1.3521	0.0549756429189797
1.3524	0.0547166878149184
1.3527	0.0544590358192519
1.353	0.0542026802460409
1.3533	0.0539476144418118
1.3536	0.053693831785434
1.3539	0.0534413256879982
1.3542	0.053190089592694
1.3545	0.0529401169746876
1.3548	0.0526914013410001
1.3551	0.0524439362303842
1.3554	0.0521977152132026
1.3557	0.0519527318913058
1.356	0.0517089798979091
1.3563	0.0514664528974712
1.3566	0.0512251445855712
1.3569	0.0509850486887868
1.3572	0.050746158964572
1.3575	0.0505084692011351
1.3578	0.050271973217316
1.3581	0.0500366648624651
1.3584	0.0498025380163207
1.3587	0.0495695865888872
1.359	0.0493378045203134
1.3593	0.0491071857807708
1.3596	0.0488777243703316
1.3599	0.0486494143188478
1.3602	0.0484222496858291
1.3605	0.0481962245603222
1.3608	0.0479713330607888
1.3611	0.0477475693349856
1.3614	0.0475249275598423
1.3617	0.0473034019413413
1.362	0.0470829867143969
1.3623	0.0468636761427351
1.3626	0.0466454645187725
1.3629	0.046428346163497
1.3632	0.0462123154263466
1.3635	0.0459973666850906
1.3638	0.0457834943457092
1.3641	0.0455706928422745
1.3644	0.0453589566368302
1.3647	0.0451482802192735
1.365	0.0449386581072354
1.3653	0.0447300848459623
1.3656	0.0445225550081969
1.3659	0.0443160631940605
1.3662	0.0441106040309342
1.3665	0.0439061721733415
1.3668	0.0437027623028299
1.3671	0.043500369127854
1.3674	0.0432989873836577
1.3677	0.0430986118321574
1.368	0.0428992372618253
1.3683	0.0427008584875725
1.3686	0.0425034703506325
1.3689	0.0423070677184456
1.3692	0.0421116454845428
1.3695	0.0419171985684299
1.3698	0.0417237219154726
1.3701	0.041531210496781
1.3704	0.0413396593090951
1.3707	0.04114906337467
1.371	0.0409594177411616
1.3713	0.0407707174815125
1.3716	0.0405829576938386
1.3719	0.0403961335013153
1.3722	0.040210240052064
1.3725	0.0400252725190401
1.3728	0.0398412260999192
1.3731	0.0396580960169858
1.3734	0.0394758775170204
1.3737	0.0392945658711884
1.374	0.0391141563749279
1.3743	0.0389346443478393
1.3746	0.038756025133574
1.3749	0.0385782940997238
1.3752	0.0384014466377107
1.3755	0.038225478162677
1.3758	0.0380503841133756
1.3761	0.0378761599520607
1.3764	0.0377028011643786
1.3767	0.0375303032592593
1.377	0.0373586617688076
1.3773	0.0371878722481956
1.3776	0.0370179302755547
1.3779	0.0368488314518679
1.3782	0.0366805714008632
1.3785	0.0365131457689062
1.3788	0.0363465502248942
1.3791	0.03618078046015
1.3794	0.0360158321883157
1.3797	0.0358517011452473
1.38	0.0356883830889103
1.3803	0.0355258737992739
1.3806	0.0353641690782072
1.3809	0.0352032647493747
1.3812	0.0350431566581326
1.3815	0.0348838406714257
1.3818	0.0347253126776838
1.3821	0.0345675685867192
1.3824	0.0344106043296242
1.3827	0.0342544158586689
1.383	0.0340989991472
1.3833	0.0339443501895385
1.3836	0.0337904650008795
1.3839	0.0336373396171912
1.3842	0.0334849700951143
1.3845	0.0333333525118623
1.3848	0.0331824829651221
1.3851	0.0330323575729539
1.3854	0.0328829724736932
1.3857	0.0327343238258513
1.386	0.032586407808018
1.3863	0.0324392206187629
1.3866	0.0322927584765384
1.3869	0.0321470176195822
1.3872	0.0320019943058206
1.3875	0.0318576848127722
1.3878	0.0317140854374515
1.3881	0.0315711924962732
1.3884	0.031429002324957
1.3887	0.0312875112784324
1.389	0.0311467157307441
1.3893	0.0310066120749575
1.3896	0.030867196723065
1.3899	0.0307284661058922
1.3902	0.0305904166730046
1.3905	0.0304530448926149
1.3908	0.0303163472514902
1.3911	0.0301803202548604
1.3914	0.0300449604263255
1.3917	0.0299102643077648
1.392	0.0297762284592456
1.3923	0.0296428494589325
1.3926	0.0295101239029968
1.3929	0.029378048405527
1.3932	0.0292466195984383
1.3935	0.0291158341313843
1.3938	0.0289856886716672
1.3941	0.0288561799041495
1.3944	0.028727304531166
1.3947	0.0285990592724357
1.395	0.0284714408649742
1.3953	0.0283444460630065
1.3956	0.0282180716378808
1.3959	0.0280923143779812
1.3962	0.0279671710886422
1.3965	0.0278426385920626
1.3968	0.0277187137272206
1.3971	0.0275953933497881
1.3974	0.0274726743320466
1.3977	0.0273505535628028
1.398	0.0272290279473044
1.3983	0.0271080944071566
1.3986	0.0269877498802391
1.3989	0.0268679913206227
1.3992	0.0267488156984873
1.3995	0.0266302200000393
1.3998	0.0265122012274301
1.4001	0.0263947563986742
1.4004	0.0262778825475686
1.4007	0.0261615767236115
1.401	0.0260458359919221
1.4013	0.0259306574331605
1.4016	0.0258160381434482
1.4019	0.025701975234288
1.4022	0.0255884658324859
1.4025	0.0254755070800716
1.4028	0.0253630961342207
1.4031	0.0252512301671763
1.4034	0.0251399063661717
1.4037	0.0250291219333527
1.404	0.0249188740857011
1.4043	0.0248091600549575
1.4046	0.0246999770875455
1.4049	0.0245913224444957
1.4052	0.0244831934013697
1.4055	0.0243755872481853
1.4058	0.0242685012893412
1.4061	0.0241619328435429
1.4064	0.0240558792437279
1.4067	0.023950337836992
1.407	0.023845305984516
1.4073	0.023740781061492
1.4076	0.0236367604570509
1.4079	0.0235332415741894
1.4082	0.0234302218296983
1.4085	0.0233276986540901
1.4088	0.0232256694915276
1.4091	0.0231241317997528
1.4094	0.0230230830500158
1.4097	0.0229225207270042
1.41	0.0228224423287731
1.4103	0.0227228453666746
1.4106	0.022623727365289
1.4109	0.0225250858623549
1.4112	0.0224269184087003
1.4115	0.0223292225681742
1.4118	0.0222319959175783
1.4121	0.0221352360465987
1.4124	0.0220389405577384
1.4127	0.0219431070662501
1.413	0.0218477332000689
1.4133	0.0217528165997459
1.4136	0.0216583549183813
1.4139	0.0215643458215588
1.4142	0.0214707869872798
1.4145	0.0213776761058976
1.4148	0.0212850108800524
1.4151	0.0211927890246067
1.4154	0.0211010082665807
1.4157	0.0210096663450876
1.416	0.0209187610112705
1.4163	0.0208282900282381
1.4166	0.020738251171002
1.4169	0.0206486422264133
1.4172	0.0205594609930998
1.4175	0.0204707052814043
1.4178	0.020382372913322
1.4181	0.0202944617224387
1.4184	0.0202069695538695
1.4187	0.0201198942641977
1.419	0.0200332337214138
1.4193	0.0199469858048551
1.4196	0.019861148405145
1.4199	0.0197757194241335
1.4202	0.0196906967748375
1.4205	0.0196060783813808
1.4208	0.0195218621789359
1.4211	0.0194380461136643
1.4214	0.0193546281426588
1.4217	0.0192716062338847
1.422	0.019188978366122
1.4223	0.0191067425289078
1.4226	0.0190248967224791
1.4229	0.0189434389577153
1.4232	0.0188623672560818
1.4235	0.0187816796495733
1.4238	0.0187013741806576
1.4241	0.0186214489022196
1.4244	0.0185419018775058
1.4247	0.0184627311800685
1.425	0.0183839348937113
1.4253	0.0183055111124338
1.4256	0.018227457940377
1.4259	0.0181497734917693
1.4262	0.0180724558908724
1.4265	0.0179955032719276
1.4268	0.0179189137791018
1.4271	0.0178426855664352
1.4274	0.0177668167977877
1.4277	0.0176913056467865
1.428	0.0176161502967736
1.4283	0.0175413489407535
1.4286	0.0174668997813419
1.4289	0.0173928010307136
1.4292	0.0173190509105511
1.4295	0.0172456476519939
1.4298	0.0171725894955874
1.4301	0.0170998746912325
1.4304	0.0170275014981351
1.4307	0.0169554681847564
1.431	0.0168837730287626
1.4313	0.0168124143169758
1.4316	0.0167413903453248
1.4319	0.0166706994187953
1.4322	0.0166003398513822
1.4325	0.0165303099660404
1.4328	0.0164606080946365
1.4331	0.0163912325779012
1.4334	0.0163221817653811
1.4337	0.0162534540153915
1.434	0.0161850476949688
1.4343	0.0161169611798237
1.4346	0.0160491928542944
1.4349	0.0159817411112998
1.4352	0.0159146043522936
1.4355	0.0158477809872177
1.4358	0.0157812694344569
1.4361	0.0157150681207929
1.4364	0.0156491754813592
1.4367	0.0155835899595958
1.437	0.0155183100072045
1.4373	0.015453334084104
1.4376	0.0153886606583857
1.4379	0.0153242882062695
1.4382	0.0152602152120596
1.4385	0.0151964401681011
1.4388	0.0151329615747364
1.4391	0.0150697779402617
1.4394	0.0150068877808842
1.4397	0.0149442896206795
1.44	0.0148819819915482
1.4403	0.0148199634331746
1.4406	0.0147582324929837
1.4409	0.0146967877260996
1.4412	0.0146356276953041
1.4415	0.0145747509709945
1.4418	0.0145141561311431
1.4421	0.0144538417612555
1.4424	0.0143938064543303
1.4427	0.0143340488108182
1.443	0.0142745674385816
1.4433	0.0142153609528544
1.4436	0.0141564279762025
1.4439	0.014097767138483
1.4442	0.0140393770768059
1.4445	0.0139812564354937
1.4448	0.013923403866043
1.4451	0.0138658180270853
1.4454	0.0138084975843479
1.4457	0.0137514412106163
1.446	0.0136946475856949
1.4463	0.0136381153963697
1.4466	0.0135818433363699
1.4469	0.0135258301063302
1.4472	0.0134700744137539
1.4475	0.0134145749729747
1.4478	0.0133593305051203
1.4481	0.0133043397380752
1.4484	0.0132496014064443
1.4487	0.0131951142515159
1.449	0.0131408770212256
1.4493	0.0130868884701204
1.4496	0.0130331473593228
1.4499	0.0129796524564944
1.4502	0.0129264025358012
1.4505	0.0128733963778779
1.4508	0.0128206327697926
1.4511	0.012768110505012
1.4514	0.0127158283833667
1.4517	0.0126637852110164
1.452	0.0126119798004155
1.4523	0.0125604109702792
1.4526	0.012509077545549
1.4529	0.0124579783573593
1.4532	0.0124071122430033
1.4535	0.0123564780458997
1.4538	0.0123060746155596
1.4541	0.0122559008075529
1.4544	0.0122059554834759
1.4547	0.012156237510918
1.455	0.0121067457634295
1.4553	0.0120574791204888
1.4556	0.0120084364674705
1.4559	0.0119596166956134
1.4562	0.011911018701988
1.4565	0.0118626413894656
1.4568	0.011814483666686
1.4571	0.0117665444480265
1.4574	0.0117188226535708
1.4577	0.0116713172090775
1.458	0.0116240270459499
1.4583	0.0115769511012045
1.4586	0.011530088317441
1.4589	0.0114834376428121
1.4592	0.0114369980309924
1.4595	0.0113907684411494
1.4598	0.0113447478379129
1.4601	0.0112989351913456
1.4604	0.0112533294769136
1.4607	0.0112079296754567
1.461	0.0111627347731594
1.4613	0.0111177437615218
1.4616	0.0110729556373304
1.4619	0.01102836940263
1.4622	0.0109839840646944
1.4625	0.0109397986359982
1.4628	0.0108958121341886
1.4631	0.0108520235820573
1.4634	0.0108084320075122
1.4637	0.01076503644355
1.464	0.010721835928228
1.4643	0.010678829504637
1.4646	0.010636016220874
1.4649	0.0105933951300145
1.4652	0.0105509652900856
1.4655	0.0105087257640394
1.4658	0.0104666756197257
1.4661	0.0104248139298659
1.4664	0.0103831397720259
1.4667	0.0103416522285904
1.467	0.0103003503867361
1.4673	0.010259233338406
1.4676	0.0102183001802835
1.4679	0.0101775500137664
1.4682	0.0101369819449415
1.4685	0.0100965950845587
1.4688	0.0100563885480064
1.4691	0.0100163614552854
1.4694	0.00997651293098459
1.4697	0.00993684210425541
1.47	0.00989734810878748
1.4703	0.00985803008278371
1.4706	0.00981888716893581
1.4709	0.00977991851439993
1.4712	0.0097411232707724
1.4715	0.0097025005940656
1.4718	0.00966404964468391
1.4721	0.0096257695873999
1.4724	0.00958765959133062
1.4727	0.00954971882991396
1.473	0.00951194648088516
1.4733	0.00947434172625352
1.4736	0.0094369037522792
1.4739	0.00939963174945003
1.4742	0.00936252491245868
1.4745	0.00932558244017972
1.4748	0.00928880353564704
1.4751	0.00925218740603113
1.4754	0.00921573326261672
1.4757	0.00917944032078038
1.476	0.00914330779996841
1.4763	0.00910733492367467
1.4766	0.0090715209194186
1.4769	0.00903586501872344
1.4772	0.00900036645709452
1.4775	0.00896502447399756
1.4778	0.00892983831283727
1.4781	0.00889480722093595
1.4784	0.00885993044951228
1.4787	0.00882520725366014
1.479	0.0087906368923276
1.4793	0.00875621862829606
1.4796	0.00872195172815948
1.4799	0.00868783546230366
1.4802	0.00865386910488568
1.4805	0.00862005193381352
1.4808	0.00858638323072574
1.4811	0.00855286228097118
1.4814	0.00851948837358892
1.4817	0.00848626080128828
1.482	0.00845317886042897
1.4823	0.00842024185100125
1.4826	0.00838744907660633
1.4829	0.00835479984443678
1.4832	0.00832229346525712
1.4835	0.00828992925338446
1.4838	0.00825770652666928
1.4841	0.00822562460647625
1.4844	0.00819368281766537
1.4847	0.00816188048857287
1.485	0.00813021695099251
1.4853	0.00809869154015686
1.4856	0.00806730359471872
1.4859	0.00803605245673254
1.4862	0.00800493747163612
1.4865	0.00797395798823228
1.4868	0.00794311335867069
1.4871	0.00791240293842971
1.4874	0.00788182608629851
1.4877	0.00785138216435908
1.488	0.00782107053796851
1.4883	0.00779089057574124
1.4886	0.00776084164953153
1.4889	0.00773092313441587
1.4892	0.00770113440867571
1.4895	0.00767147485378004
1.4898	0.00764194385436822
1.4901	0.0076125407982329
1.4904	0.00758326507630297
1.4907	0.00755411608262664
1.491	0.0075250932143546
1.4913	0.00749619587172333
1.4916	0.00746742345803841
1.4919	0.007438775379658
1.4922	0.00741025104597634
1.4925	0.00738184986940741
1.4928	0.0073535712653687
1.4931	0.00732541465226493
1.4934	0.00729737945147202
1.4937	0.00726946508732103
1.494	0.00724167098708232
1.4943	0.00721399658094966
1.4946	0.00718644130202447
1.4949	0.00715900458630022
1.4952	0.00713168587264684
1.4955	0.00710448460279523
1.4958	0.00707740022132185
1.4961	0.00705043217563344
1.4964	0.00702357991595181
1.4967	0.00699684289529863
1.497	0.00697022056948042
1.4973	0.00694371239707357
1.4976	0.00691731783940948
1.4979	0.00689103636055968
1.4982	0.00686486742732118
1.4985	0.00683881050920172
1.4988	0.00681286507840538
1.4991	0.00678703060981791
1.4994	0.00676130658099246
1.4997	0.00673569247213518
1.5	0.00671018776609106


==> sgtpdf2.txt <==
0	0.0229874224876922
0.000299999999999967	0.0230131661957894
0.000599999999999934	0.0230389416498765
0.000900000000000034	0.0230647488917386
0.0012	0.0230905879632171
0.00149999999999997	0.0231164589062105
0.00179999999999993	0.0231423617626741
0.00210000000000003	0.02316829657462
0.0024	0.0231942633841173
0.00269999999999997	0.0232202622332924
0.00299999999999994	0.0232462931643287
0.00330000000000004	0.0232723562194668
0.0036	0.0232984514410045
0.00389999999999997	0.0233245788712973
0.00419999999999994	0.0233507385527578
0.00450000000000004	0.0233769305278564
0.0048	0.0234031548391211
0.00509999999999997	0.0234294115291373
0.00539999999999994	0.0234557006405486
0.00570000000000004	0.023482022216056
0.00600000000000001	0.0235083762984186
0.00629999999999997	0.0235347629304536
0.00659999999999994	0.0235611821550362
0.00690000000000004	0.0235876340150997
0.00720000000000001	0.0236141185536356
0.00749999999999997	0.0236406358136937
0.00779999999999994	0.0236671858383824
0.00810000000000004	0.0236937686708682
0.00840000000000001	0.0237203843543764
0.00869999999999997	0.0237470329321908
0.00899999999999994	0.0237737144476538
0.00930000000000004	0.0238004289441669
0.00960000000000001	0.02382717646519
0.00989999999999997	0.0238539570542422
0.0101999999999999	0.0238807707549016
0.0105	0.0239076176108052
0.0108	0.0239344976656493
0.0111	0.0239614109631895
0.0113999999999999	0.0239883575472404
0.0117	0.0240153374616764
0.012	0.024042350750431
0.0123	0.0240693974574975
0.0125999999999999	0.0240964776269288
0.0129	0.0241235913028373
0.0132	0.0241507385293953
0.0135	0.0241779193508352
0.0137999999999999	0.0242051338114489
0.0141	0.0242323819555887
0.0144	0.0242596638276667
0.0147	0.0242869794721554
0.0149999999999999	0.0243143289335875
0.0153	0.024341712256556
0.0156	0.0243691294857144
0.0159	0.0243965806657764
0.0161999999999999	0.0244240658415168
0.0165	0.0244515850577705
0.0168	0.0244791383594336
0.0171	0.0245067257914627
0.0173999999999999	0.0245343473988754
0.0177	0.0245620032267504
0.018	0.0245896933202273
0.0183	0.0246174177245067
0.0185999999999999	0.0246451764848509
0.0189	0.0246729696465829
0.0192	0.0247007972550876
0.0195	0.024728659355811
0.0197999999999999	0.0247565559942608
0.0201000000000001	0.0247844872160064
0.0204	0.0248124530666786
0.0207	0.0248404535919703
0.021	0.024868488837636
0.0213000000000001	0.0248965588494926
0.0216	0.0249246636734184
0.0219	0.0249528033553542
0.0222	0.0249809779413031
0.0225000000000001	0.02500918747733
0.0228	0.0250374320095626
0.0231	0.0250657115841909
0.0234	0.0250940262474673
0.0237000000000001	0.0251223760457069
0.024	0.0251507610252875
0.0243	0.0251791812326497
0.0246	0.0252076367142967
0.0249000000000001	0.025236127516795
0.0252	0.0252646536867737
0.0255	0.0252932152709255
0.0258	0.0253218123160057
0.0261000000000001	0.0253504448688334
0.0264	0.0253791129762905
0.0267	0.0254078166853229
0.027	0.0254365560429395
0.0273000000000001	0.0254653310962132
0.0276	0.0254941418922802
0.0279	0.0255229884783407
0.0282	0.0255518709016587
0.0285000000000001	0.0255807892095621
0.0288	0.0256097434494428
0.0291	0.0256387336687568
0.0294	0.0256677599150244
0.0297000000000001	0.0256968222358298
0.03	0.0257259206788219
0.0303	0.0257550552917139
0.0306	0.0257842261222836
0.0309000000000001	0.0258134332183731
0.0312	0.0258426766278896
0.0315	0.0258719563988047
0.0318	0.0259012725791552
0.0321000000000001	0.0259306252170424
0.0324	0.0259600143606329
0.0327	0.0259894400581585
0.033	0.0260189023579159
0.0333000000000001	0.0260484013082672
0.0336	0.02607793695764
0.0339	0.0261075093545271
0.0342	0.026137118547487
0.0345000000000001	0.0261667645851437
0.0348	0.026196447516187
0.0351	0.0262261673893724
0.0354	0.0262559242535213
0.0357000000000001	0.0262857181575211
0.036	0.0263155491503251
0.0363	0.026345417280953
0.0366	0.0263753225984903
0.0369000000000001	0.0264052651520893
0.0372	0.0264352449909682
0.0375	0.0264652621644121
0.0378	0.0264953167217722
0.0380999999999999	0.0265254087124668
0.0384	0.0265555381859807
0.0387	0.0265857051918654
0.039	0.0266159097797397
0.0393000000000001	0.0266461519992889
0.0396	0.0266764319002657
0.0399	0.0267067495324898
0.0402	0.0267371049458484
0.0404999999999999	0.0267674981902958
0.0408	0.0267979293158537
0.0411	0.0268283983726116
0.0414	0.0268589054107262
0.0417000000000001	0.0268894504804222
0.042	0.026920033631992
0.0423	0.0269506549157959
0.0426	0.0269813143822619
0.0428999999999999	0.0270120120818864
0.0432	0.0270427480652337
0.0435	0.0270735223829363
0.0438	0.0271043350856952
0.0440999999999999	0.0271351862242797
0.0444	0.0271660758495274
0.0447	0.0271970040123447
0.045	0.0272279707637066
0.0452999999999999	0.0272589761546569
0.0456	0.027290020236308
0.0459	0.0273211030598415
0.0462	0.0273522246765078
0.0464999999999999	0.0273833851376266
0.0468	0.0274145844945867
0.0471	0.0274458227988461
0.0474	0.0274771001019323
0.0476999999999999	0.0275084164554422
0.048	0.0275397719110423
0.0483	0.0275711665204686
0.0486	0.0276026003355269
0.0488999999999999	0.027634073408093
0.0492	0.0276655857901123
0.0495	0.0276971375336004
0.0498	0.0277287286906429
0.0500999999999999	0.0277603593133957
0.0504	0.0277920294540848
0.0507	0.0278237391650067
0.051	0.0278554884985282
0.0512999999999999	0.0278872775070869
0.0516	0.0279191062431907
0.0519	0.0279509747594184
0.0522	0.0279828831084197
0.0524999999999999	0.028014831342915
0.0528	0.0280468195156958
0.0531	0.0280788476796247
0.0534	0.0281109158876355
0.0536999999999999	0.0281430241927332
0.054	0.0281751726479941
0.0543	0.0282073613065662
0.0546	0.0282395902216687
0.0548999999999999	0.0282718594465928
0.0552	0.0283041690347011
0.0555	0.0283365190394281
0.0558	0.0283689095142805
0.0560999999999999	0.0284013405128365
0.0564	0.0284338120887468
0.0567	0.0284663242957342
0.057	0.0284988771875936
0.0572999999999999	0.0285314708181925
0.0576	0.0285641052414707
0.0579	0.0285967805114407
0.0582	0.0286294966821874
0.0584999999999999	0.0286622538078688
0.0588	0.0286950519427155
0.0591	0.028727891141031
0.0594	0.0287607714571919
0.0596999999999999	0.028793692945648
0.0600000000000001	0.0288266556609221
0.0603	0.0288596596576105
0.0606	0.0288927049903828
0.0609	0.0289257917139821
0.0612000000000001	0.0289589198832251
0.0615	0.0289920895530021
0.0618	0.0290253007782772
0.0621	0.0290585536140885
0.0624000000000001	0.0290918481155478
0.0627	0.0291251843378413
0.063	0.029158562336229
0.0633	0.0291919821660453
0.0636000000000001	0.0292254438826989
0.0639	0.029258947541673
0.0642	0.0292924931985253
0.0645	0.029326080908888
0.0648000000000001	0.0293597107284681
0.0651	0.0293933827130475
0.0654	0.0294270969184829
0.0657	0.0294608534007059
0.0660000000000001	0.0294946522157235
0.0663	0.0295284934196175
0.0666	0.0295623770685452
0.0669	0.0295963032187395
0.0672000000000001	0.0296302719265082
0.0675	0.0296642832482352
0.0678	0.0296983372403798
0.0681	0.0297324339594772
0.0684000000000001	0.0297665734621383
0.0687	0.0298007558050501
0.069	0.0298349810449756
0.0693	0.0298692492387539
0.0696000000000001	0.0299035604433004
0.0699	0.0299379147156068
0.0702	0.0299723121127414
0.0705	0.0300067526918486
0.0708000000000001	0.0300412365101501
0.0711	0.0300757636249437
0.0714	0.0301103340936042
0.0717	0.0301449479735836
0.0720000000000001	0.0301796053224106
0.0723	0.0302143061976912
0.0726	0.0302490506571084
0.0729	0.0302838387584227
0.0731999999999999	0.0303186705594719
0.0735	0.0303535461181715
0.0738	0.0303884654925143
0.0741	0.030423428740571
0.0744000000000001	0.0304584359204901
0.0747	0.0304934870904978
0.075	0.0305285823088985
0.0753	0.0305637216340747
0.0755999999999999	0.030598905124487
0.0759	0.0306341328386742
0.0762	0.0306694048352536
0.0765	0.0307047211729211
0.0768000000000001	0.030740081910451
0.0771	0.0307754871066962
0.0774	0.0308109368205887
0.0777	0.030846431111139
0.0779999999999999	0.0308819700374369
0.0783	0.0309175536586512
0.0786	0.0309531820340297
0.0789	0.0309888552228997
0.0792000000000001	0.0310245732846677
0.0795	0.0310603362788197
0.0798	0.0310961442649215
0.0801	0.0311319973026182
0.0803999999999999	0.0311678954516351
0.0807	0.0312038387717769
0.081	0.0312398273229286
0.0813	0.0312758611650552
0.0816000000000001	0.0313119403582018
0.0819	0.031348064962494
0.0822	0.0313842350381374
0.0825	0.0314204506454184
0.0827999999999999	0.0314567118447038
0.0831	0.0314930186964412
0.0834	0.0315293712611587
0.0837	0.0315657695994657
0.0840000000000001	0.0316022137720523
0.0843	0.0316387038396897
0.0846	0.0316752398632302
0.0849	0.0317118219036076
0.0851999999999999	0.0317484500218371
0.0855	0.031785124279015
0.0858	0.0318218447363195
0.0861	0.0318586114550105
0.0864000000000001	0.0318954244964296
0.0867	0.0319322839220002
0.087	0.0319691897932279
0.0873	0.0320061421717001
0.0875999999999999	0.0320431411190868
0.0879	0.0320801866971399
0.0882	0.0321172789676938
0.0885	0.0321544179926656
0.0887999999999999	0.0321916038340549
0.0891	0.0322288365539438
0.0894	0.0322661162144975
0.0897	0.0323034428779639
0.0899999999999999	0.032340816606674
0.0903	0.0323782374630421
0.0906	0.0324157055095652
0.0909	0.0324532208088242
0.0911999999999999	0.032490783423483
0.0915	0.0325283934162894
0.0918	0.0325660508500745
0.0921	0.0326037557877533
0.0923999999999999	0.0326415082923245
0.0927	0.032679308426871
0.093	0.0327171562545595
0.0933	0.0327550518386409
0.0935999999999999	0.0327929952424504
0.0939000000000001	0.0328309865294076
0.0942	0.0328690257630165
0.0945	0.0329071130068655
0.0948	0.0329452483246281
0.0951	0.0329834317800621
0.0954	0.0330216634370103
0.0957	0.0330599433594008
0.0959999999999999	0.0330982716112464
0.0963000000000001	0.0331366482566452
0.0966	0.0331750733597808
0.0969	0.0332135469849218
0.0972	0.0332520691964226
0.0975	0.0332906400587233
0.0978	0.0333292596363493
0.0981	0.0333679279939122
0.0983999999999999	0.0334066451961094
0.0987000000000001	0.0334454113077243
0.099	0.0334842263936264
0.0993	0.0335230905187716
0.0996	0.033562003748202
0.0999000000000001	0.0336009661470462
0.1002	0.0336399777805194
0.1005	0.0336790387139233
0.1008	0.0337181490126465
0.1011	0.0337573087421646
0.1014	0.03379651796804
0.1017	0.0338357767559221
0.102	0.0338750851715477
0.1023	0.0339144432807409
0.1026	0.033953851149413
0.1029	0.0339933088435631
0.1032	0.0340328164292776
0.1035	0.0340723739727309
0.1038	0.0341119815401851
0.1041	0.0341516391979903
0.1044	0.0341913470125845
0.1047	0.0342311050504941
0.105	0.0342709133783336
0.1053	0.0343107720628058
0.1056	0.0343506811707022
0.1059	0.0343906407689028
0.1062	0.0344306509243761
0.1065	0.0344707117041796
0.1068	0.0345108231754597
0.1071	0.0345509854054518
0.1074	0.0345911984614803
0.1077	0.034631462410959
0.108	0.0346717773213909
0.1083	0.0347121432603687
0.1086	0.0347525602955743
0.1089	0.0347930284947794
0.1092	0.0348335479258457
0.1095	0.0348741186567244
0.1098	0.0349147407554569
0.1101	0.0349554142901748
0.1104	0.0349961393290997
0.1107	0.0350369159405436
0.111	0.035077744192909
0.1113	0.0351186241546887
0.1116	0.0351595558944664
0.1119	0.0352005394809165
0.1122	0.035241574982804
0.1125	0.0352826624689853
0.1128	0.0353238020084076
0.1131	0.0353649936701094
0.1134	0.0354062375232205
0.1137	0.0354475336369618
0.114	0.0354888820806462
0.1143	0.0355302829236781
0.1146	0.0355717362355533
0.1149	0.0356132420858599
0.1152	0.0356548005442776
0.1155	0.0356964116805785
0.1158	0.0357380755646266
0.1161	0.0357797922663784
0.1164	0.0358215618558825
0.1167	0.0358633844032805
0.117	0.0359052599788061
0.1173	0.0359471886527861
0.1176	0.03598917049564
0.1179	0.0360312055778802
0.1182	0.0360732939701124
0.1185	0.0361154357430351
0.1188	0.0361576309674404
0.1191	0.0361998797142137
0.1194	0.0362421820543339
0.1197	0.0362845380588736
0.12	0.036326947798999
0.1203	0.0363694113459703
0.1206	0.0364119287711415
0.1209	0.0364545001459606
0.1212	0.0364971255419703
0.1215	0.0365398050308069
0.1218	0.0365825386842014
0.1221	0.0366253265739796
0.1224	0.0366681687720615
0.1227	0.036711065350462
0.123	0.036754016381291
0.1233	0.036797021936753
0.1236	0.036840082089148
0.1239	0.036883196910871
0.1242	0.0369263664744122
0.1245	0.0369695908523574
0.1248	0.0370128701173878
0.1251	0.0370562043422804
0.1254	0.0370995935999077
0.1257	0.0371430379632384
0.126	0.0371865375053369
0.1263	0.0372300922993637
0.1266	0.0372737024185759
0.1269	0.0373173679363264
0.1272	0.0373610889260649
0.1275	0.0374048654613374
0.1278	0.0374486976157867
0.1281	0.0374925854631524
0.1284	0.0375365290772711
0.1287	0.037580528532076
0.129	0.0376245839015978
0.1293	0.0376686952599643
0.1296	0.0377128626814006
0.1299	0.0377570862402295
0.1302	0.037801366010871
0.1305	0.0378457020678431
0.1308	0.0378900944857614
0.1311	0.0379345433393396
0.1314	0.0379790487033893
0.1317	0.0380236106528203
0.132	0.0380682292626405
0.1323	0.0381129046079566
0.1326	0.0381576367639734
0.1329	0.0382024258059945
0.1332	0.038247271809422
0.1335	0.0382921748497572
0.1338	0.0383371350026
0.1341	0.0383821523436496
0.1344	0.0384272269487042
0.1347	0.0384723588936616
0.135	0.0385175482545186
0.1353	0.0385627951073719
0.1356	0.0386080995284178
0.1359	0.0386534615939519
0.1362	0.0386988813803705
0.1365	0.0387443589641691
0.1368	0.0387898944219438
0.1371	0.0388354878303907
0.1374	0.0388811392663064
0.1377	0.0389268488065878
0.138	0.0389726165282326
0.1383	0.0390184425083388
0.1386	0.0390643268241057
0.1389	0.0391102695528332
0.1392	0.0391562707719222
0.1395	0.0392023305588751
0.1398	0.0392484489912953
0.1401	0.0392946261468875
0.1404	0.0393408621034582
0.1407	0.0393871569389153
0.141	0.0394335107312687
0.1413	0.0394799235586298
0.1416	0.0395263954992122
0.1419	0.0395729266313317
0.1422	0.039619517033406
0.1425	0.0396661667839555
0.1428	0.0397128759616027
0.1431	0.0397596446450728
0.1434	0.0398064729131938
0.1437	0.0398533608448964
0.144	0.0399003085192142
0.1443	0.0399473160152838
0.1446	0.0399943834123451
0.1449	0.0400415107897411
0.1452	0.0400886982269183
0.1455	0.0401359458034267
0.1458	0.04018325359892
0.1461	0.0402306216931554
0.1464	0.0402780501659942
0.1467	0.0403255390974016
0.147	0.0403730885674468
0.1473	0.0404206986563034
0.1476	0.0404683694442493
0.1479	0.0405161010116668
0.1482	0.0405638934390427
0.1485	0.0406117468069687
0.1488	0.040659661196141
0.1491	0.0407076366873612
0.1494	0.0407556733615354
0.1497	0.0408037712996753
0.15	0.0408519305828978
0.1503	0.040900151292425
0.1506	0.0409484335095847
0.1509	0.0409967773158104
0.1512	0.0410451827926412
0.1515	0.0410936500217222
0.1518	0.0411421790848045
0.1521	0.0411907700637453
0.1524	0.041239423040508
0.1527	0.0412881380971624
0.153	0.041336915315885
0.1533	0.0413857547789585
0.1536	0.0414346565687725
0.1539	0.0414836207678236
0.1542	0.0415326474587152
0.1545	0.0415817367241578
0.1548	0.0416308886469691
0.1551	0.0416801033100743
0.1554	0.0417293807965057
0.1557	0.0417787211894035
0.156	0.0418281245720154
0.1563	0.0418775910276969
0.1566	0.0419271206399117
0.1569	0.0419767134922311
0.1572	0.042026369668335
0.1575	0.0420760892520112
0.1578	0.0421258723271562
0.1581	0.042175718977775
0.1584	0.0422256292879812
0.1587	0.042275603341997
0.159	0.0423256412241539
0.1593	0.0423757430188919
0.1596	0.0424259088107607
0.1599	0.0424761386844187
0.1602	0.0425264327246342
0.1605	0.0425767910162847
0.1608	0.0426272136443572
0.1611	0.0426777006939488
0.1614	0.0427282522502663
0.1617	0.0427788683986264
0.162	0.042829549224456
0.1623	0.0428802948132923
0.1626	0.0429311052507827
0.1629	0.0429819806226851
0.1632	0.0430329210148681
0.1635	0.043083926513311
0.1638	0.0431349972041038
0.1641	0.0431861331734477
0.1644	0.0432373345076547
0.1647	0.0432886012931483
0.165	0.0433399336164631
0.1653	0.0433913315642453
0.1656	0.0434427952232526
0.1659	0.0434943246803544
0.1662	0.0435459200225319
0.1665	0.0435975813368782
0.1668	0.0436493087105988
0.1671	0.0437011022310108
0.1674	0.0437529619855441
0.1677	0.0438048880617409
0.168	0.0438568805472558
0.1683	0.0439089395298563
0.1686	0.0439610650974225
0.1689	0.0440132573379476
0.1692	0.0440655163395377
0.1695	0.0441178421904121
0.1698	0.0441702349789036
0.1701	0.0442226947934582
0.1704	0.0442752217226353
0.1707	0.0443278158551083
0.171	0.0443804772796642
0.1713	0.0444332060852038
0.1716	0.0444860023607424
0.1719	0.0445388661954088
0.1722	0.0445917976784465
0.1725	0.0446447968992134
0.1728	0.0446978639471817
0.1731	0.0447509989119386
0.1734	0.0448042018831855
0.1737	0.0448574729507394
0.174	0.0449108122045318
0.1743	0.0449642197346094
0.1746	0.0450176956311346
0.1749	0.0450712399843846
0.1752	0.0451248528847525
0.1755	0.045178534422747
0.1758	0.0452322846889923
0.1761	0.0452861037742289
0.1764	0.045339991769313
0.1767	0.0453939487652169
0.177	0.0454479748530296
0.1773	0.0455020701239559
0.1776	0.0455562346693175
0.1779	0.0456104685805527
0.1782	0.0456647719492163
0.1785	0.0457191448669803
0.1788	0.0457735874256335
0.1791	0.0458280997170818
0.1794	0.0458826818333487
0.1797	0.0459373338665746
0.18	0.0459920559090178
0.1803	0.0460468480530539
0.1806	0.0461017103911765
0.1809	0.0461566430159971
0.1812	0.0462116460202449
0.1815	0.0462667194967675
0.1818	0.0463218635385307
0.1821	0.0463770782386187
0.1824	0.0464323636902341
0.1827	0.0464877199866982
0.183	0.0465431472214509
0.1833	0.0465986454880514
0.1836	0.0466542148801773
0.1839	0.0467098554916259
0.1842	0.0467655674163134
0.1845	0.0468213507482754
0.1848	0.0468772055816671
0.1851	0.0469331320107633
0.1854	0.0469891301299586
0.1857	0.0470452000337674
0.186	0.0471013418168242
0.1863	0.0471575555738835
0.1866	0.0472138413998201
0.1869	0.0472701993896291
0.1872	0.0473266296384264
0.1875	0.0473831322414482
0.1878	0.0474397072940515
0.1881	0.0474963548917144
0.1884	0.047553075130036
0.1887	0.047609868104736
0.189	0.0476667339116561
0.1893	0.047723672646759
0.1896	0.0477806844061287
0.1899	0.0478377692859714
0.1902	0.0478949273826145
0.1905	0.0479521587925076
0.1908	0.0480094636122223
0.1911	0.0480668419384521
0.1914	0.0481242938680132
0.1917	0.0481818194978437
0.192	0.0482394189250044
0.1923	0.048297092246679
0.1926	0.0483548395601735
0.1929	0.0484126609629172
0.1932	0.0484705565524622
0.1935	0.0485285264264837
0.1938	0.0485865706827804
0.1941	0.0486446894192742
0.1944	0.0487028827340105
0.1947	0.0487611507251584
0.195	0.0488194934910109
0.1953	0.0488779111299848
0.1956	0.0489364037406207
0.1959	0.0489949714215838
0.1962	0.0490536142716633
0.1965	0.0491123323897728
0.1968	0.0491711258749503
0.1971	0.0492299948263589
0.1974	0.0492889393432861
0.1977	0.0493479595251443
0.198	0.0494070554714712
0.1983	0.0494662272819295
0.1986	0.049525475056307
0.1989	0.0495847988945173
0.1992	0.0496441988965992
0.1995	0.0497036751627174
0.1998	0.0497632277931621
0.2001	0.0498228568883499
0.2004	0.049882562548823
0.2007	0.0499423448752497
0.201	0.0500022039684252
0.2013	0.0500621399292704
0.2016	0.0501221528588332
0.2019	0.0501822428582881
0.2022	0.0502424100289363
0.2025	0.0503026544722059
0.2028	0.0503629762896522
0.2031	0.0504233755829576
0.2034	0.0504838524539318
0.2037	0.0505444070045119
0.204	0.0506050393367626
0.2043	0.0506657495528764
0.2046	0.0507265377551732
0.2049	0.0507874040461013
0.2052	0.050848348528237
0.2055	0.0509093713042844
0.2058	0.0509704724770764
0.2061	0.0510316521495741
0.2064	0.051092910424867
0.2067	0.0511542474061737
0.207	0.0512156631968412
0.2073	0.0512771579003458
0.2076	0.0513387316202928
0.2079	0.0514003844604163
0.2082	0.0514621165245803
0.2085	0.051523927916778
0.2088	0.051585818741132
0.2091	0.0516477891018949
0.2094	0.0517098391034489
0.2097	0.0517719688503064
0.21	0.0518341784471097
0.2103	0.0518964679986312
0.2106	0.0519588376097739
0.2109	0.0520212873855711
0.2112	0.0520838174311866
0.2115	0.0521464278519153
0.2118	0.0522091187531825
0.2121	0.0522718902405448
0.2124	0.0523347424196895
0.2127	0.0523976753964354
0.213	0.0524606892767328
0.2133	0.0525237841666629
0.2136	0.0525869601724392
0.2139	0.0526502174004064
0.2142	0.0527135559570412
0.2145	0.0527769759489523
0.2148	0.0528404774828806
0.2151	0.0529040606656991
0.2154	0.052967725604413
0.2157	0.0530314724061603
0.216	0.0530953011782115
0.2163	0.0531592120279696
0.2166	0.0532232050629707
0.2169	0.0532872803908839
0.2172	0.0533514381195112
0.2175	0.053415678356788
0.2178	0.053480001210783
0.2181	0.0535444067896984
0.2184	0.05360889520187
0.2187	0.0536734665557674
0.219	0.0537381209599939
0.2193	0.0538028585232869
0.2196	0.0538676793545179
0.2199	0.0539325835626926
0.2202	0.0539975712569512
0.2205	0.0540626425465681
0.2208	0.0541277975409527
0.2211	0.0541930363496489
0.2214	0.0542583590823354
0.2217	0.054323765848826
0.222	0.0543892567590698
0.2223	0.0544548319231507
0.2226	0.0545204914512884
0.2229	0.0545862354538377
0.2232	0.0546520640412895
0.2235	0.05471797732427
0.2238	0.0547839754135414
0.2241	0.054850058420002
0.2244	0.0549162264546862
0.2247	0.0549824796287645
0.225	0.0550488180535439
0.2253	0.0551152418404678
0.2256	0.0551817511011163
0.2259	0.0552483459472063
0.2262	0.0553150264905913
0.2265	0.0553817928432621
0.2268	0.0554486451173464
0.2271	0.0555155834251094
0.2274	0.0555826078789532
0.2277	0.0556497185914179
0.228	0.0557169156751811
0.2283	0.0557841992430578
0.2286	0.0558515694080011
0.2289	0.0559190262831024
0.2292	0.0559865699815906
0.2295	0.0560542006168333
0.2298	0.0561219183023363
0.2301	0.0561897231517438
0.2304	0.0562576152788389
0.2307	0.056325594797543
0.231	0.0563936618219168
0.2313	0.0564618164661597
0.2316	0.0565300588446102
0.2319	0.0565983890717463
0.2322	0.0566668072621851
0.2325	0.0567353135306832
0.2328	0.056803907992137
0.2331	0.0568725907615824
0.2334	0.0569413619541951
0.2337	0.0570102216852912
0.234	0.0570791700703264
0.2343	0.0571482072248968
0.2346	0.057217333264739
0.2349	0.0572865483057298
0.2352	0.0573558524638868
0.2355	0.0574252458553683
0.2358	0.0574947285964732
0.2361	0.0575643008036418
0.2364	0.057633962593455
0.2367	0.0577037140826351
0.237	0.0577735553880459
0.2373	0.0578434866266924
0.2376	0.0579135079157213
0.2379	0.0579836193724211
0.2382	0.0580538211142218
0.2385	0.0581241132586956
0.2388	0.0581944959235568
0.2391	0.0582649692266615
0.2394	0.0583355332860087
0.2397	0.0584061882197394
0.24	0.0584769341461373
0.2403	0.0585477711836288
0.2406	0.0586186994507829
0.2409	0.0586897190663118
0.2412	0.0587608301490706
0.2415	0.0588320328180574
0.2418	0.058903327192414
0.2421	0.0589747133914253
0.2424	0.0590461915345197
0.2427	0.0591177617412694
0.243	0.0591894241313902
0.2433	0.0592611788247421
0.2436	0.0593330259413288
0.2439	0.0594049656012982
0.2442	0.0594769979249426
0.2445	0.0595491230326985
0.2448	0.059621341045147
0.2451	0.0596936520830139
0.2454	0.0597660562671694
0.2457	0.0598385537186289
0.246	0.0599111445585527
0.2463	0.059983828908246
0.2466	0.0600566068891597
0.2469	0.0601294786228893
0.2472	0.0602024442311765
0.2475	0.0602755038359082
0.2478	0.060348657559117
0.2481	0.0604219055229813
0.2484	0.0604952478498257
0.2487	0.0605686846621205
0.249	0.0606422160824824
0.2493	0.0607158422336743
0.2496	0.0607895632386057
0.2499	0.0608633792203325
0.2502	0.060937290302057
0.2505	0.0610112966071288
0.2508	0.0610853982590439
0.2511	0.0611595953814457
0.2514	0.0612338880981244
0.2517	0.0613082765330177
0.252	0.0613827608102106
0.2523	0.0614573410539354
0.2526	0.0615320173885723
0.2529	0.061606789938649
0.2532	0.061681658828841
0.2535	0.0617566241839722
0.2538	0.0618316861290139
0.2541	0.061906844789086
0.2544	0.0619821002894568
0.2547	0.0620574527555427
0.255	0.0621329023129089
0.2553	0.0622084490872691
0.2556	0.0622840932044859
0.2559	0.0623598347905707
0.2562	0.062435673971684
0.2565	0.0625116108741353
0.2568	0.0625876456243835
0.2571	0.0626637783490367
0.2574	0.0627400091748525
0.2577	0.0628163382287384
0.258	0.062892765637751
0.2583	0.0629692915290974
0.2586	0.0630459160301342
0.2589	0.0631226392683681
0.2592	0.0631994613714561
0.2595	0.0632763824672054
0.2598	0.0633534026835737
0.2601	0.063430522148669
0.2604	0.0635077409907502
0.2607	0.0635850593382268
0.261	0.0636624773196593
0.2613	0.0637399950637587
0.2616	0.0638176126993877
0.2619	0.06389533035556
0.2622	0.0639731481614403
0.2625	0.0640510662463453
0.2628	0.0641290847397426
0.2631	0.0642072037712521
0.2634	0.064285423470645
0.2637	0.0643637439678445
0.264	0.0644421653929259
0.2643	0.0645206878761167
0.2646	0.0645993115477961
0.2649	0.0646780365384964
0.2652	0.0647568629789017
0.2655	0.0648357909998491
0.2658	0.0649148207323281
0.2661	0.0649939523074809
0.2664	0.0650731858566031
0.2667	0.0651525215111427
0.267	0.0652319594027012
0.2673	0.0653114996630333
0.2676	0.0653911424240468
0.2679	0.0654708878178032
0.2682	0.0655507359765176
0.2685	0.0656306870325584
0.2688	0.0657107411184482
0.2691	0.0657908983668634
0.2694	0.0658711589106341
0.2697	0.065951522882745
0.27	0.0660319904163345
0.2703	0.0661125616446959
0.2706	0.0661932367012766
0.2709	0.0662740157196784
0.2712	0.0663548988336582
0.2715	0.0664358861771273
0.2718	0.066516977884152
0.2721	0.0665981740889538
0.2724	0.0666794749259088
0.2727	0.0667608805295489
0.273	0.0668423910345609
0.2733	0.066924006575787
0.2736	0.0670057272882253
0.2739	0.0670875533070292
0.2742	0.0671694847675079
0.2745	0.0672515218051265
0.2748	0.0673336645555061
0.2751	0.0674159131544238
0.2754	0.0674982677378129
0.2757	0.0675807284417628
0.276	0.0676632954025197
0.2763	0.0677459687564859
0.2766	0.0678287486402203
0.2769	0.0679116351904389
0.2772	0.0679946285440138
0.2775	0.0680777288379748
0.2778	0.0681609362095082
0.2781	0.0682442507959575
0.2784	0.0683276727348237
0.2787	0.0684112021637647
0.279	0.068494839220596
0.2793	0.0685785840432908
0.2796	0.0686624367699798
0.2799	0.0687463975389515
0.2802	0.0688304664886521
0.2805	0.0689146437576858
0.2808	0.0689989294848151
0.2811	0.0690833238089602
0.2814	0.0691678268691999
0.2817	0.0692524388047713
0.282	0.0693371597550699
0.2823	0.0694219898596498
0.2826	0.0695069292582237
0.2829	0.069591978090663
0.2832	0.0696771364969983
0.2835	0.0697624046174187
0.2838	0.0698477825922727
0.2841	0.0699332705620679
0.2844	0.0700188686674709
0.2847	0.0701045770493082
0.285	0.0701903958485652
0.2853	0.0702763252063872
0.2856	0.0703623652640792
0.2859	0.0704485161631056
0.2862	0.0705347780450909
0.2865	0.0706211510518198
0.2868	0.0707076353252366
0.2871	0.0707942310074461
0.2874	0.0708809382407131
0.2877	0.0709677571674628
0.288	0.0710546879302811
0.2883	0.0711417306719141
0.2886	0.0712288855352687
0.2889	0.0713161526634126
0.2892	0.0714035321995742
0.2895	0.0714910242871428
0.2898	0.0715786290696689
0.2901	0.071666346690864
0.2904	0.0717541772946008
0.2907	0.0718421210249133
0.291	0.0719301780259971
0.2913	0.072018348442209
0.2916	0.0721066324180674
0.2919	0.0721950300982527
0.2922	0.0722835416276069
0.2925	0.0723721671511337
0.2928	0.0724609068139991
0.2931	0.0725497607615307
0.2934	0.0726387291392187
0.2937	0.0727278120927154
0.294	0.0728170097678351
0.2943	0.0729063223105552
0.2946	0.072995749867015
0.2949	0.0730852925835167
0.2952	0.073174950606525
0.2955	0.0732647240826675
0.2958	0.0733546131587348
0.2961	0.0734446179816804
0.2964	0.0735347386986206
0.2967	0.0736249754568352
0.297	0.073715328403767
0.2973	0.0738057976870221
0.2976	0.0738963834543703
0.2979	0.0739870858537446
0.2982	0.0740779050332416
0.2985	0.0741688411411218
0.2988	0.0742598943258093
0.2991	0.0743510647358921
0.2994	0.0744423525201219
0.2997	0.0745337578274147
0.3	0.0746252808068505
0.3003	0.0747169216076736
0.3006	0.0748086803792924
0.3009	0.0749005572712797
0.3012	0.0749925524333729
0.3015	0.0750846660154737
0.3018	0.0751768981676485
0.3021	0.0752692490401285
0.3024	0.0753617187833096
0.3027	0.0754543075477525
0.303	0.0755470154841829
0.3033	0.0756398427434916
0.3036	0.0757327894767343
0.3039	0.0758258558351321
0.3042	0.0759190419700713
0.3045	0.0760123480331035
0.3048	0.0761057741759459
0.3051	0.0761993205504809
0.3054	0.0762929873087569
0.3057	0.0763867746029876
0.306	0.0764806825855527
0.3063	0.0765747114089975
0.3066	0.0766688612260336
0.3069	0.076763132189538
0.3072	0.0768575244525545
0.3075	0.0769520381682922
0.3078	0.0770466734901273
0.3081	0.0771414305716015
0.3084	0.0772363095664235
0.3087	0.0773313106284681
0.309	0.0774264339117765
0.3093	0.0775216795705571
0.3096	0.0776170477591843
0.3099	0.0777125386321994
0.3102	0.0778081523443111
0.3105	0.0779038890503942
0.3108	0.0779997489054909
0.3111	0.0780957320648105
0.3114	0.0781918386837291
0.3117	0.0782880689177902
0.312	0.0783844229227048
0.3123	0.0784809008543506
0.3126	0.0785775028687734
0.3129	0.0786742291221858
0.3132	0.0787710797709687
0.3135	0.0788680549716699
0.3138	0.0789651548810053
0.3141	0.0790623796558585
0.3144	0.0791597294532809
0.3147	0.0792572044304915
0.315	0.0793548047448779
0.3153	0.0794525305539952
0.3156	0.0795503820155667
0.3159	0.0796483592874839
0.3162	0.0797464625278067
0.3165	0.079844691894763
0.3168	0.0799430475467493
0.3171	0.0800415296423303
0.3174	0.0801401383402394
0.3177	0.0802388737993785
0.318	0.0803377361788181
0.3183	0.0804367256377974
0.3186	0.0805358423357241
0.3189	0.0806350864321752
0.3192	0.0807344580868963
0.3195	0.0808339574598017
0.3198	0.0809335847109751
0.3201	0.0810333400006692
0.3204	0.0811332234893054
0.3207	0.0812332353374749
0.321	0.0813333757059376
0.3213	0.0814336447556231
0.3216	0.0815340426476301
0.3219	0.0816345695432267
0.3222	0.0817352256038507
0.3225	0.0818360109911092
0.3228	0.081936925866779
0.3231	0.0820379703928065
0.3234	0.0821391447313079
0.3237	0.0822404490445691
0.324	0.0823418834950457
0.3243	0.0824434482453632
0.3246	0.0825451434583173
0.3249	0.0826469692968732
0.3252	0.0827489259241665
0.3255	0.0828510135035028
0.3258	0.0829532321983578
0.3261	0.0830555821723772
0.3264	0.0831580635893774
0.3267	0.0832606766133445
0.327	0.0833634214084356
0.3273	0.0834662981389776
0.3276	0.0835693069694681
0.3279	0.0836724480645752
0.3282	0.0837757215891376
0.3285	0.0838791277081643
0.3288	0.0839826665868354
0.3291	0.084086338390501
0.3294	0.0841901432846828
0.3297	0.0842940814350725
0.33	0.0843981530075332
0.3303	0.0845023581680983
0.3306	0.0846066970829726
0.3309	0.0847111699185317
0.3312	0.084815776841322
0.3315	0.0849205180180612
0.3318	0.0850253936156381
0.3321	0.0851304038011124
0.3324	0.0852355487417151
0.3327	0.0853408286048486
0.333	0.085446243558086
0.3333	0.0855517937691723
0.3336	0.0856574794060237
0.3339	0.0857633006367274
0.3342	0.0858692576295424
0.3345	0.085975350552899
0.3348	0.086081579575399
0.3351	0.0861879448658158
0.3354	0.0862944465930942
0.3357	0.0864010849263507
0.336	0.0865078600348735
0.3363	0.0866147720881223
0.3366	0.0867218212557287
0.3369	0.0868290077074958
0.3372	0.0869363316133986
0.3375	0.0870437931435841
0.3378	0.0871513924683707
0.3381	0.0872591297582489
0.3384	0.0873670051838814
0.3387	0.0874750189161021
0.339	0.0875831711259176
0.3393	0.0876914619845061
0.3396	0.0877998916632178
0.3399	0.0879084603335752
0.3402	0.0880171681672725
0.3405	0.0881260153361764
0.3408	0.0882350020123254
0.3411	0.0883441283679303
0.3414	0.0884533945753742
0.3417	0.0885628008072122
0.342	0.0886723472361717
0.3423	0.0887820340351523
0.3426	0.0888918613772261
0.3429	0.089001829435637
0.3432	0.0891119383838019
0.3435	0.0892221883953095
0.3438	0.0893325796439211
0.3441	0.0894431123035703
0.3444	0.0895537865483633
0.3447	0.0896646025525783
0.345	0.0897755604906664
0.3453	0.0898866605372509
0.3456	0.0899979028671275
0.3459	0.0901092876552647
0.3462	0.0902208150768033
0.3465	0.0903324853070566
0.3468	0.0904442985215104
0.3471	0.0905562548958234
0.3474	0.0906683546058264
0.3477	0.0907805978275231
0.348	0.0908929847370896
0.3483	0.0910055155108747
0.3486	0.0911181903253997
0.3489	0.0912310093573588
0.3492	0.0913439727836186
0.3495	0.0914570807812183
0.3498	0.0915703335273698
0.3501	0.091683731199458
0.3504	0.0917972739750398
0.3507	0.0919109620318453
0.351	0.0920247955477771
0.3513	0.0921387747009106
0.3516	0.0922528996694936
0.3519	0.092367170631947
0.3522	0.0924815877668639
0.3525	0.0925961512530105
0.3528	0.0927108612693257
0.3531	0.0928257179949207
0.3534	0.0929407216090801
0.3537	0.0930558722912602
0.354	0.093171170221091
0.3543	0.0932866155783746
0.3546	0.0934022085430859
0.3549	0.0935179492953729
0.3552	0.0936338380155555
0.3555	0.0937498748841269
0.3558	0.093866060081753
0.3561	0.0939823937892719
0.3564	0.0940988761876948
0.3567	0.0942155074582053
0.357	0.0943322877821599
0.3573	0.0944492173410877
0.3576	0.0945662963166902
0.3579	0.0946835248908415
0.3582	0.0948009032455889
0.3585	0.0949184315631515
0.3588	0.0950361100259216
0.3591	0.0951539388164639
0.3594	0.0952719181175154
0.3597	0.0953900481119861
0.36	0.0955083289829582
0.3603	0.0956267609136865
0.3606	0.0957453440875985
0.3609	0.0958640786882938
0.3612	0.0959829648995448
0.3615	0.0961020029052964
0.3618	0.0962211928896654
0.3621	0.0963405350369417
0.3624	0.0964600295315871
0.3627	0.0965796765582361
0.363	0.0966994763016952
0.3633	0.0968194289469435
0.3636	0.0969395346791323
0.3639	0.0970597936835851
0.3642	0.0971802061457978
0.3645	0.0973007722514383
0.3648	0.097421492186347
0.3651	0.0975423661365362
0.3654	0.0976633942881905
0.3657	0.0977845768276665
0.366	0.0979059139414929
0.3663	0.0980274058163706
0.3666	0.0981490526391721
0.3669	0.0982708545969426
0.3672	0.0983928118768983
0.3675	0.0985149246664281
0.3678	0.0986371931530926
0.3681	0.0987596175246239
0.3684	0.0988821979689263
0.3687	0.0990049346740759
0.369	0.0991278278283199
0.3693	0.099250877620078
0.3696	0.099374084237941
0.3699	0.0994974478706718
0.3702	0.0996209687072042
0.3705	0.0997446469366443
0.3708	0.0998684827482689
0.3711	0.0999924763315268
0.3714	0.100116627876038
0.3717	0.100240937571594
0.372	0.100365405608157
0.3723	0.100490032175862
0.3726	0.100614817465013
0.3729	0.100739761666087
0.3732	0.100864864969731
0.3735	0.100990127566763
0.3738	0.101115549648174
0.3741	0.101241131405123
0.3744	0.101366873028942
0.3747	0.101492774711133
0.375	0.101618836643368
0.3753	0.101745059017493
0.3756	0.10187144202552
0.3759	0.101997985859635
0.3762	0.102124690712193
0.3765	0.102251556775721
0.3768	0.102378584242914
0.3771	0.102505773306641
0.3774	0.102633124159937
0.3777	0.102760636996011
0.378	0.10288831200824
0.3783	0.103016149390171
0.3786	0.103144149335522
0.3789	0.103272312038182
0.3792	0.103400637692208
0.3795	0.103529126491827
0.3798	0.103657778631437
0.3801	0.103786594305604
0.3804	0.103915573709066
0.3807	0.104044717036729
0.381	0.104174024483668
0.3813	0.104303496245129
0.3816	0.104433132516526
0.3819	0.104562933493442
0.3822	0.104692899371632
0.3825	0.104823030347016
0.3828	0.104953326615687
0.3831	0.105083788373903
0.3834	0.105214415818095
0.3837	0.105345209144859
0.384	0.105476168550962
0.3843	0.10560729423334
0.3846	0.105738586389096
0.3849	0.105870045215501
0.3852	0.106001670909997
0.3855	0.106133463670191
0.3858	0.106265423693862
0.3861	0.106397551178954
0.3864	0.106529846323579
0.3867	0.106662309326019
0.387	0.106794940384723
0.3873	0.106927739698307
0.3876	0.107060707465555
0.3879	0.107193843885418
0.3882	0.107327149157016
0.3885	0.107460623479636
0.3888	0.10759426705273
0.3891	0.107728080075921
0.3894	0.107862062748994
0.3897	0.107996215271906
0.39	0.108130537844778
0.3903	0.108265030667899
0.3906	0.108399693941722
0.3909	0.108534527866871
0.3912	0.108669532644132
0.3915	0.108804708474461
0.3918	0.108940055558977
0.3921	0.109075574098966
0.3924	0.109211264295883
0.3927	0.109347126351344
0.393	0.109483160467134
0.3933	0.109619366845203
0.3936	0.109755745687666
0.3939	0.109892297196804
0.3942	0.110029021575062
0.3945	0.110165919025052
0.3948	0.11030298974955
0.3951	0.110440233951496
0.3954	0.110577651833998
0.3957	0.110715243600325
0.396	0.110853009453912
0.3963	0.110990949598359
0.3966	0.111129064237431
0.3969	0.111267353575054
0.3972	0.111405817815321
0.3975	0.111544457162488
0.3978	0.111683271820974
0.3981	0.111822261995364
0.3984	0.111961427890403
0.3987	0.112100769711002
0.399	0.112240287662235
0.3993	0.112379981949339
0.3996	0.112519852777712
0.3999	0.112659900352918
0.4002	0.112800124880681
0.4005	0.112940526566889
0.4008	0.113081105617592
0.4011	0.113221862239003
0.4014	0.113362796637495
0.4017	0.113503909019606
0.402	0.113645199592034
0.4023	0.113786668561638
0.4026	0.113928316135439
0.4029	0.114070142520622
0.4032	0.114212147924529
0.4035	0.114354332554666
0.4038	0.114496696618698
0.4041	0.114639240324453
0.4044	0.114781963879917
0.4047	0.11492486749324
0.405	0.115067951372727
0.4053	0.115211215726849
0.4056	0.115354660764232
0.4059	0.115498286693665
0.4062	0.115642093724095
0.4065	0.11578608206463
0.4068	0.115930251924536
0.4071	0.116074603513237
0.4074	0.116219137040319
0.4077	0.116363852715524
0.408	0.116508750748755
0.4083	0.116653831350072
0.4086	0.116799094729692
0.4089	0.116944541097993
0.4092	0.11709017066551
0.4095	0.117235983642934
0.4098	0.117381980241115
0.4101	0.117528160671061
0.4104	0.117674525143935
0.4107	0.11782107387106
0.411	0.117967807063913
0.4113	0.118114724934128
0.4116	0.118261827693499
0.4119	0.118409115553972
0.4122	0.11855658872765
0.4125	0.118704247426793
0.4128	0.118852091863817
0.4131	0.119000122251291
0.4134	0.119148338801943
0.4137	0.119296741728653
0.414	0.119445331244456
0.4143	0.119594107562545
0.4146	0.119743070896264
0.4149	0.119892221459112
0.4152	0.120041559464743
0.4155	0.120191085126965
0.4158	0.120340798659739
0.4161	0.120490700277179
0.4164	0.120640790193554
0.4167	0.120791068623284
0.417	0.120941535780943
0.4173	0.121092191881258
0.4176	0.121243037139108
0.4179	0.121394071769524
0.4182	0.121545295987689
0.4185	0.121696710008938
0.4188	0.121848314048757
0.4191	0.122000108322784
0.4194	0.122152093046808
0.4197	0.122304268436769
0.42	0.122456634708757
0.4203	0.122609192079014
0.4206	0.122761940763929
0.4209	0.122914880980045
0.4212	0.123068012944051
0.4215	0.123221336872789
0.4218	0.123374852983248
0.4221	0.123528561492566
0.4224	0.123682462618031
0.4227	0.123836556577079
0.423	0.123990843587294
0.4233	0.124145323866409
0.4236	0.124299997632303
0.4239	0.124454865103005
0.4242	0.12460992649669
0.4245	0.12476518203168
0.4248	0.124920631926444
0.4251	0.125076276399598
0.4254	0.125232115669904
0.4257	0.12538814995627
0.426	0.125544379477751
0.4263	0.125700804453545
0.4266	0.125857425102998
0.4269	0.126014241645601
0.4272	0.126171254300986
0.4275	0.126328463288935
0.4278	0.126485868829371
0.4281	0.126643471142361
0.4284	0.126801270448117
0.4287	0.126959266966994
0.429	0.127117460919489
0.4293	0.127275852526245
0.4296	0.127434442008045
0.4299	0.127593229585814
0.4302	0.127752215480622
0.4305	0.127911399913677
0.4308	0.128070783106333
0.4311	0.128230365280081
0.4314	0.128390146656557
0.4317	0.128550127457533
0.432	0.128710307904927
0.4323	0.128870688220791
0.4326	0.129031268627323
0.4329	0.129192049346856
0.4332	0.129353030601864
0.4335	0.129514212614961
0.4338	0.129675595608897
0.4341	0.129837179806563
0.4344	0.129998965430986
0.4347	0.130160952705333
0.435	0.130323141852906
0.4353	0.130485533097147
0.4356	0.130648126661632
0.4359	0.130810922770075
0.4362	0.130973921646327
0.4365	0.131137123514373
0.4368	0.131300528598336
0.4371	0.131464137122472
0.4374	0.131627949311173
0.4377	0.131791965388967
0.438	0.131956185580514
0.4383	0.132120610110609
0.4386	0.132285239204182
0.4389	0.132450073086294
0.4392	0.132615111982141
0.4395	0.132780356117052
0.4398	0.132945805716486
0.4401	0.133111461006036
0.4404	0.133277322211428
0.4407	0.133443389558516
0.441	0.133609663273287
0.4413	0.13377614358186
0.4416	0.133942830710482
0.4419	0.134109724885532
0.4422	0.134276826333517
0.4425	0.134444135281075
0.4428	0.134611651954972
0.4431	0.134779376582103
0.4434	0.134947309389492
0.4437	0.13511545060429
0.444	0.135283800453775
0.4443	0.135452359165355
0.4446	0.135621126966563
0.4449	0.135790104085058
0.4452	0.135959290748626
0.4455	0.136128687185179
0.4458	0.136298293622755
0.4461	0.136468110289516
0.4464	0.13663813741375
0.4467	0.136808375223867
0.447	0.136978823948403
0.4473	0.137149483816019
0.4476	0.137320355055496
0.4479	0.137491437895739
0.4482	0.137662732565777
0.4485	0.13783423929476
0.4488	0.138005958311959
0.4491	0.138177889846767
0.4494	0.1383500341287
0.4497	0.138522391387391
0.45	0.138694961852595
0.4503	0.138867745754187
0.4506	0.139040743322161
0.4509	0.139213954786631
0.4512	0.139387380377828
0.4515	0.139561020326101
0.4518	0.13973487486192
0.4521	0.139908944215869
0.4524	0.140083228618651
0.4527	0.140257728301083
0.453	0.140432443494102
0.4533	0.140607374428758
0.4536	0.140782521336217
0.4539	0.140957884447761
0.4542	0.141133463994785
0.4545	0.141309260208799
0.4548	0.141485273321427
0.4551	0.141661503564405
0.4554	0.141837951169583
0.4557	0.142014616368924
0.456	0.142191499394501
0.4563	0.1423686004785
0.4566	0.142545919853218
0.4569	0.142723457751063
0.4572	0.142901214404552
0.4575	0.143079190046312
0.4578	0.143257384909082
0.4581	0.143435799225707
0.4584	0.143614433229141
0.4587	0.143793287152448
0.459	0.143972361228797
0.4593	0.144151655691465
0.4596	0.144331170773838
0.4599	0.144510906709404
0.4602	0.14469086373176
0.4605	0.144871042074609
0.4608	0.145051441971755
0.4611	0.14523206365711
0.4614	0.145412907364688
0.4617	0.145593973328608
0.462	0.145775261783091
0.4623	0.145956772962461
0.4626	0.146138507101143
0.4629	0.146320464433665
0.4632	0.146502645194656
0.4635	0.146685049618845
0.4638	0.146867677941061
0.4641	0.147050530396234
0.4644	0.147233607219391
0.4647	0.147416908645659
0.465	0.147600434910264
0.4653	0.147784186248529
0.4656	0.147968162895874
0.4659	0.148152365087816
0.4662	0.148336793059967
0.4665	0.148521447048037
0.4668	0.14870632728783
0.4671	0.148891434015245
0.4674	0.149076767466274
0.4677	0.149262327877005
0.468	0.149448115483617
0.4683	0.149634130522384
0.4686	0.14982037322967
0.4689	0.150006843841931
0.4692	0.150193542595715
0.4695	0.15038046972766
0.4698	0.150567625474496
0.4701	0.150755010073038
0.4704	0.150942623760196
0.4707	0.151130466772963
0.471	0.151318539348424
0.4713	0.151506841723749
0.4716	0.151695374136196
0.4719	0.151884136823109
0.4722	0.152073130021919
0.4725	0.152262353970139
0.4728	0.15245180890537
0.4731	0.152641495065297
0.4734	0.152831412687686
0.4737	0.153021562010389
0.474	0.153211943271339
0.4743	0.153402556708551
0.4746	0.153593402560122
0.4749	0.153784481064229
0.4752	0.15397579245913
0.4755	0.154167336983163
0.4758	0.154359114874743
0.4761	0.154551126372366
0.4764	0.154743371714606
0.4767	0.154935851140112
0.477	0.155128564887612
0.4773	0.15532151319591
0.4776	0.155514696303884
0.4779	0.155708114450489
0.4782	0.155901767874754
0.4785	0.156095656815782
0.4788	0.156289781512748
0.4791	0.156484142204902
0.4794	0.156678739131563
0.4797	0.156873572532125
0.48	0.15706864264605
0.4803	0.157263949712872
0.4806	0.157459493972194
0.4809	0.157655275663689
0.4812	0.157851295027098
0.4815	0.158047552302227
0.4818	0.158244047728955
0.4821	0.158440781547223
0.4824	0.158637753997039
0.4827	0.158834965318478
0.483	0.159032415751678
0.4833	0.159230105536842
0.4836	0.159428034914235
0.4839	0.159626204124188
0.4842	0.15982461340709
0.4845	0.160023263003396
0.4848	0.160222153153617
0.4851	0.16042128409833
0.4854	0.160620656078167
0.4857	0.16082026933382
0.486	0.161020124106042
0.4863	0.16122022063564
0.4866	0.16142055916348
0.4869	0.161621139930484
0.4872	0.161821963177631
0.4875	0.162023029145952
0.4878	0.162224338076535
0.4881	0.16242589021052
0.4884	0.162627685789102
0.4887	0.162829725053527
0.489	0.163032008245093
0.4893	0.163234535605148
0.4896	0.163437307375092
0.4899	0.163640323796374
0.4902	0.163843585110491
0.4905	0.164047091558989
0.4908	0.164250843383463
0.4911	0.164454840825553
0.4914	0.164659084126944
0.4917	0.16486357352937
0.492	0.165068309274607
0.4923	0.165273291604476
0.4926	0.165478520760841
0.4929	0.16568399698561
0.4932	0.16588972052073
0.4935	0.166095691608193
0.4938	0.166301910490028
0.4941	0.166508377408306
0.4944	0.166715092605136
0.4947	0.166922056322665
0.495	0.167129268803079
0.4953	0.167336730288601
0.4956	0.167544441021487
0.4959	0.167752401244032
0.4962	0.167960611198564
0.4965	0.168169071127445
0.4968	0.168377781273069
0.4971	0.168586741877866
0.4974	0.168795953184293
0.4977	0.169005415434841
0.498	0.169215128872031
0.4983	0.169425093738412
0.4986	0.169635310276562
0.4989	0.169845778729087
0.4992	0.170056499338621
0.4995	0.170267472347823
0.4998	0.170478697999378
0.5001	0.170690176535996
0.5004	0.170901908200411
0.5007	0.171113893235379
0.501	0.17132613188368
0.5013	0.171538624388116
0.5016	0.171751370991507
0.5019	0.171964371936696
0.5022	0.172177627466544
0.5025	0.172391137823931
0.5028	0.172604903251753
0.5031	0.172818923992925
0.5034	0.173033200290377
0.5037	0.173247732387054
0.504	0.173462520525916
0.5043	0.173677564949936
0.5046	0.173892865902101
0.5049	0.174108423625408
0.5052	0.174324238362867
0.5055	0.174540310357498
0.5058	0.174756639852328
0.5061	0.174973227090396
0.5064	0.175190072314747
0.5067	0.175407175768434
0.507	0.175624537694515
0.5073	0.175842158336054
0.5076	0.176060037936118
0.5079	0.176278176737781
0.5082	0.176496574984116
0.5085	0.1767152329182
0.5088	0.17693415078311
0.5091	0.177153328821924
0.5094	0.177372767277718
0.5097	0.177592466393569
0.51	0.177812426412547
0.5103	0.178032647577724
0.5106	0.178253130132165
0.5109	0.178473874318928
0.5112	0.17869488038107
0.5115	0.178916148561637
0.5118	0.179137679103668
0.5121	0.179359472250195
0.5124	0.179581528244239
0.5127	0.179803847328811
0.513	0.180026429746911
0.5133	0.180249275741526
0.5136	0.18047238555563
0.5139	0.180695759432184
0.5142	0.180919397614132
0.5145	0.181143300344405
0.5148	0.181367467865915
0.5151	0.181591900421556
0.5154	0.181816598254205
0.5157	0.182041561606719
0.516	0.182266790721933
0.5163	0.182492285842662
0.5166	0.182718047211698
0.5169	0.182944075071811
0.5172	0.183170369665744
0.5175	0.183396931236218
0.5178	0.183623760025926
0.5181	0.183850856277533
0.5184	0.184078220233678
0.5187	0.18430585213697
0.519	0.184533752229987
0.5193	0.184761920755279
0.5196	0.18499035795536
0.5199	0.185219064072714
0.5202	0.18544803934979
0.5205	0.185677284029004
0.5208	0.185906798352733
0.5211	0.186136582563318
0.5214	0.186366636903065
0.5217	0.186596961614238
0.522	0.186827556939062
0.5223	0.187058423119722
0.5226	0.187289560398361
0.5229	0.187520969017078
0.5232	0.187752649217929
0.5235	0.187984601242926
0.5238	0.188216825334034
0.5241	0.188449321733171
0.5244	0.188682090682209
0.5247	0.188915132422968
0.525	0.189148447197221
0.5253	0.189382035246688
0.5256	0.189615896813037
0.5259	0.189850032137886
0.5262	0.190084441462796
0.5265	0.190319125029272
0.5268	0.190554083078766
0.5271	0.19078931585267
0.5274	0.19102482359232
0.5277	0.191260606538991
0.528	0.191496664933898
0.5283	0.191732999018195
0.5286	0.191969609032972
0.5289	0.192206495219259
0.5292	0.192443657818017
0.5295	0.192681097070144
0.5298	0.19291881321647
0.5301	0.193156806497758
0.5304	0.193395077154701
0.5307	0.193633625427922
0.531	0.193872451557974
0.5313	0.194111555785336
0.5316	0.194350938350416
0.5319	0.194590599493545
0.5322	0.194830539454979
0.5325	0.195070758474899
0.5328	0.195311256793407
0.5331	0.195552034650525
0.5334	0.195793092286197
0.5337	0.196034429940283
0.534	0.196276047852565
0.5343	0.196517946262738
0.5346	0.196760125410413
0.5349	0.197002585535117
0.5352	0.197245326876288
0.5355	0.197488349673277
0.5358	0.197731654165346
0.5361	0.197975240591666
0.5364	0.198219109191318
0.5367	0.19846326020329
0.537	0.198707693866474
0.5373	0.19895241041967
0.5376	0.19919741010158
0.5379	0.199442693150809
0.5382	0.199688259805865
0.5385	0.199934110305155
0.5388	0.200180244886985
0.5391	0.200426663789559
0.5394	0.200673367250979
0.5397	0.200920355509242
0.54	0.201167628802239
0.5403	0.201415187367754
0.5406	0.201663031443464
0.5409	0.201911161266937
0.5412	0.202159577075628
0.5415	0.202408279106883
0.5418	0.202657267597934
0.5421	0.2029065427859
0.5424	0.203156104907784
0.5427	0.203405954200472
0.543	0.203656090900732
0.5433	0.203906515245214
0.5436	0.204157227470449
0.5439	0.204408227812842
0.5442	0.204659516508681
0.5445	0.204911093794125
0.5448	0.205162959905211
0.5451	0.205415115077848
0.5454	0.205667559547818
0.5457	0.205920293550773
0.546	0.206173317322236
0.5463	0.206426631097598
0.5466	0.206680235112115
0.5469	0.206934129600913
0.5472	0.207188314798978
0.5475	0.207442790941164
0.5478	0.207697558262183
0.5481	0.207952616996609
0.5484	0.208207967378877
0.5487	0.208463609643278
0.549	0.20871954402396
0.5493	0.208975770754928
0.5496	0.20923229007004
0.5499	0.209489102203006
0.5502	0.20974620738739
0.5505	0.210003605856604
0.5508	0.21026129784391
0.5511	0.210519283582416
0.5514	0.210777563305079
0.5517	0.211036137244698
0.552	0.211295005633917
0.5523	0.211554168705223
0.5526	0.211813626690941
0.5529	0.212073379823237
0.5532	0.212333428334117
0.5535	0.212593772455421
0.5538	0.212854412418825
0.5541	0.21311534845584
0.5544	0.213376580797808
0.5547	0.213638109675904
0.555	0.213899935321132
0.5553	0.214162057964324
0.5556	0.214424477836139
0.5559	0.214687195167064
0.5562	0.214950210187408
0.5565	0.215213523127302
0.5568	0.215477134216701
0.5571	0.21574104368538
0.5574	0.216005251762929
0.5577	0.21626975867876
0.558	0.216534564662098
0.5583	0.216799669941984
0.5586	0.217065074747269
0.5589	0.217330779306619
0.5592	0.217596783848508
0.5595	0.21786308860122
0.5598	0.218129693792846
0.5601	0.21839659965128
0.5604	0.218663806404225
0.5607	0.218931314279183
0.561	0.219199123503459
0.5613	0.219467234304158
0.5616	0.219735646908183
0.5619	0.220004361542235
0.5622	0.220273378432809
0.5625	0.220542697806194
0.5628	0.220812319888473
0.5631	0.221082244905519
0.5634	0.221352473082996
0.5637	0.221623004646354
0.564	0.22189383982083
0.5643	0.222164978831447
0.5646	0.222436421903012
0.5649	0.222708169260112
0.5652	0.222980221127116
0.5655	0.223252577728172
0.5658	0.223525239287205
0.5661	0.223798206027916
0.5664	0.224071478173781
0.5667	0.224345055948048
0.567	0.224618939573737
0.5673	0.224893129273637
0.5676	0.225167625270307
0.5679	0.225442427786071
0.5682	0.225717537043019
0.5685	0.225992953263004
0.5688	0.226268676667641
0.5691	0.226544707478306
0.5694	0.226821045916134
0.5697	0.227097692202017
0.57	0.227374646556602
0.5703	0.227651909200291
0.5706	0.227929480353239
0.5709	0.22820736023535
0.5712	0.228485549066281
0.5715	0.228764047065432
0.5718	0.229042854451954
0.5721	0.229321971444738
0.5724	0.229601398262421
0.5727	0.22988113512338
0.573	0.230161182245733
0.5733	0.230441539847334
0.5736	0.230722208145776
0.5739	0.231003187358384
0.5742	0.231284477702219
0.5745	0.23156607939407
0.5748	0.23184799265046
0.5751	0.232130217687638
0.5754	0.232412754721578
0.5757	0.232695603967983
0.576	0.232978765642275
0.5763	0.233262239959601
0.5766	0.233546027134825
0.5769	0.233830127382532
0.5772	0.234114540917021
0.5775	0.234399267952308
0.5778	0.234684308702121
0.5781	0.2349696633799
0.5784	0.235255332198794
0.5787	0.23554131537166
0.579	0.235827613111064
0.5793	0.236114225629273
0.5796	0.23640115313826
0.5799	0.236688395849697
0.5802	0.236975953974956
0.5805	0.237263827725109
0.5808	0.23755201731092
0.5811	0.237840522942852
0.5814	0.238129344831056
0.5817	0.238418483185378
0.582	0.23870793821535
0.5823	0.238997710130193
0.5826	0.239287799138813
0.5829	0.239578205449801
0.5832	0.239868929271427
0.5835	0.240159970811646
0.5838	0.240451330278086
0.5841	0.240743007878057
0.5844	0.241035003818541
0.5847	0.241327318306193
0.585	0.241619951547341
0.5853	0.241912903747982
0.5856	0.242206175113779
0.5859	0.242499765850065
0.5862	0.242793676161834
0.5865	0.243087906253743
0.5868	0.243382456330109
0.5871	0.24367732659491
0.5874	0.243972517251778
0.5877	0.244268028504003
0.588	0.244563860554526
0.5883	0.24486001360594
0.5886	0.245156487860489
0.5889	0.245453283520062
0.5892	0.245750400786197
0.5895	0.246047839860073
0.5898	0.246345600942513
0.5901	0.246643684233981
0.5904	0.246942089934577
0.5907	0.247240818244041
0.591	0.247539869361743
0.5913	0.24783924348669
0.5916	0.248138940817519
0.5919	0.248438961552494
0.5922	0.248739305889508
0.5925	0.24903997402608
0.5928	0.24934096615935
0.5931	0.249642282486081
0.5934	0.249943923202654
0.5937	0.250245888505071
0.594	0.250548178588946
0.5943	0.250850793649508
0.5946	0.251153733881599
0.5949	0.251456999479669
0.5952	0.251760590637777
0.5955	0.252064507549589
0.5958	0.252368750408373
0.5961	0.252673319407
0.5964	0.252978214737942
0.5967	0.253283436593269
0.597	0.253588985164645
0.5973	0.253894860643331
0.5976	0.25420106322018
0.5979	0.254507593085633
0.5982	0.254814450429723
0.5985	0.255121635442066
0.5988	0.255429148311864
0.5991	0.255736989227902
0.5994	0.256045158378542
0.5997	0.25635365595173
0.6	0.256662482134984
0.6003	0.256971637115397
0.6006	0.257281121079635
0.6009	0.257590934213935
0.6012	0.257901076704101
0.6015	0.258211548735503
0.6018	0.258522350493077
0.6021	0.25883348216132
0.6024	0.259144943924289
0.6027	0.2594567359656
0.603	0.259768858468424
0.6033	0.260081311615486
0.6036	0.260394095589063
0.6039	0.260707210570983
0.6042	0.261020656742621
0.6045	0.261334434284897
0.6048	0.261648543378275
0.6051	0.261962984202762
0.6054	0.262277756937902
0.6057	0.262592861762778
0.606	0.262908298856008
0.6063	0.263224068395742
0.6066	0.263540170559664
0.6069	0.263856605524984
0.6072	0.264173373468439
0.6075	0.264490474566293
0.6078	0.26480790899433
0.6081	0.265125676927855
0.6084	0.265443778541694
0.6087	0.265762214010185
0.609	0.266080983507183
0.6093	0.266400087206054
0.6096	0.266719525279673
0.6099	0.267039297900424
0.6102	0.267359405240195
0.6105	0.267679847470379
0.6108	0.268000624761869
0.6111	0.268321737285055
0.6114	0.268643185209828
0.6117	0.268964968705571
0.612	0.269287087941158
0.6123	0.269609543084956
0.6126	0.269932334304819
0.6129	0.270255461768085
0.6132	0.270578925641579
0.6135	0.270902726091605
0.6138	0.271226863283946
0.6141	0.271551337383862
0.6144	0.27187614855609
0.6147	0.272201296964836
0.615	0.272526782773779
0.6153	0.272852606146065
0.6156	0.273178767244305
0.6159	0.273505266230574
0.6162	0.27383210326641
0.6165	0.274159278512808
0.6168	0.274486792130219
0.6171	0.274814644278551
0.6174	0.275142835117163
0.6177	0.275471364804863
0.618	0.275800233499909
0.6183	0.276129441360002
0.6186	0.276458988542287
0.6189	0.27678887520335
0.6192	0.277119101499215
0.6195	0.277449667585344
0.6198	0.27778057361663
0.6201	0.278111819747401
0.6204	0.27844340613141
0.6207	0.278775332921841
0.621	0.2791076002713
0.6213	0.279440208331818
0.6216	0.279773157254842
0.6219	0.280106447191241
0.6222	0.280440078291296
0.6225	0.280774050704703
0.6228	0.281108364580567
0.6231	0.281443020067403
0.6234	0.28177801731313
0.6237	0.282113356465072
0.624	0.282449037669955
0.6243	0.2827850610739
0.6246	0.283121426822428
0.6249	0.283458135060454
0.6252	0.283795185932282
0.6255	0.284132579581608
0.6258	0.284470316151513
0.6261	0.284808395784463
0.6264	0.285146818622307
0.6267	0.285485584806272
0.627	0.285824694476964
0.6273	0.286164147774363
0.6276	0.28650394483782
0.6279	0.286844085806058
0.6282	0.287184570817167
0.6285	0.287525400008603
0.6288	0.287866573517181
0.6291	0.288208091479081
0.6294	0.288549954029838
0.6297	0.288892161304343
0.63	0.28923471343684
0.6303	0.289577610560922
0.6306	0.289920852809533
0.6309	0.290264440314959
0.6312	0.29060837320883
0.6315	0.290952651622119
0.6318	0.291297275685134
0.6321	0.29164224552752
0.6324	0.291987561278254
0.6327	0.292333223065644
0.633	0.292679231017327
0.6333	0.293025585260265
0.6336	0.293372285920742
0.6339	0.293719333124362
0.6342	0.294066726996051
0.6345	0.294414467660046
0.6348	0.294762555239898
0.6351	0.295110989858469
0.6354	0.295459771637931
0.6357	0.295808900699757
0.636	0.296158377164725
0.6363	0.296508201152913
0.6366	0.296858372783698
0.6369	0.29720889217575
0.6372	0.297559759447031
0.6375	0.297910974714797
0.6378	0.298262538095586
0.6381	0.298614449705226
0.6384	0.298966709658822
0.6387	0.299319318070763
0.639	0.299672275054713
0.6393	0.30002558072361
0.6396	0.300379235189666
0.6399	0.30073323856436
0.6402	0.301087590958439
0.6405	0.301442292481912
0.6408	0.301797343244053
0.6411	0.302152743353391
0.6414	0.302508492917713
0.6417	0.30286459204406
0.642	0.303221040838723
0.6423	0.303577839407241
0.6426	0.3039349878544
0.6429	0.304292486284227
0.6432	0.30465033479999
0.6435	0.305008533504195
0.6438	0.305367082498584
0.6441	0.305725981884129
0.6444	0.306085231761033
0.6447	0.306444832228726
0.645	0.306804783385861
0.6453	0.307165085330315
0.6456	0.307525738159182
0.6459	0.307886741968772
0.6462	0.30824809685461
0.6465	0.308609802911431
0.6468	0.308971860233178
0.6471	0.309334268912999
0.6474	0.309697029043247
0.6477	0.310060140715471
0.648	0.31042360402042
0.6483	0.310787419048038
0.6486	0.311151585887459
0.6489	0.311516104627007
0.6492	0.311880975354191
0.6495	0.312246198155706
0.6498	0.312611773117427
0.6501	0.312977700324405
0.6504	0.313343979860868
0.6507	0.313710611810217
0.651	0.314077596255022
0.6513	0.31444493327702
0.6516	0.314812622957112
0.6519	0.315180665375362
0.6522	0.315549060610991
0.6525	0.315917808742376
0.6528	0.316286909847048
0.6531	0.316656364001688
0.6534	0.317026171282124
0.6537	0.317396331763328
0.654	0.317766845519417
0.6543	0.318137712623644
0.6546	0.318508933148398
0.6549	0.318880507165205
0.6552	0.319252434744718
0.6555	0.319624715956718
0.6558	0.319997350870114
0.6561	0.320370339552935
0.6564	0.320743682072328
0.6567	0.32111737849456
0.657	0.321491428885007
0.6573	0.32186583330816
0.6576	0.322240591827615
0.6579	0.322615704506075
0.6582	0.322991171405344
0.6585	0.323366992586325
0.6588	0.323743168109019
0.6591	0.324119698032517
0.6594	0.324496582415006
0.6597	0.324873821313756
0.66	0.325251414785124
0.6603	0.325629362884549
0.6606	0.326007665666548
0.6609	0.326386323184716
0.6612	0.326765335491719
0.6615	0.327144702639295
0.6618	0.327524424678249
0.6621	0.327904501658451
0.6624	0.328284933628831
0.6627	0.328665720637379
0.663	0.329046862731141
0.6633	0.329428359956214
0.6636	0.329810212357748
0.6639	0.330192419979937
0.6642	0.33057498286602
0.6645	0.330957901058276
0.6648	0.331341174598026
0.6651	0.33172480352562
0.6654	0.332108787880446
0.6657	0.332493127700917
0.666	0.332877823024474
0.6663	0.333262873887582
0.6666	0.333648280325724
0.6669	0.334034042373403
0.6672	0.334420160064134
0.6675	0.334806633430444
0.6678	0.335193462503868
0.6681	0.335580647314949
0.6684	0.335968187893229
0.6687	0.336356084267249
0.669	0.33674433646455
0.6693	0.337132944511663
0.6696	0.337521908434111
0.6699	0.337911228256403
0.6702	0.338300904002033
0.6705	0.338690935693475
0.6708	0.339081323352185
0.6711	0.339472066998588
0.6714	0.339863166652087
0.6717	0.340254622331051
0.672	0.340646434052815
0.6723	0.341038601833678
0.6726	0.341431125688898
0.6729	0.341824005632691
0.6732	0.342217241678226
0.6735	0.342610833837622
0.6738	0.343004782121947
0.6741	0.343399086541213
0.6744	0.343793747104373
0.6747	0.344188763819321
0.675	0.344584136692882
0.6753	0.344979865730818
0.6756	0.345375950937816
0.6759	0.345772392317492
0.6762	0.346169189872383
0.6765	0.346566343603948
0.6768	0.346963853512561
0.6771	0.34736171959751
0.6774	0.347759941856994
0.6777	0.348158520288121
0.678	0.348557454886899
0.6783	0.348956745648242
0.6786	0.349356392565958
0.6789	0.349756395632754
0.6792	0.350156754840226
0.6795	0.350557470178859
0.6798	0.350958541638024
0.6801	0.351359969205975
0.6804	0.351761752869846
0.6807	0.352163892615643
0.681	0.35256638842825
0.6813	0.352969240291418
0.6816	0.353372448187766
0.6819	0.353776012098774
0.6822	0.354179932004786
0.6825	0.354584207885001
0.6828	0.354988839717472
0.6831	0.355393827479103
0.6834	0.355799171145646
0.6837	0.356204870691698
0.684	0.356610926090695
0.6843	0.357017337314914
0.6846	0.357424104335464
0.6849	0.357831227122289
0.6852	0.358238705644159
0.6855	0.358646539868669
0.6858	0.359054729762239
0.6861	0.359463275290104
0.6864	0.359872176416319
0.6867	0.360281433103747
0.687	0.360691045314064
0.6873	0.36110101300775
0.6876	0.361511336144088
0.6879	0.361922014681162
0.6882	0.362333048575849
0.6885	0.362744437783823
0.6888	0.363156182259547
0.6891	0.363568281956268
0.6894	0.36398073682602
0.6897	0.364393546819614
0.69	0.364806711886641
0.6903	0.365220231975463
0.6906	0.365634107033214
0.6909	0.366048337005794
0.6912	0.36646292183787
0.6915	0.366877861472865
0.6918	0.367293155852962
0.6921	0.367708804919098
0.6924	0.368124808610962
0.6927	0.368541166866987
0.693	0.368957879624355
0.6933	0.369374946818985
0.6936	0.369792368385535
0.6939	0.3702101442574
0.6942	0.370628274366701
0.6945	0.371046758644293
0.6948	0.37146559701975
0.6951	0.371884789421372
0.6954	0.372304335776173
0.6957	0.372724236009884
0.696	0.373144490046948
0.6963	0.373565097810514
0.6966	0.373986059222438
0.6969	0.374407374203276
0.6972	0.374829042672281
0.6975	0.375251064547405
0.6978	0.375673439745287
0.6981	0.376096168181258
0.6984	0.376519249769331
0.6987	0.376942684422202
0.699	0.377366472051244
0.6993	0.377790612566508
0.6996	0.378215105876713
0.6999	0.378639951889248
0.7002	0.379065150510168
0.7005	0.379490701644187
0.7008	0.379916605194679
0.7011	0.380342861063672
0.7014	0.380769469151847
0.7017	0.381196429358532
0.702	0.3816237415817
0.7023	0.382051405717965
0.7026	0.382479421662581
0.7029	0.382907789309435
0.7032	0.383336508551047
0.7035	0.383765579278562
0.7038	0.384195001381754
0.7041	0.384624774749016
0.7044	0.385054899267358
0.7047	0.385485374822407
0.705	0.385916201298399
0.7053	0.386347378578181
0.7056	0.3867789065432
0.7059	0.387210785073508
0.7062	0.387643014047753
0.7065	0.388075593343178
0.7068	0.388508522835617
0.7071	0.388941802399491
0.7074	0.389375431907805
0.7077	0.389809411232145
0.708	0.390243740242676
0.7083	0.390678418808135
0.7086	0.391113446795831
0.7089	0.391548824071639
0.7092	0.391984550499999
0.7095	0.392420625943911
0.7098	0.392857050264932
0.7101	0.393293823323172
0.7104	0.393730944977292
0.7107	0.394168415084501
0.711	0.394606233500549
0.7113	0.395044400079728
0.7116	0.395482914674864
0.7119	0.395921777137321
0.7122	0.396360987316987
0.7125	0.396800545062281
0.7128	0.397240450220142
0.7131	0.39768070263603
0.7134	0.39812130215392
0.7137	0.398562248616302
0.714	0.399003541864172
0.7143	0.399445181737035
0.7146	0.399887168072896
0.7149	0.40032950070826
0.7152	0.400772179478127
0.7155	0.401215204215991
0.7158	0.401658574753833
0.7161	0.402102290922118
0.7164	0.402546352549796
0.7167	0.402990759464293
0.717	0.403435511491512
0.7173	0.403880608455824
0.7176	0.404326050180073
0.7179	0.404771836485563
0.7182	0.405217967192062
0.7185	0.405664442117796
0.7188	0.406111261079442
0.7191	0.406558423892133
0.7194	0.407005930369445
0.7197	0.4074537803234
0.72	0.40790197356446
0.7203	0.408350509901525
0.7206	0.408799389141927
0.7209	0.40924861109143
0.7212	0.409698175554223
0.7215	0.410148082332921
0.7218	0.410598331228556
0.7221	0.411048922040577
0.7224	0.411499854566847
0.7227	0.411951128603638
0.723	0.412402743945628
0.7233	0.412854700385898
0.7236	0.413306997715927
0.7239	0.413759635725591
0.7242	0.414212614203158
0.7245	0.414665932935283
0.7248	0.415119591707009
0.7251	0.415573590301759
0.7254	0.416027928501335
0.7257	0.416482606085915
0.726	0.416937622834046
0.7263	0.417392978522645
0.7266	0.417848672926993
0.7269	0.418304705820732
0.7272	0.418761076975862
0.7275	0.419217786162736
0.7278	0.41967483315006
0.7281	0.420132217704886
0.7284	0.420589939592608
0.7287	0.421047998576963
0.729	0.421506394420024
0.7293	0.421965126882197
0.7296	0.422424195722219
0.7299	0.422883600697152
0.7302	0.423343341562383
0.7305	0.423803418071615
0.7308	0.424263829976872
0.7311	0.424724577028487
0.7314	0.425185658975104
0.7317	0.425647075563671
0.732	0.42610882653944
0.7323	0.426570911645961
0.7326	0.427033330625079
0.7329	0.427496083216933
0.7332	0.427959169159947
0.7335	0.428422588190832
0.7338	0.428886340044581
0.7341	0.429350424454464
0.7344	0.429814841152026
0.7347	0.430279589867083
0.735	0.430744670327718
0.7353	0.43121008226028
0.7356	0.431675825389377
0.7359	0.432141899437876
0.7362	0.432608304126895
0.7365	0.433075039175806
0.7368	0.433542104302225
0.7371	0.434009499222014
0.7374	0.434477223649273
0.7377	0.434945277296338
0.738	0.435413659873782
0.7383	0.435882371090403
0.7386	0.436351410653229
0.7389	0.436820778267508
0.7392	0.437290473636708
0.7395	0.437760496462515
0.7398	0.438230846444826
0.7401	0.438701523281744
0.7404	0.439172526669584
0.7407	0.439643856302857
0.741	0.440115511874277
0.7413	0.440587493074749
0.7416	0.441059799593375
0.7419	0.441532431117441
0.7422	0.44200538733242
0.7425	0.442478667921966
0.7428	0.442952272567912
0.7431	0.443426200950262
0.7434	0.443900452747196
0.7437	0.44437502763506
0.744	0.444849925288363
0.7443	0.445325145379777
0.7446	0.445800687580129
0.7449	0.446276551558401
0.7452	0.446752736981728
0.7455	0.44722924351539
0.7458	0.447706070822809
0.7461	0.448183218565552
0.7464	0.448660686403319
0.7467	0.449138473993946
0.747	0.449616580993397
0.7473	0.450095007055765
0.7476	0.450573751833264
0.7479	0.45105281497623
0.7482	0.451532196133115
0.7485	0.452011894950482
0.7488	0.452491911073006
0.7491	0.452972244143469
0.7494	0.453452893802754
0.7497	0.453933859689843
0.75	0.454415141441817
0.7503	0.454896738693847
0.7506	0.455378651079195
0.7509	0.455860878229208
0.7512	0.456343419773315
0.7515	0.456826275339026
0.7518	0.457309444551927
0.7521	0.457792927035674
0.7524	0.458276722411993
0.7527	0.458760830300677
0.753	0.45924525031958
0.7533	0.459729982084617
0.7536	0.460215025209755
0.7539	0.460700379307015
0.7542	0.46118604398647
0.7545	0.461672018856233
0.7548	0.462158303522463
0.7551	0.462644897589356
0.7554	0.463131800659144
0.7557	0.463619012332092
0.756	0.464106532206493
0.7563	0.464594359878665
0.7566	0.46508249494295
0.7569	0.465570936991706
0.7572	0.466059685615307
0.7575	0.466548740402142
0.7578	0.467038100938606
0.7581	0.4675277668091
0.7584	0.468017737596027
0.7587	0.468508012879791
0.759	0.468998592238788
0.7593	0.469489475249409
0.7596	0.469980661486032
0.7599	0.470472150521022
0.7602	0.470963941924727
0.7605	0.471456035265472
0.7608	0.471948430109558
0.7611	0.47244112602126
0.7614	0.472934122562821
0.7617	0.473427419294451
0.762	0.473921015774321
0.7623	0.474414911558563
0.7626	0.474909106201262
0.7629	0.475403599254461
0.7632	0.475898390268148
0.7635	0.476393478790259
0.7638	0.476888864366674
0.7641	0.47738454654121
0.7644	0.477880524855623
0.7647	0.478376798849603
0.765	0.478873368060767
0.7653	0.47937023202466
0.7656	0.479867390274753
0.7659	0.480364842342435
0.7662	0.480862587757011
0.7665	0.481360626045704
0.7668	0.481858956733644
0.7671	0.482357579343869
0.7674	0.482856493397324
0.7677	0.483355698412853
0.768	0.483855193907197
0.7683	0.484354979394994
0.7686	0.484855054388772
0.7689	0.485355418398948
0.7692	0.485856070933825
0.7695	0.486357011499586
0.7698	0.486858239600294
0.7701	0.487359754737889
0.7704	0.487861556412181
0.7707	0.488363644120851
0.771	0.488866017359446
0.7713	0.489368675621376
0.7716	0.489871618397911
0.7719	0.490374845178177
0.7722	0.490878355449156
0.7725	0.491382148695678
0.7728	0.491886224400421
0.7731	0.492390582043909
0.7734	0.492895221104507
0.7737	0.493400141058415
0.774	0.493905341379672
0.7743	0.494410821540147
0.7746	0.494916581009538
0.7749	0.495422619255369
0.7752	0.495928935742986
0.7755	0.496435529935558
0.7758	0.496942401294065
0.7761	0.497449549277305
0.7764	0.497956973341885
0.7767	0.498464672942219
0.777	0.498972647530527
0.7773	0.499480896556828
0.7776	0.499989419468941
0.7779	0.50049821571248
0.7782	0.501007284730851
0.7785	0.50151662596525
0.7788	0.502026238854659
0.7791	0.502536122835841
0.7794	0.503046277343345
0.7797	0.50355670180949
0.78	0.504067395664376
0.7803	0.50457835833587
0.7806	0.505089589249609
0.7809	0.505601087828995
0.7812	0.506112853495193
0.7815	0.506624885667128
0.7818	0.50713718376148
0.7821	0.507649747192683
0.7824	0.508162575372924
0.7827	0.508675667712135
0.783	0.509189023617994
0.7833	0.509702642495921
0.7836	0.510216523749075
0.7839	0.510730666778352
0.7842	0.511245070982379
0.7845	0.511759735757517
0.7848	0.512274660497851
0.7851	0.512789844595194
0.7854	0.513305287439077
0.7857	0.513820988416753
0.786	0.514336946913191
0.7863	0.514853162311071
0.7866	0.515369633990787
0.7869	0.515886361330436
0.7872	0.516403343705825
0.7875	0.516920580490459
0.7878	0.517438071055544
0.7881	0.517955814769982
0.7884	0.51847381100037
0.7887	0.518992059110993
0.789	0.519510558463827
0.7893	0.520029308418531
0.7896	0.520548308332448
0.7899	0.521067557560602
0.7902	0.52158705545569
0.7905	0.522106801368088
0.7908	0.522626794645841
0.7911	0.523147034634663
0.7914	0.523667520677936
0.7917	0.524188252116703
0.792	0.52470922828967
0.7923	0.525230448533199
0.7926	0.52575191218131
0.7929	0.526273618565675
0.7932	0.526795567015614
0.7935	0.527317756858097
0.7938	0.527840187417738
0.7941	0.528362858016792
0.7944	0.528885767975158
0.7947	0.529408916610366
0.795	0.529932303237584
0.7953	0.530455927169611
0.7956	0.530979787716876
0.7959	0.531503884187433
0.7962	0.53202821588696
0.7965	0.532552782118759
0.7968	0.533077582183749
0.7971	0.533602615380464
0.7974	0.534127881005056
0.7977	0.534653378351283
0.798	0.535179106710516
0.7983	0.535705065371732
0.7986	0.536231253621508
0.7989	0.536757670744027
0.7992	0.537284316021068
0.7995	0.537811188732007
0.7998	0.538338288153815
0.8001	0.538865613561051
0.8004	0.539393164225869
0.8007	0.539920939418003
0.801	0.540448938404775
0.8013	0.540977160451089
0.8016	0.541505604819425
0.8019	0.542034270769844
0.8022	0.542563157559979
0.8025	0.543092264445035
0.8028	0.543621590677788
0.8031	0.544151135508582
0.8034	0.544680898185323
0.8037	0.545210877953484
0.804	0.545741074056096
0.8043	0.546271485733747
0.8046	0.546802112224584
0.8049	0.547332952764304
0.8052	0.547864006586159
0.8055	0.548395272920947
0.8058	0.548926750997013
0.8061	0.549458440040248
0.8064	0.549990339274085
0.8067	0.550522447919495
0.807	0.551054765194989
0.8073	0.551587290316613
0.8076	0.552120022497945
0.8079	0.552652960950096
0.8082	0.553186104881705
0.8085	0.553719453498938
0.8088	0.554253006005486
0.8091	0.554786761602562
0.8094	0.555320719488899
0.8097	0.55585487886075
0.81	0.556389238911883
0.8103	0.55692379883358
0.8106	0.557458557814634
0.8109	0.557993515041351
0.8112	0.558528669697541
0.8115	0.559064020964523
0.8118	0.559599568021117
0.8121	0.560135310043647
0.8124	0.560671246205936
0.8127	0.561207375679304
0.813	0.561743697632567
0.8133	0.562280211232035
0.8136	0.562816915641509
0.8139	0.563353810022282
0.8142	0.56389089353313
0.8145	0.564428165330321
0.8148	0.564965624567603
0.8151	0.565503270396207
0.8154	0.566041101964843
0.8157	0.566579118419702
0.816	0.567117318904448
0.8163	0.567655702560224
0.8166	0.568194268525641
0.8169	0.568733015936783
0.8172	0.569271943927203
0.8175	0.56981105162792
0.8178	0.570350338167421
0.8181	0.570889802671654
0.8184	0.57142944426403
0.8187	0.571969262065419
0.819	0.572509255194151
0.8193	0.573049422766012
0.8196	0.573589763894241
0.8199	0.574130277689533
0.8202	0.574670963260032
0.8205	0.575211819711333
0.8208	0.575752846146479
0.8211	0.576294041665961
0.8214	0.576835405367709
0.8217	0.577376936347104
0.822	0.577918633696963
0.8223	0.578460496507544
0.8226	0.579002523866545
0.8229	0.579544714859098
0.8232	0.580087068567773
0.8235	0.580629584072572
0.8238	0.58117226045093
0.8241	0.58171509677771
0.8244	0.582258092125208
0.8247	0.582801245563144
0.825	0.583344556158666
0.8253	0.583888022976346
0.8256	0.584431645078179
0.8259	0.584975421523583
0.8262	0.585519351369393
0.8265	0.586063433669866
0.8268	0.586607667476675
0.8271	0.58715205183891
0.8274	0.587696585803074
0.8277	0.588241268413084
0.828	0.588786098710271
0.8283	0.589331075733373
0.8286	0.58987619851854
0.8289	0.59042146609933
0.8292	0.590966877506705
0.8295	0.591512431769036
0.8298	0.592058127912096
0.8301	0.59260396495906
0.8304	0.593149941930509
0.8307	0.59369605784442
0.831	0.594242311716171
0.8313	0.594788702558538
0.8316	0.595335229381696
0.8319	0.595881891193212
0.8322	0.59642868699805
0.8325	0.596975615798567
0.8328	0.597522676594513
0.8331	0.598069868383029
0.8334	0.598617190158646
0.8337	0.599164640913284
0.834	0.599712219636252
0.8343	0.600259925314246
0.8346	0.600807756931347
0.8349	0.601355713469022
0.8352	0.601903793906123
0.8355	0.602451997218883
0.8358	0.603000322380919
0.8361	0.603548768363228
0.8364	0.604097334134188
0.8367	0.604646018659558
0.837	0.605194820902471
0.8373	0.605743739823443
0.8376	0.606292774380364
0.8379	0.6068419235285
0.8382	0.607391186220492
0.8385	0.607940561406356
0.8388	0.608490048033482
0.8391	0.609039645046632
0.8394	0.60958935138794
0.8397	0.61013916599691
0.84	0.61068908781042
0.8403	0.611239115762715
0.8406	0.611789248785409
0.8409	0.612339485807485
0.8412	0.612889825755295
0.8415	0.613440267552558
0.8418	0.613990810120356
0.8421	0.61454145237714
0.8424	0.615092193238727
0.8427	0.615643031618297
0.843	0.616193966426394
0.8433	0.616744996570927
0.8436	0.617296120957166
0.8439	0.617847338487745
0.8442	0.61839864806266
0.8445	0.618950048579268
0.8448	0.619501538932289
0.8451	0.6200531180138
0.8454	0.620604784713241
0.8457	0.621156537917412
0.846	0.621708376510471
0.8463	0.622260299373936
0.8466	0.622812305386682
0.8469	0.623364393424946
0.8472	0.623916562362319
0.8475	0.624468811069752
0.8478	0.625021138415555
0.8481	0.62557354326539
0.8484	0.62612602448228
0.8487	0.626678580926606
0.849	0.627231211456101
0.8493	0.627783914925857
0.8496	0.628336690188322
0.8499	0.6288895360933
0.8502	0.629442451487951
0.8505	0.629995435216788
0.8508	0.630548486121684
0.8511	0.631101603041864
0.8514	0.631654784813909
0.8517	0.632208030271757
0.852	0.632761338246701
0.8523	0.633314707567387
0.8526	0.63386813705982
0.8529	0.634421625547355
0.8532	0.634975171850708
0.8535	0.635528774787948
0.8538	0.636082433174499
0.8541	0.63663614582314
0.8544	0.637189911544008
0.8547	0.637743729144595
0.855	0.638297597429748
0.8553	0.63885151520167
0.8556	0.639405481259923
0.8559	0.639959494401423
0.8562	0.640513553420442
0.8565	0.641067657108613
0.8568	0.641621804254922
0.8571	0.642175993645715
0.8574	0.642730224064695
0.8577	0.643284494292924
0.858	0.643838803108821
0.8583	0.644393149288165
0.8586	0.644947531604095
0.8589	0.645501948827109
0.8592	0.646056399725063
0.8595	0.646610883063177
0.8598	0.647165397604031
0.8601	0.647719942107564
0.8604	0.64827451533108
0.8607	0.648829116029244
0.861	0.649383742954084
0.8613	0.649938394854993
0.8616	0.650493070478726
0.8619	0.651047768569404
0.8622	0.651602487868513
0.8625	0.652157227114905
0.8628	0.652711985044799
0.8631	0.65326676039178
0.8634	0.653821551886803
0.8637	0.654376358258191
0.864	0.654931178231635
0.8643	0.655486010530197
0.8646	0.656040853874312
0.8649	0.656595706981783
0.8652	0.657150568567789
0.8655	0.65770543734488
0.8658	0.658260312022983
0.8661	0.658815191309396
0.8664	0.659370073908797
0.8667	0.659924958523239
0.867	0.660479843852153
0.8673	0.661034728592349
0.8676	0.661589611438016
0.8679	0.662144491080727
0.8682	0.662699366209433
0.8685	0.663254235510469
0.8688	0.663809097667554
0.8691	0.664363951361794
0.8694	0.664918795271678
0.8697	0.665473628073084
0.87	0.666028448439277
0.8703	0.666583255040913
0.8706	0.667138046546039
0.8709	0.667692821620092
0.8712	0.668247578925903
0.8715	0.668802317123698
0.8718	0.669357034871097
0.8721	0.66991173082312
0.8724	0.670466403632183
0.8727	0.6710210519481
0.873	0.67157567441809
0.8733	0.67213026968677
0.8736	0.672684836396164
0.8739	0.6732393731857
0.8742	0.673793878692211
0.8745	0.674348351549941
0.8748	0.674902790390541
0.8751	0.675457193843073
0.8754	0.676011560534013
0.8757	0.67656588908725
0.876	0.677120178124089
0.8763	0.677674426263251
0.8766	0.678228632120878
0.8769	0.67878279431053
0.8772	0.679336911443191
0.8775	0.679890982127268
0.8778	0.680445004968593
0.8781	0.680998978570424
0.8784	0.681552901533451
0.8787	0.682106772455791
0.879	0.682660589932998
0.8793	0.683214352558055
0.8796	0.683768058921384
0.8799	0.684321707610845
0.8802	0.684875297211736
0.8805	0.685428826306798
0.8808	0.685982293476215
0.8811	0.686535697297616
0.8814	0.687089036346078
0.8817	0.687642309194129
0.882	0.688195514411744
0.8823	0.688748650566355
0.8826	0.68930171622285
0.8829	0.689854709943571
0.8832	0.690407630288322
0.8835	0.690960475814368
0.8838	0.691513245076437
0.8841	0.692065936626726
0.8844	0.692618549014896
0.8847	0.693171080788082
0.885	0.693723530490889
0.8853	0.694275896665397
0.8856	0.694828177851164
0.8859	0.695380372585227
0.8862	0.695932479402104
0.8865	0.6964844968338
0.8868	0.6970364234098
0.8871	0.697588257657084
0.8874	0.69813999810012
0.8877	0.698691643260869
0.888	0.69924319165879
0.8883	0.699794641810838
0.8886	0.700345992231472
0.8889	0.700897241432651
0.8892	0.701448387923841
0.8895	0.701999430212018
0.8898	0.702550366801666
0.8901	0.703101196194787
0.8904	0.703651916890894
0.8907	0.704202527387024
0.891	0.70475302617773
0.8913	0.705303411755095
0.8916	0.705853682608724
0.8919	0.706403837225755
0.8922	0.706953874090856
0.8925	0.707503791686232
0.8928	0.708053588491625
0.8931	0.708603262984319
0.8934	0.709152813639139
0.8937	0.70970223892846
0.894	0.710251537322203
0.8943	0.710800707287843
0.8946	0.711349747290411
0.8949	0.711898655792494
0.8952	0.712447431254242
0.8955	0.712996072133368
0.8958	0.713544576885154
0.8961	0.714092943962449
0.8964	0.714641171815679
0.8967	0.715189258892842
0.897	0.715737203639521
0.8973	0.716285004498877
0.8976	0.716832659911659
0.8979	0.717380168316203
0.8982	0.717927528148439
0.8985	0.718474737841894
0.8988	0.719021795827688
0.8991	0.719568700534549
0.8994	0.720115450388806
0.8997	0.7206620438144
0.9	0.72120847923288
0.9003	0.721754755063414
0.9006	0.722300869722785
0.9009	0.722846821625401
0.9012	0.723392609183293
0.9015	0.723938230806123
0.9018	0.724483684901184
0.9021	0.725028969873405
0.9024	0.725574084125354
0.9027	0.726119026057245
0.903	0.726663794066933
0.9033	0.727208386549926
0.9036	0.727752801899388
0.9039	0.728297038506137
0.9042	0.728841094758652
0.9045	0.729384969043077
0.9048	0.729928659743227
0.9051	0.730472165240584
0.9054	0.731015483914312
0.9057	0.731558614141247
0.906	0.732101554295916
0.9063	0.732644302750527
0.9066	0.733186857874984
0.9069	0.733729218036881
0.9072	0.734271381601514
0.9075	0.734813346931881
0.9078	0.735355112388686
0.9081	0.735896676330343
0.9084	0.736438037112982
0.9087	0.736979193090449
0.909	0.737520142614316
0.9093	0.738060884033878
0.9096	0.738601415696162
0.9099	0.73914173594593
0.9102	0.739681843125682
0.9105	0.74022173557566
0.9108	0.740761411633855
0.9111	0.741300869636008
0.9114	0.741840107915614
0.9117	0.742379124803931
0.912	0.742917918629977
0.9123	0.74345648772054
0.9126	0.74399483040018
0.9129	0.744532944991233
0.9132	0.745070829813818
0.9135	0.745608483185835
0.9138	0.746145903422978
0.9141	0.746683088838732
0.9144	0.747220037744383
0.9147	0.747756748449017
0.915	0.748293219259528
0.9153	0.748829448480624
0.9156	0.749365434414827
0.9159	0.749901175362479
0.9162	0.75043666962175
0.9165	0.750971915488638
0.9168	0.751506911256975
0.9171	0.752041655218433
0.9174	0.752576145662528
0.9177	0.753110380876623
0.918	0.753644359145935
0.9183	0.754178078753538
0.9186	0.754711537980368
0.9189	0.755244735105229
0.9192	0.755777668404796
0.9195	0.756310336153621
0.9198	0.756842736624137
0.9201	0.757374868086664
0.9204	0.757906728809412
0.9207	0.758438317058487
0.921	0.758969631097896
0.9213	0.759500669189552
0.9216	0.760031429593277
0.9219	0.760561910566811
0.9222	0.761092110365812
0.9225	0.761622027243864
0.9228	0.762151659452482
0.9231	0.762681005241116
0.9234	0.763210062857158
0.9237	0.763738830545942
0.924	0.764267306550755
0.9243	0.76479548911284
0.9246	0.765323376471401
0.9249	0.765850966863605
0.9252	0.766378258524593
0.9255	0.766905249687482
0.9258	0.767431938583369
0.9261	0.767958323441339
0.9264	0.768484402488468
0.9267	0.76901017394983
0.927	0.769535636048501
0.9273	0.770060787005564
0.9276	0.770585625040118
0.9279	0.771110148369277
0.9282	0.77163435520818
0.9285	0.772158243769995
0.9288	0.772681812265925
0.9291	0.773205058905213
0.9294	0.773727981895146
0.9297	0.774250579441063
0.93	0.774772849746359
0.9303	0.775294791012492
0.9306	0.775816401438986
0.9309	0.776337679223436
0.9312	0.776858622561518
0.9315	0.777379229646992
0.9318	0.777899498671706
0.9321	0.778419427825603
0.9324	0.778939015296728
0.9327	0.779458259271231
0.933	0.779977157933376
0.9333	0.780495709465541
0.9336	0.781013912048231
0.9339	0.781531763860078
0.9342	0.782049263077849
0.9345	0.782566407876453
0.9348	0.783083196428943
0.9351	0.783599626906525
0.9354	0.784115697478563
0.9357	0.784631406312584
0.936	0.785146751574286
0.9363	0.785661731427539
0.9366	0.786176344034398
0.9369	0.786690587555103
0.9372	0.787204460148087
0.9375	0.78771795996998
0.9378	0.788231085175622
0.9381	0.788743833918057
0.9384	0.789256204348552
0.9387	0.789768194616591
0.939	0.790279802869891
0.9393	0.7907910272544
0.9396	0.791301865914308
0.9399	0.791812316992054
0.9402	0.792322378628325
0.9405	0.792832048962071
0.9408	0.793341326130505
0.9411	0.793850208269111
0.9414	0.794358693511649
0.9417	0.794866779990164
0.942	0.795374465834988
0.9423	0.795881749174752
0.9426	0.796388628136385
0.9429	0.796895100845127
0.9432	0.797401165424527
0.9435	0.797906819996461
0.9438	0.798412062681125
0.9441	0.798916891597052
0.9444	0.799421304861111
0.9447	0.799925300588518
0.945	0.80042887689284
0.9453	0.800932031886002
0.9456	0.801434763678292
0.9459	0.801937070378369
0.9462	0.802438950093267
0.9465	0.802940400928407
0.9468	0.803441420987594
0.9471	0.803942008373034
0.9474	0.804442161185331
0.9477	0.804941877523499
0.948	0.805441155484968
0.9483	0.805939993165587
0.9486	0.806438388659632
0.9489	0.806936340059818
0.9492	0.807433845457295
0.9495	0.807930902941663
0.9498	0.808427510600975
0.9501	0.808923666521743
0.9504	0.809419368788946
0.9507	0.809914615486036
0.951	0.810409404694943
0.9513	0.810903734496087
0.9516	0.811397602968374
0.9519	0.811891008189215
0.9522	0.812383948234522
0.9525	0.812876421178723
0.9528	0.81336842509476
0.9531	0.813859958054103
0.9534	0.814351018126754
0.9537	0.814841603381253
0.954	0.815331711884683
0.9543	0.81582134170268
0.9546	0.816310490899438
0.9549	0.816799157537716
0.9552	0.817287339678841
0.9555	0.817775035382724
0.9558	0.818262242707855
0.9561	0.818748959711317
0.9564	0.819235184448792
0.9567	0.819720914974565
0.957	0.820206149341531
0.9573	0.820690885601205
0.9576	0.821175121803725
0.9579	0.821658855997861
0.9582	0.822142086231019
0.9585	0.822624810549251
0.9588	0.82310702699726
0.9591	0.823588733618405
0.9594	0.82406992845471
0.9597	0.824550609546872
0.96	0.825030774934263
0.9603	0.825510422654942
0.9606	0.825989550745656
0.9609	0.826468157241854
0.9612	0.826946240177684
0.9615	0.827423797586011
0.9618	0.827900827498413
0.9621	0.828377327945196
0.9624	0.828853296955396
0.9627	0.829328732556787
0.963	0.829803632775887
0.9633	0.830277995637967
0.9636	0.830751819167055
0.9639	0.831225101385943
0.9642	0.831697840316196
0.9645	0.832170033978156
0.9648	0.832641680390951
0.9651	0.833112777572499
0.9654	0.833583323539518
0.9657	0.834053316307529
0.966	0.834522753890866
0.9663	0.83499163430268
0.9666	0.83545995555495
0.9669	0.835927715658481
0.9672	0.83639491262292
0.9675	0.83686154445676
0.9678	0.837327609167343
0.9681	0.83779310476087
0.9684	0.838258029242406
0.9687	0.838722380615889
0.969	0.839186156884135
0.9693	0.839649356048843
0.9696	0.840111976110605
0.9699	0.840574015068909
0.9702	0.841035470922151
0.9705	0.841496341667634
0.9708	0.841956625301581
0.9711	0.842416319819139
0.9714	0.842875423214385
0.9717	0.843333933480334
0.972	0.843791848608945
0.9723	0.844249166591126
0.9726	0.844705885416745
0.9729	0.845162003074628
0.9732	0.845617517552578
0.9735	0.846072426837367
0.9738	0.846526728914756
0.9741	0.846980421769491
0.9744	0.847433503385316
0.9747	0.847885971744976
0.975	0.848337824830225
0.9753	0.848789060621832
0.9756	0.849239677099587
0.9759	0.849689672242306
0.9762	0.850139044027843
0.9765	0.850587790433088
0.9768	0.85103590943398
0.9771	0.851483399005509
0.9774	0.851930257121727
0.9777	0.852376481755748
0.978	0.852822070879761
0.9783	0.853267022465028
0.9786	0.8537113344819
0.9789	0.854155004899814
0.9792	0.854598031687308
0.9795	0.855040412812015
0.9798	0.855482146240684
0.9801	0.855923229939175
0.9804	0.856363661872467
0.9807	0.856803440004667
0.981	0.857242562299016
0.9813	0.857681026717892
0.9816	0.858118831222816
0.9819	0.858555973774462
0.9822	0.858992452332659
0.9825	0.859428264856396
0.9828	0.859863409303833
0.9831	0.860297883632302
0.9834	0.860731685798314
0.9837	0.861164813757566
0.984	0.861597265464945
0.9843	0.862029038874534
0.9846	0.862460131939619
0.9849	0.862890542612694
0.9852	0.863320268845465
0.9855	0.863749308588856
0.9858	0.864177659793017
0.9861	0.864605320407326
0.9864	0.865032288380397
0.9867	0.865458561660085
0.987	0.865884138193488
0.9873	0.866309015926957
0.9876	0.866733192806098
0.9879	0.86715666677578
0.9882	0.867579435780137
0.9885	0.868001497762575
0.9888	0.868422850665776
0.9891	0.868843492431706
0.9894	0.869263421001615
0.9897	0.869682634316047
0.99	0.870101130314839
0.9903	0.870518906937133
0.9906	0.870935962121375
0.9909	0.871352293805321
0.9912	0.871767899926046
0.9915	0.872182778419941
0.9918	0.872596927222725
0.9921	0.873010344269443
0.9924	0.873423027494476
0.9927	0.873834974831541
0.993	0.8742461842137
0.9933	0.874656653573359
0.9936	0.875066380842277
0.9939	0.875475363951565
0.9942	0.875883600831697
0.9945	0.876291089412508
0.9948	0.876697827623199
0.9951	0.877103813392344
0.9954	0.877509044647891
0.9957	0.877913519317166
0.996	0.87831723532688
0.9963	0.878720190603126
0.9966	0.879122383071389
0.9969	0.879523810656547
0.9972	0.879924471282873
0.9975	0.88032436287404
0.9978	0.880723483353127
0.9981	0.881121830642615
0.9984	0.881519402664396
0.9987	0.881916197339775
0.999	0.882312212589472
0.9993	0.882707446333624
0.9996	0.883101896491789
0.9999	0.883495560982951
1.0002	0.883888437725516
1.0005	0.884280524637325
1.0008	0.884671819635642
1.0011	0.885062320637171
1.0014	0.88545202555805
1.0017	0.885840932313853
1.002	0.886229038819595
1.0023	0.886616342989735
1.0026	0.887002842738171
1.0029	0.887388535978251
1.0032	0.887773420622767
1.0035	0.888157494583963
1.0038	0.888540755773529
1.0041	0.888923202102608
1.0044	0.889304831481798
1.0047	0.889685641821148
1.005	0.890065631030162
1.0053	0.890444797017801
1.0056	0.890823137692479
1.0059	0.891200650962073
1.0062	0.891577334733911
1.0065	0.891953186914783
1.0068	0.892328205410937
1.0071	0.892702388128076
1.0074	0.893075732971366
1.0077	0.893448237845429
1.008	0.893819900654343
1.0083	0.894190719301648
1.0086	0.894560691690337
1.0089	0.894929815722862
1.0092	0.89529808930113
1.0095	0.895665510326503
1.0098	0.896032076699793
1.0101	0.896397786321271
1.0104	0.896762637090654
1.0107	0.897126626907109
1.011	0.897489753669253
1.0113	0.897852015275145
1.0116	0.898213409622292
1.0119	0.898573934607639
1.0122	0.898933588127573
1.0125	0.899292368077916
1.0128	0.899650272353924
1.0131	0.900007298850286
1.0134	0.900363445461115
1.0137	0.900718710079954
1.014	0.901073090599763
1.0143	0.901426584912922
1.0146	0.901779190911223
1.0149	0.902130906485872
1.0152	0.902481729527475
1.0155	0.902831657926044
1.0158	0.903180689570985
1.0161	0.903528822351097
1.0164	0.903876054154567
1.0167	0.90422238286896
1.017	0.904567806381221
1.0173	0.904912322577664
1.0176	0.905255929343965
1.0179	0.905598624565164
1.0182	0.905940406125648
1.0185	0.906281271909152
1.0188	0.906621219798748
1.0191	0.906960247676841
1.0194	0.907298353425159
1.0197	0.907635534924747
1.02	0.907971790055959
1.0203	0.908307116698448
1.0206	0.908641512731162
1.0209	0.908974976032329
1.0212	0.909307504479454
1.0215	0.909639095949305
1.0218	0.909969748317909
1.0221	0.910299459460537
1.0224	0.910628227251695
1.0227	0.910956049565115
1.023	0.911282924273745
1.0233	0.911608849249736
1.0236	0.911933822364431
1.0239	0.912257841488353
1.0242	0.912580904491195
1.0245	0.912903009241807
1.0248	0.91322415360818
1.0251	0.913544335457437
1.0254	0.91386355265582
1.0257	0.91418180306867
1.026	0.914499084560423
1.0263	0.914815394994585
1.0266	0.915130732233725
1.0269	0.915445094139456
1.0272	0.915758478572419
1.0275	0.91607088339227
1.0278	0.916382306457661
1.0281	0.916692745626222
1.0284	0.917002198754547
1.0287	0.917310663698174
1.029	0.917618138311569
1.0293	0.917924620448104
1.0296	0.91823010796004
1.0299	0.918534598698508
1.0302	0.918838090513487
1.0305	0.919140581253786
1.0308	0.919442068767021
1.0311	0.919742550899595
1.0314	0.920042025496673
1.0317	0.920340490402163
1.032	0.920637943458692
1.0323	0.92093438250758
1.0326	0.921229805388819
1.0329	0.921524209941047
1.0332	0.921817594001522
1.0335	0.922109955406097
1.0338	0.922401291989192
1.0341	0.922691601583771
1.0344	0.922980882021307
1.0347	0.923269131131762
1.035	0.923556346743552
1.0353	0.92384252668352
1.0356	0.924127668776902
1.0359	0.924411770847304
1.0362	0.92469483071666
1.0365	0.924976846205207
1.0368	0.925257815131448
1.0371	0.925537735312123
1.0374	0.925816604562166
1.0377	0.926094420694677
1.038	0.926371181520882
1.0383	0.926646884850098
1.0386	0.92692152848969
1.0389	0.927195110245042
1.0392	0.927467627919506
1.0395	0.927739079314372
1.0398	0.928009462228817
1.0401	0.928278774459868
1.0404	0.928547013802361
1.0407	0.92881417804889
1.041	0.929080264989767
1.0413	0.929345272412974
1.0416	0.929609198104116
1.0419	0.92987203984637
1.0422	0.930133795420442
1.0425	0.93039446260451
1.0428	0.930654039174177
1.0431	0.930912522902413
1.0434	0.931169911559508
1.0437	0.931426202913008
1.044	0.931681394727669
1.0443	0.931935484765393
1.0446	0.932188470785166
1.0449	0.932440350543005
1.0452	0.932691121791895
1.0455	0.93294078228172
1.0458	0.933189329759205
1.0461	0.933436761967849
1.0464	0.933683076647855
1.0467	0.933928271536063
1.047	0.934172344365879
1.0473	0.934415292867204
1.0476	0.934657114766359
1.0479	0.934897807786012
1.0482	0.935137369645097
1.0485	0.935375798058737
1.0488	0.935613090738168
1.0491	0.935849245390648
1.0494	0.936084259719379
1.0497	0.936318131423418
1.05	0.936550858197589
1.0503	0.936782437732396
1.0506	0.937012867713922
1.0509	0.937242145823745
1.0512	0.937470269738834
1.0515	0.937697237131451
1.0518	0.937923045669053
1.0521	0.938147693014183
1.0524	0.938371176824368
1.0527	0.938593494752008
1.053	0.938814644444265
1.0533	0.939034623542948
1.0536	0.939253429684398
1.0539	0.939471060499368
1.0542	0.939687513612898
1.0545	0.939902786644192
1.0548	0.940116877206488
1.0551	0.940329782906927
1.0554	0.940541501346417
1.0557	0.940752030119497
1.056	0.940961366814189
1.0563	0.94116950901186
1.0566	0.941376454287071
1.0569	0.941582200207418
1.0572	0.941786744333384
1.0575	0.941990084218173
1.0578	0.942192217407547
1.0581	0.942393141439657
1.0584	0.942592853844866
1.0587	0.942791352145577
1.059	0.942988633856048
1.0593	0.943184696482199
1.0596	0.94337953752143
1.0599	0.943573154462416
1.0602	0.943765544784905
1.0605	0.943956705959512
1.0608	0.944146635447503
1.0611	0.944335330700577
1.0614	0.94452278916064
1.0617	0.94470900825957
1.062	0.944893985418984
1.0623	0.945077718049988
1.0626	0.945260203552927
1.0629	0.945441439317125
1.0632	0.945621422720622
1.0635	0.945800151129893
1.0638	0.945977621899574
1.0641	0.946153832372164
1.0644	0.946328779877732
1.0647	0.946502461733606
1.065	0.946674875244058
1.0653	0.946846017699976
1.0656	0.947015886378529
1.0659	0.947184478542823
1.0662	0.947351791441538
1.0665	0.947517822308566
1.0668	0.947682568362625
1.0671	0.947846026806878
1.0674	0.948008194828517
1.0677	0.948169069598353
1.068	0.948328648270387
1.0683	0.948486927981362
1.0686	0.948643905850306
1.0689	0.948799578978058
1.0692	0.94895394444678
1.0695	0.949106999319447
1.0698	0.949258740639327
1.0701	0.949409165429438
1.0704	0.949558270691991
1.0707	0.949706053407804
1.071	0.94985251053571
1.0713	0.949997639011927
1.0716	0.950141435749423
1.0719	0.950283897637241
1.0722	0.950425021539811
1.0725	0.950564804296233
1.0728	0.95070324271953
1.0731	0.950840333595878
1.0734	0.950976073683801
1.0737	0.951110459713338
1.074	0.95124348838518
1.0743	0.951375156369766
1.0746	0.951505460306348
1.0749	0.951634396802012
1.0752	0.951761962430672
1.0755	0.951888153732004
1.0758	0.95201296721035
1.0761	0.952136399333565
1.0764	0.952258446531824
1.0767	0.952379105196367
1.077	0.952498371678196
1.0773	0.952616242286708
1.0776	0.952732713288269
1.0779	0.952847780904722
1.0782	0.952961441311823
1.0785	0.953073690637607
1.0788	0.953184524960669
1.0791	0.953293940308367
1.0794	0.95340193265493
1.0797	0.953508497919482
1.08	0.953613631963946
1.0803	0.95371733059086
1.0806	0.95381958954106
1.0809	0.953920404491257
1.0812	0.954019771051458
1.0815	0.954117684762269
1.0818	0.954214141092028
1.0821	0.954309135433782
1.0824	0.954402663102087
1.0827	0.954494719329609
1.083	0.954585299263535
1.0833	0.954674397961744
1.0836	0.954762010388753
1.0839	0.954848131411389
1.0842	0.954932755794191
1.0845	0.955015878194488
1.0848	0.955097493157159
1.0851	0.955177595109012
1.0854	0.955256178352773
1.0857	0.955333237060625
1.086	0.95540876526728
1.0863	0.955482756862506
1.0866	0.955555205583079
1.0869	0.955626105004084
1.0872	0.9556954485295
1.0875	0.955763229381994
1.0878	0.955829440591824
1.0881	0.955894074984751
1.0884	0.955957125168845
1.0887	0.956018583520042
1.089	0.956078442166292
1.0893	0.956136692970115
1.0896	0.956193327509348
1.0899	0.956248337055819
1.0902	0.956301712551662
1.0905	0.9563534445829
1.0908	0.956403523349867
1.0911	0.956451938633978
1.0914	0.956498679760179
1.0917	0.956543735554367
1.092	0.956587094294795
1.0923	0.956628743656344
1.0926	0.956668670646173
1.0929	0.956706861528929
1.0932	0.956743301739155
1.0935	0.956777975777834
1.0938	0.956810867089078
1.0941	0.956841957911597
1.0944	0.956871229097671
1.0947	0.956898659889588
1.095	0.956924227639268
1.0953	0.956947907450386
1.0956	0.956969671712008
1.0959	0.956989489475667
1.0962	0.957007325598207
1.0965	0.95702313951808
1.0968	0.957036883424886
1.0971	0.957048499348013
1.0974	0.957057914116728
1.0977	0.957065029463315
1.098	0.957069697947262
1.0983	0.957071622875444
1.0986	0.957059493210841
1.0989	0.957025295951439
1.0992	0.956971715781438
1.0995	0.956899986507598
1.0998	0.956810916391664
1.1001	0.956705103356652
1.1004	0.95658302018502
1.1007	0.956445057045009
1.101	0.956291545740426
1.1013	0.956122774816755
1.1016	0.955938999588659
1.1019	0.955740449124084
1.1022	0.955527331295724
1.1025	0.955299836547571
1.1028	0.955058140774794
1.1031	0.954802407572516
1.1034	0.954532790023566
1.1037	0.954249432141837
1.104	0.953952470053362
1.1043	0.953642032974254
1.1046	0.95331824402894
1.1049	0.95298122094119
1.1052	0.952631076622592
1.1055	0.952267919677487
1.1058	0.951891854839173
1.1061	0.951502983349088
1.1064	0.951101403288274
1.1067	0.950687209868649
1.107	0.950260495690165
1.1073	0.949821350968858
1.1076	0.949369863739889
1.1079	0.94890612003901
1.1082	0.948430204065304
1.1085	0.947942198327597
1.1088	0.947442183776601
1.1091	0.946930239924473
1.1094	0.94640644495331
1.1097	0.945870875813821
1.11	0.945323608315272
1.1103	0.944764717207661
1.1106	0.944194276256939
1.1109	0.943612358313986
1.1112	0.943019035377984
1.1115	0.94241437865473
1.1118	0.94179845861038
1.1121	0.941171345021048
1.1124	0.940533107018644
1.1127	0.939883813133287
1.113	0.939223531332604
1.1133	0.938552329058167
1.1136	0.937870273259323
1.1139	0.937177430424638
1.1142	0.936473866611124
1.1145	0.935759647471461
1.1148	0.935034838279338
1.1151	0.934299503953086
1.1154	0.933553709077707
1.1157	0.932797517925438
1.116	0.932030994474949
1.1163	0.931254202429273
1.1166	0.930467205232554
1.1169	0.929670066085705
1.1172	0.928862847961047
1.1175	0.928045613615985
1.1178	0.927218425605814
1.1181	0.926381346295674
1.1184	0.925534437871747
1.1187	0.924677762351718
1.119	0.923811381594548
1.1193	0.922935357309627
1.1196	0.92204975106531
1.1199	0.921154624296892
1.1202	0.920250038314063
1.1205	0.919336054307852
1.1208	0.918412733357111
1.1211	0.917480136434547
1.1214	0.916538324412343
1.1217	0.91558735806739
1.122	0.91462729808613
1.1223	0.913658205069069
1.1226	0.912680139534939
1.1229	0.911693161924561
1.1232	0.910697332604398
1.1235	0.909692711869839
1.1238	0.908679359948202
1.1241	0.907657337001498
1.1244	0.906626703128951
1.1247	0.905587518369283
1.125	0.904539842702794
1.1253	0.903483736053233
1.1256	0.902419258289476
1.1259	0.901346469227014
1.1262	0.900265428629276
1.1265	0.899176196208776
1.1268	0.898078831628103
1.1271	0.896973394500773
1.1274	0.895859944391911
1.1277	0.894738540818829
1.128	0.89360924325145
1.1283	0.892472111112619
1.1286	0.891327203778298
1.1289	0.890174580577644
1.1292	0.889014300792984
1.1295	0.887846423659693
1.1298	0.886671008365962
1.1301	0.885488114052497
1.1304	0.884297799812105
1.1307	0.883100124689222
1.131	0.881895147679339
1.1313	0.880682927728379
1.1316	0.879463523731972
1.1319	0.878236994534695
1.1322	0.877003398929217
1.1325	0.87576279565541
1.1328	0.874515243399377
1.1331	0.873260800792449
1.1334	0.87199952641011
1.1337	0.870731478770882
1.134	0.869456716335164
1.1343	0.86817529750402
1.1346	0.866887280617929
1.1349	0.865592723955496
1.1352	0.864291685732125
1.1355	0.862984224098651
1.1358	0.861670397139947
1.1361	0.860350262873491
1.1364	0.859023879247909
1.1367	0.857691304141491
1.137	0.856352595360672
1.1373	0.855007810638499
1.1376	0.853657007633065
1.1379	0.852300243925933
1.1382	0.850937577020528
1.1385	0.84956906434052
1.1388	0.848194763228179
1.1391	0.846814730942732
1.1394	0.845429024658681
1.1397	0.84403770146413
1.14	0.842640818359088
1.1403	0.841238432253759
1.1406	0.839830599966832
1.1409	0.838417378223755
1.1412	0.836998823654997
1.1415	0.835574992794317
1.1418	0.834145942077012
1.1421	0.832711727838168
1.1424	0.831272406310907
1.1427	0.829828033624626
1.143	0.82837866580324
1.1433	0.826924358763416
1.1436	0.825465168312811
1.1439	0.824001150148314
1.1442	0.822532359854272
1.1445	0.821058852900741
1.1448	0.819580684641719
1.1451	0.81809791031339
1.1454	0.816610585032374
1.1457	0.815118763793974
1.146	0.813622501470431
1.1463	0.812121852809186
1.1466	0.810616872431142
1.1469	0.809107614828942
1.1472	0.807594134365236
1.1475	0.806076485270979
1.1478	0.804554721643713
1.1481	0.803028897445877
1.1484	0.801499066503109
1.1487	0.799965282502569
1.149	0.798427598991266
1.1493	0.796886069374393
1.1496	0.795340746913678
1.1499	0.793791684725742
1.1502	0.792238935780466
1.1505	0.790682552899374
1.1508	0.789122588754023
1.1511	0.787559095864409
1.1514	0.785992126597382
1.1517	0.784421733165077
1.152	0.78284796762335
1.1523	0.781270881870243
1.1526	0.779690527644442
1.1529	0.778106956523766
1.1532	0.776520219923657
1.1535	0.774930369095697
1.1538	0.773337455126129
1.1541	0.771741528934393
1.1544	0.770142641271686
1.1547	0.768540842719526
1.155	0.766936183688341
1.1553	0.765328714416065
1.1556	0.763718484966753
1.1559	0.762105545229215
1.1562	0.760489944915663
1.1565	0.758871733560371
1.1568	0.757250960518357
1.1571	0.755627674964079
1.1574	0.754001925890147
1.1577	0.752373762106051
1.158	0.750743232236909
1.1583	0.749110384722228
1.1586	0.747475267814686
1.1589	0.745837929578927
1.1592	0.744198417890375
1.1595	0.742556780434069
1.1598	0.740913064703509
1.1601	0.739267317999521
1.1604	0.737619587429148
1.1607	0.735969919904542
1.161	0.734318362141893
1.1613	0.732664960660359
1.1616	0.731009761781024
1.1619	0.729352811625873
1.1622	0.727694156116776
1.1625	0.726033840974508
1.1628	0.724371911717762
1.1631	0.722708413662205
1.1634	0.721043391919537
1.1637	0.719376891396569
1.164	0.717708956794326
1.1643	0.716039632607162
1.1646	0.714368963121897
1.1649	0.712696992416968
1.1652	0.711023764361601
1.1655	0.709349322615002
1.1658	0.707673710625564
1.1661	0.705996971630089
1.1664	0.70431914865304
1.1667	0.702640284505795
1.167	0.700960421785931
1.1673	0.699279602876517
1.1676	0.697597869945441
1.1679	0.69591526494473
1.1682	0.694231829609911
1.1685	0.692547605459378
1.1688	0.690862633793779
1.1691	0.689176955695424
1.1694	0.687490612027704
1.1697	0.685803643434533
1.17	0.68411609033981
1.1703	0.682427992946893
1.1706	0.68073939123809
1.1709	0.679050324974173
1.1712	0.677360833693908
1.1715	0.675670956713598
1.1718	0.673980733126648
1.1721	0.672290201803142
1.1724	0.67059940138945
1.1727	0.668908370307832
1.173	0.667217146756075
1.1733	0.665525768707143
1.1736	0.66383427390884
1.1739	0.662142699883495
1.1742	0.660451083927658
1.1745	0.658759463111818
1.1748	0.657067874280136
1.1751	0.655376354050191
1.1754	0.653684938812749
1.1757	0.651993664731541
1.176	0.650302567743063
1.1763	0.648611683556387
1.1766	0.646921047652994
1.1769	0.645230695286616
1.1772	0.643540661483103
1.1775	0.641850981040292
1.1778	0.640161688527906
1.1781	0.638472818287461
1.1784	0.636784404432186
1.1787	0.635096480846967
1.179	0.633409081188296
1.1793	0.631722238884243
1.1796	0.63003598713444
1.1799	0.628350358910078
1.1802	0.626665386953921
1.1805	0.624981103780335
1.1808	0.62329754167533
1.1811	0.621614732696618
1.1814	0.619932708673682
1.1817	0.618251501207863
1.182	0.61657114167246
1.1823	0.61489166121284
1.1826	0.613213090746572
1.1829	0.61153546096356
1.1832	0.609858802326204
1.1835	0.60818314506956
1.1838	0.606508519201532
1.1841	0.604834954503055
1.1844	0.603162480528312
1.1847	0.601491126604948
1.185	0.599820921834305
1.1853	0.598151895091669
1.1856	0.59648407502653
1.1859	0.594817490062846
1.1862	0.593152168399337
1.1865	0.591488138009769
1.1868	0.58982542664327
1.1871	0.588164061824646
1.1874	0.586504070854714
1.1877	0.584845480810642
1.188	0.583188318546308
1.1883	0.581532610692661
1.1886	0.579878383658104
1.1889	0.578225663628876
1.1892	0.576574476569458
1.1895	0.57492484822298
1.1898	0.573276804111643
1.1901	0.57163036953715
1.1904	0.569985569581152
1.1907	0.568342429105695
1.191	0.566700972753691
1.1913	0.565061224949384
1.1916	0.563423209898839
1.1919	0.56178695159043
1.1922	0.560152473795351
1.1925	0.558519800068119
1.1928	0.556888953747106
1.1931	0.555259957955063
1.1934	0.553632835599663
1.1937	0.552007609374056
1.194	0.550384301757422
1.1943	0.54876293501554
1.1946	0.547143531201369
1.1949	0.54552611215563
1.1952	0.543910699507396
1.1955	0.542297314674705
1.1958	0.540685978865158
1.1961	0.53907671307655
1.1964	0.537469538097484
1.1967	0.535864474508018
1.197	0.534261542680296
1.1973	0.532660762779207
1.1976	0.531062154763037
1.1979	0.529465738384135
1.1982	0.527871533189586
1.1985	0.526279558521892
1.1988	0.52468983351965
1.1991	0.523102377118258
1.1994	0.521517208050602
1.1997	0.519934344847773
1.2	0.518353805839773
1.2003	0.516775609156237
1.2006	0.51519977272716
1.2009	0.513626314283627
1.2012	0.512055251358554
1.2015	0.510486601287424
1.2018	0.508920381209049
1.2021	0.507356608066316
1.2024	0.505795298606951
1.2027	0.504236469384287
1.203	0.502680136758032
1.2033	0.501126316895053
1.2036	0.499575025770151
1.2039	0.498026279166851
1.2042	0.496480092678198
1.2045	0.494936481707547
1.2048	0.493395461469371
1.2051	0.491857046990065
1.2054	0.490321253108755
1.2057	0.488788094478114
1.206	0.487257585565187
1.2063	0.485729740652205
1.2066	0.484204573837418
1.2069	0.482682099035929
1.2072	0.481162329980523
1.2075	0.47964528022251
1.2078	0.478130963132569
1.2081	0.476619391901592
1.2084	0.475110579541531
1.2087	0.473604538886258
1.209	0.472101282592414
1.2093	0.470600823140273
1.2096	0.469103172834603
1.2099	0.467608343805531
1.2102	0.46611634800941
1.2105	0.464627197229692
1.2108	0.4631409030778
1.2111	0.461657476994003
1.2114	0.460176930248298
1.2117	0.458699273941286
1.212	0.45722451900506
1.2123	0.455752676204084
1.2126	0.454283756136085
1.2129	0.452817769232942
1.2132	0.451354725761574
1.2135	0.449894635824836
1.2138	0.448437509362412
1.2141	0.44698335615171
1.2144	0.445532185808762
1.2147	0.444084007789125
1.215	0.442638831388773
1.2153	0.44119666574501
1.2156	0.439757519837364
1.2159	0.438321402488497
1.2162	0.436888322365107
1.2165	0.435458287978834
1.2168	0.434031307687169
1.2171	0.432607389694361
1.2174	0.431186542052325
1.2177	0.42976877266155
1.218	0.42835408927201
1.2183	0.426942499484075
1.2186	0.425534010749421
1.2189	0.424128630371939
1.2192	0.422726365508648
1.2195	0.421327223170605
1.2198	0.419931210223819
1.2201	0.41853833339016
1.2204	0.41714859924827
1.2207	0.415762014234478
1.221	0.414378584643705
1.2213	0.412998316630382
1.2216	0.411621216209354
1.2219	0.410247289256798
1.2222	0.408876541511122
1.2225	0.407508978573886
1.2228	0.406144605910701
1.2231	0.404783428852145
1.2234	0.403425452594665
1.2237	0.402070682201484
1.224	0.400719122603511
1.2243	0.399370778600242
1.2246	0.398025654860665
1.2249	0.396683755924163
1.2252	0.395345086201418
1.2255	0.394009649975308
1.2258	0.392677451401809
1.2261	0.391348494510895
1.2264	0.390022783207433
1.2267	0.388700321272079
1.227	0.387381112362174
1.2273	0.386065160012632
1.2276	0.384752467636842
1.2279	0.383443038527546
1.2282	0.382136875857737
1.2285	0.380833982681539
1.2288	0.379534361935096
1.2291	0.378238016437456
1.2294	0.376944948891447
1.2297	0.375655161884565
1.23	0.374368657889845
1.2303	0.373085439266741
1.2306	0.371805508261996
1.2309	0.370528867010519
1.2312	0.369255517536252
1.2315	0.367985461753039
1.2318	0.366718701465488
1.2321	0.36545523836984
1.2324	0.364195074054828
1.2327	0.362938210002535
1.233	0.361684647589252
1.2333	0.36043438808633
1.2336	0.359187432661037
1.2339	0.357943782377404
1.2342	0.35670343819707
1.2345	0.355466400980132
1.2348	0.354232671485985
1.2351	0.35300225037416
1.2354	0.351775138205162
1.2357	0.350551335441306
1.236	0.349330842447545
1.2363	0.348113659492306
1.2366	0.346899786748306
1.2369	0.345689224293386
1.2372	0.344481972111325
1.2375	0.343278030092661
1.2378	0.342077398035505
1.2381	0.340880075646355
1.2384	0.339686062540902
1.2387	0.338495358244841
1.239	0.337307962194672
1.2393	0.336123873738499
1.2396	0.334943092136832
1.2399	0.333765616563377
1.2402	0.332591446105831
1.2405	0.331420579766669
1.2408	0.330253016463929
1.2411	0.329088755031996
1.2414	0.327927794222378
1.2417	0.326770132704487
1.242	0.325615769066405
1.2423	0.32446470181566
1.2426	0.32331692937999
1.2429	0.322172450108104
1.2432	0.321031262270446
1.2435	0.319893364059949
1.2438	0.318758753592788
1.2441	0.317627428909131
1.2444	0.316499387973887
1.2447	0.315374628677448
1.245	0.314253148836428
1.2453	0.313134946194401
1.2456	0.312020018422634
1.2459	0.31090836312082
1.2462	0.309799977817796
1.2465	0.308694859972275
1.2468	0.307593006973563
1.2471	0.306494416142271
1.2474	0.305399084731035
1.2477	0.304307009925217
1.248	0.303218188843617
1.2483	0.302132618539175
1.2486	0.301050295999665
1.2489	0.299971218148395
1.2492	0.298895381844896
1.2495	0.297822783885612
1.2498	0.296753421004582
1.2501	0.295687289874126
1.2504	0.294624387105515
1.2507	0.293564709249654
1.251	0.292508252797745
1.2513	0.291455014181957
1.2516	0.290404989776088
1.2519	0.289358175896228
1.2522	0.288314568801411
1.2525	0.287274164694268
1.2528	0.286236959721679
1.2531	0.285202949975414
1.2534	0.284172131492781
1.2537	0.283144500257254
1.254	0.282120052199118
1.2543	0.281098783196093
1.2546	0.280080689073963
1.2549	0.279065765607203
1.2552	0.278054008519592
1.2555	0.277045413484834
1.2558	0.276039976127173
1.2561	0.275037692021995
1.2564	0.274038556696439
1.2567	0.273042565629998
1.257	0.272049714255116
1.2573	0.271059997957781
1.2576	0.270073412078121
1.2579	0.269089951910986
1.2582	0.268109612706535
1.2585	0.267132389670815
1.2588	0.266158277966336
1.2591	0.265187272712648
1.2594	0.264219368986905
1.2597	0.263254561824434
1.26	0.262292846219296
1.2603	0.261334217124846
1.2606	0.260378669454284
1.2609	0.259426198081211
1.2612	0.258476797840171
1.2615	0.257530463527201
1.2618	0.256587189900369
1.2621	0.255646971680308
1.2624	0.254709803550752
1.2627	0.253775680159069
1.263	0.252844596116781
1.2633	0.251916546000088
1.2636	0.250991524350392
1.2639	0.250069525674806
1.2642	0.249150544446671
1.2645	0.24823457510606
1.2648	0.247321612060288
1.2651	0.246411649684408
1.2654	0.245504682321714
1.2657	0.244600704284232
1.266	0.243699709853211
1.2663	0.242801693279613
1.2666	0.241906648784595
1.2669	0.241014570559988
1.2672	0.240125452768778
1.2675	0.239239289545576
1.2678	0.238356074997091
1.2681	0.237475803202593
1.2684	0.236598468214381
1.2687	0.235724064058238
1.269	0.23485258473389
1.2693	0.233984024215462
1.2696	0.233118376451919
1.2699	0.232255635367523
1.2702	0.231395794862267
1.2705	0.230538848812321
1.2708	0.229684791070462
1.2711	0.228833615466514
1.2714	0.227985315807772
1.2717	0.22713988587943
1.272	0.226297319445004
1.2723	0.225457610246753
1.2726	0.224620752006093
1.2729	0.223786738424011
1.2732	0.222955563181475
1.2735	0.222127219939842
1.2738	0.221301702341259
1.2741	0.220479004009063
1.2744	0.21965911854818
1.2747	0.218842039545518
1.275	0.218027760570358
1.2753	0.217216275174739
1.2756	0.216407576893843
1.2759	0.21560165924638
1.2762	0.214798515734961
1.2765	0.213998139846474
1.2768	0.213200525052457
1.2771	0.212405664809466
1.2774	0.211613552559439
1.2777	0.210824181730062
1.278	0.210037545735124
1.2783	0.209253637974875
1.2786	0.208472451836382
1.2789	0.207693980693874
1.2792	0.206918217909094
1.2795	0.206145156831641
1.2798	0.20537479079931
1.2801	0.204607113138434
1.2804	0.203842117164216
1.2807	0.203079796181062
1.281	0.202320143482912
1.2813	0.201563152353565
1.2816	0.200808816067002
1.2819	0.200057127887711
1.2822	0.199308081070998
1.2825	0.198561668863309
1.2828	0.197817884502536
1.2831	0.197076721218332
1.2834	0.196338172232414
1.2837	0.195602230758865
1.284	0.194868890004441
1.2843	0.194138143168864
1.2846	0.193409983445118
1.2849	0.192684404019745
1.2852	0.19196139807313
1.2855	0.191240958779793
1.2858	0.190523079308669
1.2861	0.189807752823394
1.2864	0.18909497248258
1.2867	0.188384731440094
1.287	0.187677022845334
1.2873	0.186971839843494
1.2876	0.186269175575837
1.2879	0.185569023179962
1.2882	0.184871375790062
1.2885	0.18417622653719
1.2888	0.183483568549517
1.2891	0.182793394952582
1.2894	0.182105698869551
1.2897	0.181420473421468
1.29	0.180737711727497
1.2903	0.180057406905174
1.2906	0.179379552070647
1.2909	0.178704140338916
1.2912	0.178031164824075
1.2915	0.177360618639542
1.2918	0.176692494898299
1.2921	0.176026786713118
1.2924	0.175363487196792
1.2927	0.174702589462358
1.293	0.174044086623326
1.2933	0.173387971793898
1.2936	0.172734238089185
1.2939	0.172082878625427
1.2942	0.171433886520207
1.2945	0.170787254892661
1.2948	0.170142976863691
1.2951	0.169501045556171
1.2954	0.168861454095152
1.2957	0.168224195608068
1.296	0.167589263224934
1.2963	0.166956650078545
1.2966	0.166326349304676
1.2969	0.165698354042271
1.2972	0.165072657433642
1.2975	0.164449252624652
1.2978	0.163828132764909
1.2981	0.163209291007948
1.2984	0.162592720511418
1.2987	0.161978414437259
1.299	0.161366365951888
1.2993	0.160756568226371
1.2996	0.160149014436601
1.2999	0.159543697763471
1.3002	0.158940611393046
1.3005	0.158339748516733
1.3008	0.157741102331446
1.3011	0.157144666039772
1.3014	0.156550432850139
1.3017	0.15595839597697
1.302	0.155368548640851
1.3023	0.15478088406868
1.3026	0.15419539549383
1.3029	0.153612076156299
1.3032	0.153030919302864
1.3035	0.152451918187228
1.3038	0.151875066070173
1.3041	0.151300356219702
1.3044	0.150727781911185
1.3047	0.150157336427505
1.305	0.149589013059193
1.3053	0.149022805104572
1.3056	0.148458705869892
1.3059	0.147896708669467
1.3062	0.147336806825808
1.3065	0.146778993669755
1.3068	0.146223262540608
1.3071	0.145669606786256
1.3074	0.145118019763301
1.3077	0.144568494837189
1.308	0.144021025382329
1.3083	0.143475604782216
1.3086	0.142932226429551
1.3089	0.142390883726363
1.3092	0.14185157008412
1.3095	0.14131427892385
1.3098	0.140779003676252
1.3101	0.140245737781809
1.3104	0.139714474690898
1.3107	0.139185207863901
1.311	0.138657930771311
1.3113	0.138132636893836
1.3116	0.137609319722508
1.3119	0.137087972758784
1.3122	0.136568589514646
1.3125	0.136051163512703
1.3128	0.135535688286287
1.3131	0.135022157379556
1.3134	0.13451056434758
1.3137	0.134000902756444
1.314	0.133493166183337
1.3143	0.132987348216642
1.3146	0.132483442456028
1.3149	0.13198144251254
1.3152	0.13148134200868
1.3155	0.130983134578501
1.3158	0.130486813867684
1.3161	0.129992373533626
1.3164	0.129499807245518
1.3167	0.12900910868443
1.317	0.128520271543384
1.3173	0.128033289527438
1.3176	0.127548156353757
1.3179	0.127064865751693
1.3182	0.126583411462853
1.3185	0.126103787241179
1.3188	0.125625986853013
1.3191	0.125150004077171
1.3194	0.124675832705008
1.3197	0.124203466540491
1.32	0.123732899400262
1.3203	0.123264125113703
1.3206	0.122797137523001
1.3209	0.122331930483212
1.3212	0.121868497862321
1.3215	0.121406833541304
1.3218	0.120946931414186
1.3221	0.1204887853881
1.3224	0.120032389383344
1.3227	0.119577737333439
1.323	0.11912482318518
1.3233	0.118673640898694
1.3236	0.11822418444749
1.3239	0.117776447818512
1.3242	0.117330425012189
1.3245	0.116886110042484
1.3248	0.116443496936947
1.3251	0.116002579736754
1.3254	0.115563352496761
1.3257	0.115125809285549
1.326	0.114689944185463
1.3263	0.114255751292659
1.3266	0.113823224717149
1.3269	0.113392358582837
1.3272	0.112963147027564
1.3275	0.112535584203145
1.3278	0.112109664275409
1.3281	0.111685381424236
1.3284	0.111262729843595
1.3287	0.110841703741575
1.329	0.110422297340429
1.3293	0.110004504876599
1.3296	0.109588320600752
1.3299	0.109173738777817
1.3302	0.108760753687007
1.3305	0.108349359621859
1.3308	0.107939550890257
1.3311	0.107531321814463
1.3314	0.107124666731146
1.3317	0.106719579991406
1.332	0.106316055960804
1.3323	0.105914089019386
1.3326	0.105513673561703
1.3329	0.105114803996844
1.3332	0.10471747474845
1.3335	0.104321680254742
1.3338	0.10392741496854
1.3341	0.103534673357284
1.3344	0.103143449903053
1.3347	0.102753739102587
1.335	0.102365535467301
1.3353	0.101978833523307
1.3356	0.101593627811428
1.3359	0.101209912887216
1.3362	0.100827683320964
1.3365	0.100446933697726
1.3368	0.100067658617328
1.3371	0.0996898526943788
1.3374	0.0993135105582891
1.3377	0.0989386268532775
1.338	0.0985651962383852
1.3383	0.0981932133874848
1.3386	0.0978226729892912
1.3389	0.097453569747371
1.3392	0.0970858983801506
1.3395	0.0967196536209244
1.3398	0.0963548302178623
1.3401	0.0959914229340168
1.3404	0.0956294265473285
1.3407	0.095268835850632
1.341	0.0949096456516607
1.3413	0.0945518507730513
1.3416	0.0941954460523478
1.3419	0.0938404263420038
1.3422	0.0934867865093859
1.3425	0.0931345214367755
1.3428	0.0927836260213702
1.3431	0.0924340951752847
1.3434	0.092085923825551
1.3437	0.0917391069141184
1.344	0.0913936393978531
1.3443	0.091049516248536
1.3446	0.0907067324528617
1.3449	0.0903652830124359
1.3452	0.0900251629437727
1.3455	0.089686367278291
1.3458	0.0893488910623108
1.3461	0.089012729357049
1.3464	0.0886778772386145
1.3467	0.0883443297980024
1.347	0.0880120821410893
1.3473	0.0876811293886256
1.3476	0.0873514666762304
1.3479	0.0870230891543827
1.3482	0.0866959919884148
1.3485	0.086370170358504
1.3488	0.0860456194596638
1.3491	0.085722334501735
1.3494	0.0854003107093765
1.3497	0.0850795433220552
1.35	0.084760027594036
1.3503	0.0844417587943707
1.3506	0.0841247322068872
1.3509	0.0838089431301781
1.3512	0.0834943868775886
1.3515	0.083181058777204
1.3518	0.0828689541718374
1.3521	0.0825580684190165
1.3524	0.08224839689097
1.3527	0.0819399349746139
1.353	0.081632678071537
1.3533	0.0813266215979869
1.3536	0.0810217609848545
1.3539	0.080718091677659
1.3542	0.0804156091365319
1.3545	0.0801143088362016
1.3548	0.0798141862659767
1.3551	0.079515236929729
1.3554	0.0792174563458769
1.3557	0.0789208400473685
1.356	0.0786253835816628
1.3563	0.0783310825107126
1.3566	0.0780379324109459
1.3569	0.0777459288732474
1.3572	0.0774550675029392
1.3575	0.0771653439197624
1.3578	0.0768767537578563
1.3581	0.0765892926657402
1.3584	0.0763029563062917
1.3587	0.0760177403567275
1.359	0.0757336405085821
1.3593	0.0754506524676871
1.3596	0.0751687719541499
1.3599	0.0748879947023323
1.3602	0.0746083164608285
1.3605	0.0743297329924434
1.3608	0.0740522400741701
1.3611	0.0737758334971674
1.3614	0.0735005090667374
1.3617	0.073226262602302
1.362	0.0729530899373796
1.3623	0.0726809869195622
1.3626	0.0724099494104909
1.3629	0.0721399732858327
1.3632	0.0718710544352556
1.3635	0.0716031887624048
1.3638	0.0713363721848777
1.3641	0.071070600634199
1.3644	0.070805870055796
1.3647	0.070542176408973
1.365	0.0702795156668859
1.3653	0.0700178838165169
1.3656	0.0697572768586478
1.3659	0.0694976908078347
1.3662	0.0692391216923816
1.3665	0.0689815655543135
1.3668	0.0687250184493504
1.3671	0.06846947644688
1.3674	0.0682149356299309
1.3677	0.0679613920951454
1.368	0.0677088419527523
1.3683	0.067457281326539
1.3686	0.0672067063538243
1.3689	0.0669571131854302
1.3692	0.0667084979856541
1.3695	0.0664608569322406
1.3698	0.0662141862163531
1.3701	0.0659684820425455
1.3704	0.0657237406287332
1.3707	0.0654799582061651
1.371	0.0652371310193938
1.3713	0.0649952553262474
1.3716	0.0647543273977994
1.3719	0.0645143435183404
1.3722	0.0642752999853478
1.3725	0.0640371931094571
1.3728	0.0638000192144308
1.3731	0.0635637746371307
1.3734	0.0633284557274856
1.3737	0.0630940588484631
1.374	0.0628605803760384
1.3743	0.0626280166991646
1.3746	0.0623963642197416
1.3749	0.0621656193525864
1.3752	0.061935778525402
1.3755	0.0617068381787469
1.3758	0.0614787947660039
1.3761	0.0612516447533498
1.3764	0.061025384619724
1.3767	0.0608000108567975
1.377	0.0605755199689415
1.3773	0.0603519084731964
1.3776	0.0601291728992407
1.3779	0.0599073097893587
1.3782	0.0596863156984097
1.3785	0.0594661871937961
1.3788	0.0592469208554318
1.3791	0.0590285132757105
1.3794	0.0588109610594738
1.3797	0.0585942608239789
1.38	0.0583784091988674
1.3803	0.0581634028261326
1.3806	0.057949238360088
1.3809	0.0577359124673341
1.3812	0.0575234218267276
1.3815	0.0573117631293479
1.3818	0.0571009330784654
1.3821	0.0568909283895086
1.3824	0.0566817457900324
1.3827	0.0564733820196848
1.383	0.0562658338301749
1.3833	0.05605909798524
1.3836	0.055853171260613
1.3839	0.0556480504439899
1.3842	0.0554437323349968
1.3845	0.0552402137451574
1.3848	0.0550374914978598
1.3851	0.0548355624283242
1.3854	0.0546344233835696
1.3857	0.0544340712223807
1.386	0.0542345028152759
1.3863	0.0540357150444731
1.3866	0.0538377048038576
1.3869	0.0536404689989487
1.3872	0.0534440045468665
1.3875	0.0532483083762995
1.3878	0.0530533774274704
1.3881	0.052859208652104
1.3884	0.0526657990133936
1.3887	0.052473145485968
1.389	0.052281245055858
1.3893	0.0520900947204635
1.3896	0.0518996914885206
1.3899	0.0517100323800677
1.3902	0.0515211144264126
1.3905	0.0513329346700995
1.3908	0.0511454901648756
1.3911	0.0509587779756578
1.3914	0.0507727951784992
1.3917	0.0505875388605564
1.392	0.0504030061200561
1.3923	0.0502191940662616
1.3926	0.0500360998194397
1.3929	0.0498537205108274
1.3932	0.0496720532825988
1.3935	0.0494910952878318
1.3938	0.0493108436904749
1.3941	0.0491312956653136
1.3944	0.048952448397938
1.3947	0.0487742990847087
1.395	0.0485968449327242
1.3953	0.0484200831597874
1.3956	0.0482440109943729
1.3959	0.048068625675593
1.3962	0.0478939244531654
1.3965	0.0477199045873797
1.3968	0.0475465633490643
1.3971	0.0473738980195533
1.3974	0.0472019058906536
1.3977	0.0470305842646116
1.398	0.0468599304540805
1.3983	0.0466899417820869
1.3986	0.0465206155819982
1.3989	0.0463519491974894
1.3992	0.0461839399825102
1.3995	0.0460165853012523
1.3998	0.0458498825281163
1.4001	0.0456838290476788
1.4004	0.04551842225466
1.4007	0.0453536595538904
1.401	0.0451895383602783
1.4013	0.0450260560987772
1.4016	0.0448632102043529
1.4019	0.0447009981219508
1.4022	0.0445394173064636
1.4025	0.0443784652226982
1.4028	0.0442181393453439
1.4031	0.044058437158939
1.4034	0.0438993561578392
1.4037	0.0437408938461844
1.404	0.0435830477378668
1.4043	0.0434258153564984
1.4046	0.0432691942353786
1.4049	0.0431131819174622
1.4052	0.0429577759553268
1.4055	0.0428029739111408
1.4058	0.0426487733566314
1.4061	0.0424951718730523
1.4064	0.0423421670511516
1.4067	0.0421897564911401
1.407	0.0420379378026589
1.4073	0.0418867086047481
1.4076	0.0417360665258142
1.4079	0.0415860092035988
1.4082	0.0414365342851469
1.4085	0.0412876394267745
1.4088	0.041139322294038
1.4091	0.0409915805617016
1.4094	0.0408444119137064
1.4097	0.0406978140431382
1.41	0.040551784652197
1.4103	0.0404063214521649
1.4106	0.0402614221633747
1.4109	0.0401170845151791
1.4112	0.0399733062459192
1.4115	0.0398300851028931
1.4118	0.0396874188423253
1.4121	0.0395453052293349
1.4124	0.0394037420379053
1.4127	0.0392627270508529
1.413	0.0391222580597963
1.4133	0.0389823328651253
1.4136	0.0388429492759702
1.4139	0.0387041051101711
1.4142	0.0385657981942476
1.4145	0.0384280263633673
1.4148	0.0382907874613163
1.4151	0.0381540793404678
1.4154	0.0380178998617526
1.4157	0.0378822468946279
1.416	0.0377471183170473
1.4163	0.037612512015431
1.4166	0.0374784258846351
1.4169	0.0373448578279216
1.4172	0.0372118057569285
1.4175	0.0370792675916399
1.4178	0.0369472412603557
1.4181	0.0368157246996622
1.4184	0.036684715854402
1.4187	0.0365542126776445
1.419	0.0364242131306563
1.4193	0.0362947151828714
1.4196	0.0361657168118615
1.4199	0.0360372160033073
1.4202	0.0359092107509685
1.4205	0.0357816990566544
1.4208	0.0356546789301952
1.4211	0.0355281483894125
1.4214	0.0354021054600901
1.4217	0.0352765481759451
1.422	0.035151474578599
1.4223	0.0350268827175487
1.4226	0.0349027706501377
1.4229	0.0347791364415272
1.4232	0.0346559781646676
1.4235	0.03453329390027
1.4238	0.0344110817367773
1.4241	0.0342893397703358
1.4244	0.0341680661047671
1.4247	0.0340472588515393
1.425	0.0339269161297393
1.4253	0.033807036066044
1.4256	0.0336876167946926
1.4259	0.0335686564574584
1.4262	0.0334501532036209
1.4265	0.0333321051899376
1.4268	0.0332145105806167
1.4271	0.0330973675472889
1.4274	0.0329806742689798
1.4277	0.0328644289320824
1.428	0.0327486297303294
1.4283	0.0326332748647661
1.4286	0.0325183625437223
1.4289	0.0324038909827859
1.4292	0.0322898584047747
1.4295	0.03217626303971
1.4298	0.032063103124789
1.4301	0.0319503769043582
1.4304	0.0318380826298859
1.4307	0.0317262185599358
1.431	0.0316147829601401
1.4313	0.0315037741031725
1.4316	0.0313931902687218
1.4319	0.0312830297434655
1.4322	0.0311732908210427
1.4325	0.0310639718020283
1.4328	0.0309550709939061
1.4331	0.0308465867110432
1.4334	0.0307385172746629
1.4337	0.0306308610128195
1.434	0.0305236162603715
1.4343	0.030416781358956
1.4346	0.0303103546569628
1.4349	0.0302043345095084
1.4352	0.0300987192784103
1.4355	0.0299935073321615
1.4358	0.0298886970459047
1.4361	0.0297842868014066
1.4364	0.029680274987033
1.4367	0.0295766599977229
1.437	0.0294734402349635
1.4373	0.0293706141067648
1.4376	0.0292681800276345
1.4379	0.0291661364185531
1.4382	0.0290644817069485
1.4385	0.0289632143266715
1.4388	0.0288623327179708
1.4391	0.0287618353274681
1.4394	0.0286617206081336
1.4397	0.0285619870192613
1.44	0.0284626330264443
1.4403	0.0283636571015507
1.4406	0.0282650577226988
1.4409	0.0281668333742331
1.4412	0.0280689825466999
1.4415	0.0279715037368232
1.4418	0.0278743954474805
1.4421	0.027777656187679
1.4424	0.0276812844725312
1.4427	0.0275852788232318
1.443	0.0274896377670332
1.4433	0.027394359837222
1.4436	0.0272994435730958
1.4439	0.0272048875199388
1.4442	0.0271106902289991
1.4445	0.0270168502574648
1.4448	0.0269233661684409
1.4451	0.0268302365309261
1.4454	0.0267374599197891
1.4457	0.0266450349157463
1.446	0.0265529601053382
1.4463	0.0264612340809064
1.4466	0.0263698554405711
1.4469	0.0262788227882081
1.4472	0.0261881347334259
1.4475	0.0260977898915433
1.4478	0.0260077868835667
1.4481	0.0259181243361675
1.4484	0.0258288008816599
1.4487	0.0257398151579782
1.449	0.0256511658086548
1.4493	0.0255628514827981
1.4496	0.0254748708350697
1.4499	0.0253872225256632
1.4502	0.0252999052202815
1.4505	0.0252129175901154
1.4508	0.0251262583118213
1.4511	0.0250399260674999
1.4514	0.024953919544674
1.4517	0.0248682374362674
1.452	0.0247828784405829
1.4523	0.024697841261281
1.4526	0.0246131246073587
1.4529	0.0245287271931277
1.4532	0.0244446477381937
1.4535	0.0243608849674346
1.4538	0.0242774376109801
1.4541	0.0241943044041901
1.4544	0.0241114840876337
1.4547	0.024028975407069
1.455	0.0239467771134213
1.4553	0.0238648879627632
1.4556	0.0237833067162934
1.4559	0.0237020321403163
1.4562	0.0236210630062215
1.4565	0.0235403980904632
1.4568	0.0234600361745399
1.4571	0.023379976044974
1.4574	0.0233002164932917
1.4577	0.0232207563160027
1.458	0.0231415943145801
1.4583	0.0230627292954405
1.4586	0.0229841600699238
1.4589	0.0229058854542736
1.4592	0.0228279042696171
1.4595	0.0227502153419454
1.4598	0.022672817502094
1.4601	0.0225957095857232
1.4604	0.0225188904332982
1.4607	0.0224423588900699
1.461	0.0223661138060556
1.4613	0.0222901540360194
1.4616	0.0222144784394532
1.4619	0.0221390858805571
1.4622	0.0220639752282209
1.4625	0.0219891453560045
1.4628	0.0219145951421192
1.4631	0.0218403234694085
1.4634	0.0217663292253297
1.4637	0.0216926113019347
1.464	0.0216191685958515
1.4643	0.0215460000082655
1.4646	0.021473104444901
1.4649	0.0214004808160026
1.4652	0.0213281280363166
1.4655	0.0212560450250731
1.4658	0.0211842307059673
1.4661	0.0211126840071413
1.4664	0.021041403861166
1.4667	0.0209703892050231
1.467	0.020899638980087
1.4673	0.0208291521321065
1.4676	0.0207589276111876
1.4679	0.0206889643717749
1.4682	0.0206192613726343
1.4685	0.0205498175768353
1.4688	0.020480631951733
1.4691	0.0204117034689508
1.4694	0.0203430311043631
1.4697	0.0202746138380774
1.47	0.020206450654417
1.4703	0.020138540541904
1.4706	0.020070882493242
1.4709	0.0200034755052984
1.4712	0.019936318579088
1.4715	0.0198694107197555
1.4718	0.0198027509365585
1.4721	0.0197363382428509
1.4724	0.0196701716560657
1.4727	0.0196042501976984
1.473	0.01953857289329
1.4733	0.0194731387724109
1.4736	0.0194079468686435
1.4739	0.0193429962195664
1.4742	0.0192782858667374
1.4745	0.0192138148556773
1.4748	0.0191495822358536
1.4751	0.0190855870606639
1.4754	0.0190218283874201
1.4757	0.0189583052773319
1.476	0.0188950167954909
1.4763	0.0188319620108542
1.4766	0.0187691399962291
1.4769	0.0187065498282562
1.4772	0.0186441905873945
1.4775	0.018582061357905
1.4778	0.0185201612278352
1.4781	0.0184584892890032
1.4784	0.0183970446369823
1.4787	0.0183358263710855
1.479	0.0182748335943498
1.4793	0.0182140654135206
1.4796	0.0181535209390369
1.4799	0.0180931992850154
1.4802	0.0180330995692355
1.4805	0.017973220913124
1.4808	0.0179135624417401
1.4811	0.0178541232837602
1.4814	0.017794902571463
1.4817	0.0177358994407143
1.482	0.0176771130309522
1.4823	0.0176185424851723
1.4826	0.0175601869499131
1.4829	0.0175020455752407
1.4832	0.0174441175147346
1.4835	0.0173864019254731
1.4838	0.0173288979680183
1.4841	0.0172716048064022
1.4844	0.0172145216081117
1.4847	0.0171576475440744
1.485	0.0171009817886444
1.4853	0.017044523519588
1.4856	0.0169882719180694
1.4859	0.0169322261686362
1.4862	0.016876385459206
1.4865	0.0168207489810518
1.4868	0.0167653159287883
1.4871	0.0167100855003575
1.4874	0.0166550568970155
1.4877	0.0166002293233181
1.488	0.0165456019871072
1.4883	0.0164911740994973
1.4886	0.0164369448748614
1.4889	0.0163829135308176
1.4892	0.0163290792882158
1.4895	0.0162754413711236
1.4898	0.0162219990068135
1.4901	0.0161687514257489
1.4904	0.0161156978615713
1.4907	0.0160628375510865
1.491	0.0160101697342519
1.4913	0.0159576936541627
1.4916	0.0159054085570392
1.4919	0.0158533136922137
1.4922	0.0158014083121173
1.4925	0.015749691672267
1.4928	0.0156981630312526
1.4931	0.0156468216507243
1.4934	0.0155956667953794
1.4937	0.0155446977329496
1.494	0.0154939137341886
1.4943	0.015443314072859
1.4946	0.0153928980257202
1.4949	0.0153426648725152
1.4952	0.0152926138959585
1.4955	0.0152427443817237
1.4958	0.0151930556184309
1.4961	0.0151435468976342
1.4964	0.0150942175138097
1.4967	0.0150450667643431
1.497	0.0149960939495174
1.4973	0.0149472983725009
1.4976	0.014898679339335
1.4979	0.0148502361589219
1.4982	0.0148019681430133
1.4985	0.0147538746061974
1.4988	0.0147059548658879
1.4991	0.0146582082423115
1.4994	0.0146106340584966
1.4997	0.014563231640261
1.5	0.0145160003162006


==> sgtpdf3.txt <==
0	0.0221702396693956
0.000299999999999967	0.022195712930511
0.000599999999999934	0.0222212184270024
0.000900000000000034	0.0222467562024239
0.0012	0.0222723263003902
0.00149999999999997	0.0222979287645769
0.00179999999999993	0.0223235636387203
0.00210000000000003	0.0223492309666181
0.0024	0.0223749307921284
0.00269999999999997	0.0224006631591708
0.00299999999999994	0.0224264281117261
0.00330000000000004	0.0224522256938363
0.0036	0.0224780559496046
0.00389999999999997	0.0225039189231959
0.00419999999999994	0.0225298146588365
0.00450000000000004	0.0225557432008144
0.0048	0.0225817045934792
0.00509999999999997	0.0226076988812424
0.00539999999999994	0.0226337261085772
0.00570000000000004	0.0226597863200189
0.00600000000000001	0.0226858795601647
0.00629999999999997	0.0227120058736742
0.00659999999999994	0.0227381653052688
0.00690000000000004	0.0227643578997325
0.00720000000000001	0.0227905837019115
0.00749999999999997	0.0228168427567147
0.00779999999999994	0.0228431351091131
0.00810000000000004	0.0228694608041409
0.00840000000000001	0.0228958198868945
0.00869999999999997	0.0229222124025335
0.00899999999999994	0.0229486383962801
0.00930000000000004	0.0229750979134195
0.00960000000000001	0.0230015909993003
0.00989999999999997	0.0230281176993337
0.0101999999999999	0.0230546780589945
0.0105	0.0230812721238208
0.0108	0.0231078999394139
0.0111	0.0231345615514388
0.0113999999999999	0.023161257005624
0.0117	0.0231879863477616
0.012	0.0232147496237075
0.0123	0.0232415468793813
0.0125999999999999	0.0232683781607669
0.0129	0.0232952435139117
0.0132	0.0233221429849276
0.0135	0.0233490766199904
0.0137999999999999	0.0233760444653404
0.0141	0.0234030465672821
0.0144	0.0234300829721844
0.0147	0.0234571537264809
0.0149999999999999	0.0234842588766697
0.0153	0.0235113984693137
0.0156	0.0235385725510404
0.0159	0.0235657811685424
0.0161999999999999	0.0235930243685771
0.0165	0.0236203021979671
0.0168	0.0236476147036
0.0171	0.0236749619324288
0.0173999999999999	0.0237023439314716
0.0177	0.0237297607478121
0.018	0.0237572124285993
0.0183	0.0237846990210482
0.0185999999999999	0.0238122205724389
0.0189	0.0238397771301177
0.0192	0.0238673687414965
0.0195	0.0238949954540533
0.0197999999999999	0.0239226573153322
0.0201000000000001	0.0239503543729431
0.0204	0.0239780866745623
0.0207	0.0240058542679325
0.021	0.0240336572008627
0.0213000000000001	0.0240614955212283
0.0216	0.0240893692769714
0.0219	0.0241172785161006
0.0222	0.0241452232866915
0.0225000000000001	0.0241732036368861
0.0228	0.0242012196148939
0.0231	0.0242292712689909
0.0234	0.0242573586475205
0.0237000000000001	0.0242854817988933
0.024	0.024313640771587
0.0243	0.0243418356141469
0.0246	0.0243700663751856
0.0249000000000001	0.0243983331033834
0.0252	0.0244266358474881
0.0255	0.0244549746563153
0.0258	0.0244833495787485
0.0261000000000001	0.0245117606637392
0.0264	0.0245402079603067
0.0267	0.0245686915175384
0.027	0.0245972113845902
0.0273000000000001	0.0246257676106861
0.0276	0.0246543602451183
0.0279	0.0246829893372479
0.0282	0.0247116549365042
0.0285000000000001	0.0247403570923853
0.0288	0.0247690958544581
0.0291	0.0247978712723582
0.0294	0.0248266833957904
0.0297000000000001	0.0248555322745283
0.03	0.0248844179584146
0.0303	0.0249133404973613
0.0306	0.0249422999413498
0.0309000000000001	0.0249712963404308
0.0312	0.0250003297447245
0.0315	0.0250294002044207
0.0318	0.0250585077697788
0.0321000000000001	0.0250876524911282
0.0324	0.0251168344188679
0.0327	0.025146053603467
0.033	0.0251753100954646
0.0333000000000001	0.02520460394547
0.0336	0.0252339352041629
0.0339	0.0252633039222929
0.0342	0.0252927101506806
0.0345000000000001	0.0253221539402165
0.0348	0.0253516353418623
0.0351	0.02538115440665
0.0354	0.0254107111856827
0.0357000000000001	0.0254403057301342
0.036	0.0254699380912493
0.0363	0.0254996083203441
0.0366	0.0255293164688057
0.0369000000000001	0.0255590625880926
0.0372	0.0255888467297345
0.0375	0.0256186689453328
0.0378	0.0256485292865602
0.0380999999999999	0.0256784278051614
0.0384	0.0257083645529527
0.0387	0.0257383395818221
0.039	0.0257683529437299
0.0393000000000001	0.025798404690708
0.0396	0.0258284948748608
0.0399	0.0258586235483649
0.0402	0.0258887907634691
0.0404999999999999	0.0259189965724948
0.0408	0.0259492410278357
0.0411	0.0259795241819582
0.0414	0.0260098460874017
0.0417000000000001	0.0260402067967781
0.042	0.0260706063627722
0.0423	0.0261010448381422
0.0426	0.0261315222757189
0.0428999999999999	0.0261620387284067
0.0432	0.0261925942491831
0.0435	0.026223188891099
0.0438	0.0262538227072789
0.0440999999999999	0.026284495750921
0.0444	0.0263152080752968
0.0447	0.0263459597337521
0.045	0.0263767507797062
0.0452999999999999	0.0264075812666526
0.0456	0.0264384512481588
0.0459	0.0264693607778665
0.0462	0.0265003099094916
0.0464999999999999	0.0265312986968246
0.0468	0.0265623271937304
0.0471	0.0265933954541483
0.0474	0.0266245035320925
0.0476999999999999	0.0266556514816519
0.048	0.0266868393569902
0.0483	0.0267180672123462
0.0486	0.0267493351020338
0.0488999999999999	0.0267806430804418
0.0492	0.0268119912020347
0.0495	0.0268433795213521
0.0498	0.026874808093009
0.0500999999999999	0.0269062769716963
0.0504	0.0269377862121802
0.0507	0.0269693358693029
0.051	0.0270009259979825
0.0512999999999999	0.0270325566532128
0.0516	0.0270642278900641
0.0519	0.0270959397636826
0.0522	0.0271276923292906
0.0524999999999999	0.0271594856421873
0.0528	0.0271913197577479
0.0531	0.0272231947314244
0.0534	0.0272551106187454
0.0536999999999999	0.0272870674753164
0.054	0.0273190653568196
0.0543	0.0273511043190143
0.0546	0.0273831844177368
0.0548999999999999	0.0274153057089008
0.0552	0.027447468248497
0.0555	0.0274796720925936
0.0558	0.0275119172973365
0.0560999999999999	0.0275442039189487
0.0564	0.0275765320137315
0.0567	0.0276089016380635
0.057	0.0276413128484014
0.0572999999999999	0.02767376570128
0.0576	0.0277062602533121
0.0579	0.0277387965611885
0.0582	0.0277713746816788
0.0584999999999999	0.0278039946716304
0.0588	0.0278366565879699
0.0591	0.0278693604877019
0.0594	0.02790210642791
0.0596999999999999	0.0279348944657568
0.0600000000000001	0.0279677246584834
0.0603	0.0280005970634102
0.0606	0.0280335117379368
0.0609	0.0280664687395418
0.0612000000000001	0.0280994681257834
0.0615	0.0281325099542991
0.0618	0.0281655942828059
0.0621	0.0281987211691005
0.0624000000000001	0.0282318906710596
0.0627	0.0282651028466393
0.063	0.028298357753876
0.0633	0.028331655450886
0.0636000000000001	0.028364995995866
0.0639	0.0283983794470928
0.0642	0.0284318058629236
0.0645	0.0284652753017961
0.0648000000000001	0.0284987878222286
0.0651	0.0285323434828202
0.0654	0.0285659423422506
0.0657	0.0285995844592806
0.0660000000000001	0.0286332698927519
0.0663	0.0286669987015875
0.0666	0.0287007709447913
0.0669	0.0287345866814488
0.0672000000000001	0.0287684459707269
0.0675	0.028802348871874
0.0678	0.0288362954442202
0.0681	0.0288702857471773
0.0684000000000001	0.028904319840239
0.0687	0.0289383977829809
0.069	0.0289725196350608
0.0693	0.0290066854562186
0.0696000000000001	0.0290408953062765
0.0699	0.0290751492451391
0.0702	0.0291094473327936
0.0705	0.0291437896293097
0.0708000000000001	0.0291781761948397
0.0711	0.0292126070896191
0.0714	0.029247082373966
0.0717	0.0292816021082816
0.0720000000000001	0.0293161663530504
0.0723	0.02935077516884
0.0726	0.0293854286163014
0.0729	0.0294201267561691
0.0731999999999999	0.0294548696492613
0.0735	0.0294896573564795
0.0738	0.0295244899388095
0.0741	0.0295593674573207
0.0744000000000001	0.0295942899731666
0.0747	0.0296292575475846
0.075	0.0296642702418968
0.0753	0.0296993281175093
0.0755999999999999	0.0297344312359126
0.0759	0.029769579658682
0.0762	0.0298047734474773
0.0765	0.0298400126640432
0.0768000000000001	0.0298752973702092
0.0771	0.0299106276278896
0.0774	0.0299460034990843
0.0777	0.0299814250458779
0.0779999999999999	0.0300168923304407
0.0783	0.0300524054150282
0.0786	0.0300879643619815
0.0789	0.0301235692337275
0.0792000000000001	0.0301592200927787
0.0795	0.0301949170017335
0.0798	0.0302306600232763
0.0801	0.0302664492201775
0.0803999999999999	0.0303022846552941
0.0807	0.0303381663915688
0.081	0.0303740944920312
0.0813	0.0304100690197974
0.0816000000000001	0.0304460900380698
0.0819	0.030482157610138
0.0822	0.0305182717993782
0.0825	0.0305544326692537
0.0827999999999999	0.0305906402833148
0.0831	0.0306268947051991
0.0834	0.0306631959986314
0.0837	0.0306995442274241
0.0840000000000001	0.0307359394554771
0.0843	0.0307723817467778
0.0846	0.0308088711654015
0.0849	0.0308454077755113
0.0851999999999999	0.0308819916413584
0.0855	0.0309186228272821
0.0858	0.0309553013977098
0.0861	0.0309920274171573
0.0864000000000001	0.0310288009502289
0.0867	0.0310656220616172
0.087	0.0311024908161038
0.0873	0.0311394072785589
0.0875999999999999	0.0311763715139417
0.0879	0.0312133835873002
0.0882	0.0312504435637717
0.0885	0.0312875515085827
0.0887999999999999	0.031324707487049
0.0891	0.031361911564576
0.0894	0.0313991638066585
0.0897	0.031436464278881
0.0899999999999999	0.0314738130469179
0.0903	0.0315112101765335
0.0906	0.0315486557335821
0.0909	0.0315861497840082
0.0911999999999999	0.0316236923938463
0.0915	0.0316612836292218
0.0918	0.0316989235563501
0.0921	0.0317366122415374
0.0923999999999999	0.0317743497511805
0.0927	0.0318121361517674
0.093	0.0318499715098764
0.0933	0.0318878558921776
0.0935999999999999	0.0319257893654317
0.0939000000000001	0.031963771996491
0.0942	0.0320018038522992
0.0945	0.0320398849998912
0.0948	0.0320780155063941
0.0951	0.0321161954390262
0.0954	0.0321544248650981
0.0957	0.0321927038520121
0.0959999999999999	0.0322310324672627
0.0963000000000001	0.0322694107784368
0.0966	0.0323078388532133
0.0969	0.0323463167593638
0.0972	0.0323848445647524
0.0975	0.0324234223373359
0.0978	0.0324620501451637
0.0981	0.0325007280563786
0.0983999999999999	0.032539456139216
0.0987000000000001	0.0325782344620046
0.099	0.0326170630931665
0.0993	0.0326559421012168
0.0996	0.0326948715547646
0.0999000000000001	0.0327338515225123
0.1002	0.0327728820732561
0.1005	0.0328119632758862
0.1008	0.0328510951993865
0.1011	0.0328902779128354
0.1014	0.0329295114854051
0.1017	0.0329687959863623
0.102	0.0330081314850682
0.1023	0.0330475180509786
0.1026	0.0330869557536438
0.1029	0.033126444662709
0.1032	0.0331659848479144
0.1035	0.0332055763790952
0.1038	0.0332452193261816
0.1041	0.0332849137591993
0.1044	0.0333246597482694
0.1047	0.0333644573636083
0.105	0.0334043066755281
0.1053	0.0334442077544369
0.1056	0.0334841606708384
0.1059	0.0335241654953324
0.1062	0.0335642222986149
0.1065	0.0336043311514778
0.1068	0.0336444921248098
0.1071	0.0336847052895957
0.1074	0.0337249707169172
0.1077	0.0337652884779526
0.108	0.0338056586439768
0.1083	0.0338460812863619
0.1086	0.0338865564765773
0.1089	0.033927084286189
0.1092	0.0339676647868607
0.1095	0.0340082980503537
0.1098	0.0340489841485263
0.1101	0.0340897231533351
0.1104	0.034130515136834
0.1107	0.0341713601711751
0.111	0.0342122583286086
0.1113	0.0342532096814825
0.1116	0.0342942143022435
0.1119	0.0343352722634364
0.1122	0.0343763836377048
0.1125	0.0344175484977906
0.1128	0.0344587669165347
0.1131	0.034500038966877
0.1134	0.0345413647218562
0.1137	0.0345827442546101
0.114	0.0346241776383761
0.1143	0.0346656649464905
0.1146	0.0347072062523895
0.1149	0.0347488016296087
0.1152	0.0347904511517835
0.1155	0.0348321548926494
0.1158	0.0348739129260414
0.1161	0.0349157253258951
0.1164	0.034957592166246
0.1167	0.0349995135212303
0.117	0.0350414894650843
0.1173	0.0350835200721452
0.1176	0.0351256054168508
0.1179	0.0351677455737398
0.1182	0.0352099406174519
0.1185	0.0352521906227278
0.1188	0.0352944956644095
0.1191	0.0353368558174404
0.1194	0.0353792711568652
0.1197	0.0354217417578305
0.12	0.0354642676955843
0.1203	0.0355068490454767
0.1206	0.0355494858829595
0.1209	0.0355921782835869
0.1212	0.0356349263230151
0.1215	0.0356777300770028
0.1218	0.0357205896214109
0.1221	0.0357635050322033
0.1224	0.0358064763854463
0.1227	0.0358495037573091
0.123	0.035892587224064
0.1233	0.0359357268620862
0.1236	0.0359789227478543
0.1239	0.0360221749579502
0.1242	0.0360654835690591
0.1245	0.0361088486579701
0.1248	0.0361522703015758
0.1251	0.0361957485768727
0.1254	0.0362392835609612
0.1257	0.0362828753310459
0.126	0.0363265239644357
0.1263	0.0363702295385436
0.1266	0.0364139921308874
0.1269	0.0364578118190893
0.1272	0.036501688680876
0.1275	0.0365456227940796
0.1278	0.0365896142366368
0.1281	0.0366336630865895
0.1284	0.0366777694220849
0.1287	0.0367219333213754
0.129	0.036766154862819
0.1293	0.0368104341248794
0.1296	0.0368547711861259
0.1299	0.0368991661252338
0.1302	0.0369436190209842
0.1305	0.0369881299522644
0.1308	0.0370326989980682
0.1311	0.0370773262374955
0.1314	0.0371220117497527
0.1317	0.0371667556141531
0.132	0.0372115579101164
0.1323	0.0372564187171695
0.1326	0.0373013381149461
0.1329	0.0373463161831873
0.1332	0.0373913530017412
0.1335	0.0374364486505634
0.1338	0.0374816032097171
0.1341	0.0375268167593732
0.1344	0.0375720893798102
0.1347	0.0376174211514147
0.135	0.0376628121546812
0.1353	0.0377082624702125
0.1356	0.0377537721787196
0.1359	0.0377993413610221
0.1362	0.0378449700980479
0.1365	0.0378906584708339
0.1368	0.0379364065605254
0.1371	0.0379822144483772
0.1374	0.0380280822157527
0.1377	0.0380740099441248
0.138	0.0381199977150756
0.1383	0.0381660456102966
0.1386	0.0382121537115891
0.1389	0.0382583221008641
0.1392	0.0383045508601422
0.1395	0.0383508400715543
0.1398	0.0383971898173412
0.1401	0.0384436001798541
0.1404	0.0384900712415545
0.1407	0.0385366030850144
0.141	0.0385831957929166
0.1413	0.0386298494480542
0.1416	0.0386765641333318
0.1419	0.0387233399317647
0.1422	0.0387701769264794
0.1425	0.0388170752007136
0.1428	0.0388640348378166
0.1431	0.0389110559212493
0.1434	0.038958138534584
0.1437	0.039005282761505
0.144	0.0390524886858086
0.1443	0.0390997563914031
0.1446	0.039147085962309
0.1449	0.039194477482659
0.1452	0.0392419310366986
0.1455	0.0392894467087857
0.1458	0.039337024583391
0.1461	0.039384664745098
0.1464	0.0394323672786031
0.1467	0.0394801322687161
0.147	0.0395279598003599
0.1473	0.0395758499585708
0.1476	0.0396238028284986
0.1479	0.0396718184954068
0.1482	0.0397198970446728
0.1485	0.0397680385617878
0.1488	0.039816243132357
0.1491	0.0398645108420998
0.1494	0.0399128417768501
0.1497	0.0399612360225561
0.15	0.0400096936652807
0.1503	0.0400582147912013
0.1506	0.0401067994866103
0.1509	0.0401554478379152
0.1512	0.0402041599316384
0.1515	0.0402529358544178
0.1518	0.0403017756930063
0.1521	0.0403506795342727
0.1524	0.0403996474652012
0.1527	0.040448679572892
0.153	0.0404977759445611
0.1533	0.0405469366675405
0.1536	0.0405961618292784
0.1539	0.0406454515173395
0.1542	0.0406948058194046
0.1545	0.0407442248232715
0.1548	0.0407937086168545
0.1551	0.0408432572881846
0.1554	0.0408928709254102
0.1557	0.0409425496167964
0.156	0.0409922934507258
0.1563	0.0410421025156983
0.1566	0.0410919769003315
0.1569	0.0411419166933604
0.1572	0.0411919219836379
0.1575	0.0412419928601348
0.1578	0.0412921294119401
0.1581	0.0413423317282609
0.1584	0.0413925998984226
0.1587	0.0414429340118691
0.159	0.0414933341581629
0.1593	0.0415438004269852
0.1596	0.0415943329081363
0.1599	0.041644931691535
0.1602	0.0416955968672199
0.1605	0.0417463285253483
0.1608	0.0417971267561972
0.1611	0.0418479916501632
0.1614	0.0418989232977623
0.1617	0.0419499217896307
0.162	0.0420009872165243
0.1623	0.042052119669319
0.1626	0.0421033192390114
0.1629	0.0421545860167178
0.1632	0.0422059200936755
0.1635	0.0422573215612422
0.1638	0.0423087905108965
0.1641	0.0423603270342377
0.1644	0.0424119312229865
0.1647	0.0424636031689843
0.165	0.0425153429641943
0.1653	0.0425671507007008
0.1656	0.0426190264707098
0.1659	0.042670970366549
0.1662	0.0427229824806681
0.1665	0.0427750629056385
0.1668	0.0428272117341541
0.1671	0.0428794290590307
0.1674	0.0429317149732068
0.1677	0.0429840695697433
0.168	0.0430364929418237
0.1683	0.0430889851827546
0.1686	0.0431415463859652
0.1689	0.0431941766450079
0.1692	0.0432468760535586
0.1695	0.0432996447054161
0.1698	0.043352482694503
0.1701	0.0434053901148656
0.1704	0.0434583670606736
0.1707	0.0435114136262211
0.171	0.0435645299059259
0.1713	0.04361771599433
0.1716	0.0436709719861
0.1719	0.0437242979760265
0.1722	0.0437776940590252
0.1725	0.0438311603301362
0.1728	0.0438846968845244
0.1731	0.0439383038174802
0.1734	0.0439919812244186
0.1737	0.0440457292008802
0.174	0.0440995478425309
0.1743	0.044153437245162
0.1746	0.0442073975046911
0.1749	0.0442614287171609
0.1752	0.0443155309787404
0.1755	0.0443697043857249
0.1758	0.0444239490345356
0.1761	0.0444782650217203
0.1764	0.0445326524439533
0.1767	0.0445871113980354
0.177	0.0446416419808945
0.1773	0.0446962442895853
0.1776	0.0447509184212893
0.1779	0.0448056644733157
0.1782	0.0448604825431008
0.1785	0.0449153727282083
0.1788	0.0449703351263298
0.1791	0.0450253698352845
0.1794	0.0450804769530194
0.1797	0.0451356565776099
0.18	0.0451909088072591
0.1803	0.0452462337402989
0.1806	0.0453016314751893
0.1809	0.0453571021105193
0.1812	0.0454126457450062
0.1815	0.0454682624774964
0.1818	0.0455239524069653
0.1821	0.0455797156325175
0.1824	0.0456355522533868
0.1827	0.0456914623689366
0.183	0.0457474460786596
0.1833	0.0458035034821785
0.1836	0.0458596346792457
0.1839	0.0459158397697435
0.1842	0.0459721188536846
0.1845	0.0460284720312118
0.1848	0.0460848994025983
0.1851	0.0461414010682479
0.1854	0.0461979771286949
0.1857	0.0462546276846048
0.186	0.0463113528367739
0.1863	0.0463681526861293
0.1866	0.0464250273337298
0.1869	0.0464819768807654
0.1872	0.0465390014285575
0.1875	0.0465961010785594
0.1878	0.046653275932356
0.1881	0.0467105260916642
0.1884	0.0467678516583331
0.1887	0.0468252527343439
0.189	0.0468827294218101
0.1893	0.0469402818229779
0.1896	0.0469979100402258
0.1899	0.0470556141760657
0.1902	0.0471133943331416
0.1905	0.0471712506142313
0.1908	0.0472291831222454
0.1911	0.0472871919602277
0.1914	0.047345277231356
0.1917	0.0474034390389413
0.192	0.0474616774864284
0.1923	0.0475199926773962
0.1926	0.0475783847155574
0.1929	0.0476368537047591
0.1932	0.0476953997489824
0.1935	0.0477540229523432
0.1938	0.0478127234190919
0.1941	0.0478715012536136
0.1944	0.0479303565604281
0.1947	0.0479892894441905
0.195	0.0480483000096909
0.1953	0.0481073883618548
0.1956	0.0481665546057431
0.1959	0.0482257988465521
0.1962	0.0482851211896141
0.1965	0.0483445217403971
0.1968	0.048404000604505
0.1971	0.0484635578876782
0.1974	0.0485231936957929
0.1977	0.0485829081348621
0.198	0.0486427013110352
0.1983	0.0487025733305982
0.1986	0.0487625242999741
0.1989	0.0488225543257228
0.1992	0.0488826635145414
0.1995	0.0489428519732642
0.1998	0.0490031198088627
0.2001	0.0490634671284464
0.2004	0.0491238940392621
0.2007	0.0491844006486944
0.201	0.0492449870642662
0.2013	0.0493056533936382
0.2016	0.0493663997446093
0.2019	0.049427226225117
0.2022	0.0494881329432372
0.2025	0.0495491200071846
0.2028	0.0496101875253124
0.2031	0.0496713356061129
0.2034	0.0497325643582176
0.2037	0.0497938738903971
0.204	0.0498552643115614
0.2043	0.0499167357307599
0.2046	0.0499782882571816
0.2049	0.0500399220001557
0.2052	0.0501016370691508
0.2055	0.0501634335737757
0.2058	0.0502253116237797
0.2061	0.0502872713290521
0.2064	0.0503493127996227
0.2067	0.0504114361456621
0.207	0.0504736414774816
0.2073	0.0505359289055333
0.2076	0.0505982985404105
0.2079	0.0506607504928475
0.2082	0.0507232848737201
0.2085	0.0507859017940455
0.2088	0.0508486013649823
0.2091	0.0509113836978312
0.2094	0.0509742489040344
0.2097	0.0510371970951766
0.21	0.0511002283829841
0.2103	0.051163342879326
0.2106	0.0512265406962134
0.2109	0.0512898219458004
0.2112	0.0513531867403835
0.2115	0.0514166351924022
0.2118	0.051480167414439
0.2121	0.0515437835192195
0.2124	0.0516074836196126
0.2127	0.0516712678286306
0.213	0.0517351362594294
0.2133	0.0517990890253085
0.2136	0.0518631262397114
0.2139	0.0519272480162255
0.2142	0.0519914544685822
0.2145	0.0520557457106573
0.2148	0.052120121856471
0.2151	0.0521845830201879
0.2154	0.0522491293161175
0.2157	0.0523137608587138
0.216	0.0523784777625762
0.2163	0.0524432801424487
0.2166	0.0525081681132208
0.2169	0.0525731417899274
0.2172	0.0526382012877489
0.2175	0.0527033467220111
0.2178	0.052768578208186
0.2181	0.0528338958618912
0.2184	0.0528992997988905
0.2187	0.052964790135094
0.219	0.0530303669865578
0.2193	0.053096030469485
0.2196	0.0531617807002249
0.2199	0.0532276177952737
0.2202	0.0532935418712746
0.2205	0.0533595530450177
0.2208	0.0534256514334404
0.2211	0.0534918371536273
0.2214	0.0535581103228104
0.2217	0.0536244710583698
0.222	0.0536909194778326
0.2223	0.0537574556988742
0.2226	0.053824079839318
0.2229	0.0538907920171354
0.2232	0.0539575923504462
0.2235	0.0540244809575188
0.2238	0.0540914579567697
0.2241	0.0541585234667645
0.2244	0.0542256776062175
0.2247	0.0542929204939919
0.225	0.0543602522491003
0.2253	0.0544276729907043
0.2256	0.054495182838115
0.2259	0.054562781910793
0.2262	0.0546304703283484
0.2265	0.0546982482105416
0.2268	0.0547661156772824
0.2271	0.054834072848631
0.2274	0.0549021198447977
0.2277	0.0549702567861432
0.228	0.0550384837931788
0.2283	0.0551068009865662
0.2286	0.0551752084871181
0.2289	0.0552437064157979
0.2292	0.0553122948937204
0.2295	0.055380974042151
0.2298	0.0554497439825071
0.2301	0.0555186048363569
0.2304	0.0555875567254209
0.2307	0.0556565997715706
0.231	0.05572573409683
0.2313	0.0557949598233746
0.2316	0.0558642770735325
0.2319	0.0559336859697836
0.2322	0.0560031866347607
0.2325	0.0560727791912487
0.2328	0.0561424637621857
0.2331	0.0562122404706621
0.2334	0.0562821094399215
0.2337	0.0563520707933608
0.234	0.0564221246545297
0.2343	0.0564922711471316
0.2346	0.0565625103950234
0.2349	0.0566328425222153
0.2352	0.0567032676528718
0.2355	0.0567737859113108
0.2358	0.0568443974220046
0.2361	0.0569151023095797
0.2364	0.0569859006988166
0.2367	0.0570567927146504
0.237	0.0571277784821711
0.2373	0.0571988581266228
0.2376	0.0572700317734052
0.2379	0.0573412995480725
0.2382	0.0574126615763339
0.2385	0.0574841179840544
0.2388	0.057555668897254
0.2391	0.0576273144421084
0.2394	0.0576990547449489
0.2397	0.0577708899322625
0.24	0.0578428201306924
0.2403	0.0579148454670377
0.2406	0.0579869660682537
0.2409	0.0580591820614521
0.2412	0.0581314935739011
0.2415	0.0582039007330253
0.2418	0.0582764036664063
0.2421	0.0583490025017824
0.2424	0.0584216973670491
0.2427	0.058494488390259
0.243	0.0585673756996215
0.2433	0.0586403594235042
0.2436	0.0587134396904316
0.2439	0.0587866166290862
0.2442	0.0588598903683083
0.2445	0.0589332610370959
0.2448	0.0590067287646053
0.2451	0.059080293680151
0.2454	0.0591539559132056
0.2457	0.0592277155934005
0.246	0.0593015728505255
0.2463	0.0593755278145292
0.2466	0.0594495806155189
0.2469	0.059523731383761
0.2472	0.0595979802496813
0.2475	0.0596723273438645
0.2478	0.0597467727970547
0.2481	0.0598213167401558
0.2484	0.059895959304231
0.2487	0.0599707006205035
0.249	0.0600455408203565
0.2493	0.0601204800353329
0.2496	0.0601955183971362
0.2499	0.0602706560376299
0.2502	0.060345893088838
0.2505	0.0604212296829452
0.2508	0.0604966659522966
0.2511	0.0605722020293986
0.2514	0.060647838046918
0.2517	0.060723574137683
0.252	0.0607994104346831
0.2523	0.0608753470710689
0.2526	0.0609513841801526
0.2529	0.0610275218954081
0.2532	0.0611037603504707
0.2535	0.0611800996791379
0.2538	0.061256540015369
0.2541	0.0613330814932855
0.2544	0.0614097242471712
0.2547	0.061486468411472
0.255	0.0615633141207966
0.2553	0.0616402615099163
0.2556	0.0617173107137648
0.2559	0.0617944618674392
0.2562	0.0618717151061993
0.2565	0.0619490705654679
0.2568	0.0620265283808314
0.2571	0.0621040886880396
0.2574	0.0621817516230053
0.2577	0.0622595173218056
0.258	0.0623373859206809
0.2583	0.0624153575560358
0.2586	0.0624934323644387
0.2589	0.0625716104826221
0.2592	0.0626498920474832
0.2595	0.062728277196083
0.2598	0.0628067660656475
0.2601	0.0628853587935672
0.2604	0.0629640555173971
0.2607	0.0630428563748576
0.261	0.0631217615038338
0.2613	0.0632007710423758
0.2616	0.0632798851286995
0.2619	0.0633591039011856
0.2622	0.0634384274983807
0.2625	0.0635178560589969
0.2628	0.063597389721912
0.2631	0.06367702862617
0.2634	0.0637567729109805
0.2637	0.0638366227157194
0.264	0.0639165781799291
0.2643	0.063996639443318
0.2646	0.064076806645761
0.2649	0.0641570799273
0.2652	0.0642374594281433
0.2655	0.0643179452886663
0.2658	0.0643985376494112
0.2661	0.0644792366510873
0.2664	0.0645600424345714
0.2667	0.0646409551409073
0.267	0.0647219749113064
0.2673	0.0648031018871479
0.2676	0.0648843362099784
0.2679	0.0649656780215125
0.2682	0.0650471274636327
0.2685	0.0651286846783896
0.2688	0.065210349808002
0.2691	0.065292122994857
0.2694	0.0653740043815099
0.2697	0.0654559941106851
0.27	0.065538092325275
0.2703	0.0656202991683413
0.2706	0.0657026147831144
0.2709	0.0657850393129935
0.2712	0.0658675729015475
0.2715	0.065950215692514
0.2718	0.0660329678298002
0.2721	0.0661158294574827
0.2724	0.0661988007198079
0.2727	0.0662818817611918
0.273	0.0663650727262202
0.2733	0.0664483737596488
0.2736	0.0665317850064035
0.2739	0.0666153066115804
0.2742	0.0666989387204457
0.2745	0.0667826814784363
0.2748	0.0668665350311593
0.2751	0.0669504995243928
0.2754	0.0670345751040853
0.2757	0.0671187619163564
0.276	0.0672030601074966
0.2763	0.0672874698239677
0.2766	0.0673719912124022
0.2769	0.0674566244196045
0.2772	0.0675413695925501
0.2775	0.0676262268783863
0.2778	0.0677111964244317
0.2781	0.0677962783781769
0.2784	0.0678814728872845
0.2787	0.0679667800995888
0.279	0.0680522001630964
0.2793	0.0681377332259861
0.2796	0.068223379436609
0.2799	0.0683091389434886
0.2802	0.0683950118953211
0.2805	0.0684809984409752
0.2808	0.0685670987294923
0.2811	0.068653312910087
0.2814	0.0687396411321465
0.2817	0.0688260835452313
0.282	0.0689126402990752
0.2823	0.068999311543585
0.2826	0.0690860974288413
0.2829	0.0691729981050978
0.2832	0.0692600137227824
0.2835	0.069347144432496
0.2838	0.069434390385014
0.2841	0.0695217517312854
0.2844	0.0696092286224334
0.2847	0.0696968212097554
0.285	0.0697845296447228
0.2853	0.0698723540789817
0.2856	0.0699602946643526
0.2859	0.0700483515528304
0.2862	0.0701365248965847
0.2865	0.0702248148479604
0.2868	0.0703132215594765
0.2871	0.0704017451838277
0.2874	0.0704903858738834
0.2877	0.0705791437826881
0.288	0.0706680190634622
0.2883	0.0707570118696008
0.2886	0.0708461223546751
0.2889	0.0709353506724314
0.2892	0.0710246969767921
0.2895	0.0711141614218553
0.2898	0.071203744161895
0.2901	0.0712934453513609
0.2904	0.0713832651448795
0.2907	0.0714732036972529
0.291	0.0715632611634599
0.2913	0.0716534376986555
0.2916	0.0717437334581711
0.2919	0.071834148597515
0.2922	0.0719246832723722
0.2925	0.072015337638604
0.2928	0.0721061118522494
0.2931	0.0721970060695237
0.2934	0.0722880204468196
0.2937	0.0723791551407071
0.294	0.0724704103079331
0.2943	0.0725617861054222
0.2946	0.0726532826902765
0.2949	0.0727449002197754
0.2952	0.0728366388513763
0.2955	0.0729284987427138
0.2958	0.0730204800516012
0.2961	0.0731125829360291
0.2964	0.073204807554166
0.2967	0.0732971540643593
0.297	0.0733896226251338
0.2973	0.073482213395193
0.2976	0.073574926533419
0.2979	0.073667762198872
0.2982	0.0737607205507909
0.2985	0.0738538017485934
0.2988	0.0739470059518758
0.2991	0.0740403333204134
0.2994	0.0741337840141605
0.2997	0.07422735819325
0.3	0.0743210560179945
0.3003	0.0744148776488854
0.3006	0.0745088232465935
0.3009	0.0746028929719692
0.3012	0.074697086986042
0.3015	0.0747914054500213
0.3018	0.0748858485252957
0.3021	0.074980416373434
0.3024	0.0750751091561846
0.3027	0.0751699270354759
0.303	0.0752648701734159
0.3033	0.0753599387322932
0.3036	0.0754551328745761
0.3039	0.0755504527629135
0.3042	0.0756458985601343
0.3045	0.0757414704292481
0.3048	0.0758371685334447
0.3051	0.0759329930360945
0.3054	0.0760289441007485
0.3057	0.0761250218911389
0.306	0.0762212265711779
0.3063	0.0763175583049593
0.3066	0.0764140172567574
0.3069	0.0765106035910276
0.3072	0.0766073174724068
0.3075	0.0767041590657123
0.3078	0.0768011285359437
0.3081	0.076898226048281
0.3084	0.0769954517680862
0.3087	0.0770928058609026
0.309	0.0771902884924551
0.3093	0.0772878998286503
0.3096	0.0773856400355763
0.3099	0.0774835092795032
0.3102	0.0775815077268831
0.3105	0.0776796355443498
0.3108	0.077777892898719
0.3111	0.0778762799569891
0.3114	0.0779747968863398
0.3117	0.0780734438541338
0.312	0.0781722210279157
0.3123	0.0782711285754124
0.3126	0.0783701666645337
0.3129	0.0784693354633713
0.3132	0.0785686351402
0.3135	0.078668065863477
0.3138	0.0787676278018422
0.3141	0.0788673211241186
0.3144	0.0789671459993115
0.3147	0.0790671025966095
0.315	0.0791671910853843
0.3153	0.0792674116351903
0.3156	0.0793677644157652
0.3159	0.07946824959703
0.3162	0.0795688673490886
0.3165	0.0796696178422285
0.3168	0.0797705012469206
0.3171	0.0798715177338189
0.3174	0.0799726674737614
0.3177	0.0800739506377693
0.318	0.0801753673970474
0.3183	0.0802769179229843
0.3186	0.0803786023871524
0.3189	0.0804804209613077
0.3192	0.0805823738173903
0.3195	0.080684461127524
0.3198	0.0807866830640168
0.3201	0.0808890397993605
0.3204	0.080991531506231
0.3207	0.0810941583574887
0.321	0.0811969205261777
0.3213	0.0812998181855266
0.3216	0.0814028515089485
0.3219	0.0815060206700404
0.3222	0.0816093258425841
0.3225	0.0817127672005458
0.3228	0.0818163449180762
0.3231	0.0819200591695104
0.3234	0.0820239101293682
0.3237	0.0821278979723545
0.324	0.0822320228733582
0.3243	0.0823362850074535
0.3246	0.0824406845498995
0.3249	0.0825452216761396
0.3252	0.0826498965618026
0.3255	0.0827547093827022
0.3258	0.082859660314837
0.3261	0.0829647495343907
0.3264	0.0830699772177321
0.3267	0.0831753435414154
0.327	0.0832808486821794
0.3273	0.0833864928169488
0.3276	0.0834922761228332
0.3279	0.0835981987771277
0.3282	0.0837042609573125
0.3285	0.0838104628410536
0.3288	0.0839168046062021
0.3291	0.0840232864307948
0.3294	0.0841299084930539
0.3297	0.0842366709713874
0.33	0.0843435740443886
0.3303	0.0844506178908365
0.3306	0.0845578026896961
0.3309	0.0846651286201178
0.3312	0.0847725958614377
0.3315	0.084880204593178
0.3318	0.0849879549950464
0.3321	0.0850958472469367
0.3324	0.0852038815289285
0.3327	0.0853120580212873
0.333	0.0854203769044645
0.3333	0.0855288383590977
0.3336	0.0856374425660102
0.3339	0.0857461897062116
0.3342	0.0858550799608977
0.3345	0.0859641135114498
0.3348	0.0860732905394361
0.3351	0.0861826112266104
0.3354	0.0862920757549129
0.3357	0.0864016843064701
0.336	0.0865114370635945
0.3363	0.0866213342087851
0.3366	0.086731375924727
0.3369	0.0868415623942918
0.3372	0.0869518938005372
0.3375	0.0870623703267075
0.3378	0.0871729921562333
0.3381	0.0872837594727314
0.3384	0.0873946724600052
0.3387	0.0875057313020446
0.339	0.0876169361830259
0.3393	0.0877282872873117
0.3396	0.0878397847994513
0.3399	0.0879514289041805
0.3402	0.0880632197864215
0.3405	0.088175157631283
0.3408	0.0882872426240606
0.3411	0.0883994749502358
0.3414	0.0885118547954776
0.3417	0.0886243823456407
0.342	0.0887370577867669
0.3423	0.0888498813050846
0.3426	0.0889628530870085
0.3429	0.0890759733191403
0.3432	0.0891892421882682
0.3435	0.0893026598813668
0.3438	0.089416226585598
0.3441	0.0895299424883096
0.3444	0.0896438077770365
0.3447	0.0897578226395003
0.345	0.089871987263609
0.3453	0.0899863018374576
0.3456	0.0901007665493275
0.3459	0.0902153815876869
0.3462	0.0903301471411907
0.3465	0.0904450633986806
0.3468	0.0905601305491847
0.3471	0.0906753487819179
0.3474	0.0907907182862819
0.3477	0.0909062392518651
0.348	0.0910219118684422
0.3483	0.091137736325975
0.3486	0.0912537128146118
0.3489	0.0913698415246874
0.3492	0.0914861226467235
0.3495	0.0916025563714285
0.3498	0.0917191428896969
0.3501	0.0918358823926104
0.3504	0.0919527750714372
0.3507	0.0920698211176318
0.351	0.0921870207228358
0.3513	0.0923043740788768
0.3516	0.0924218813777694
0.3519	0.0925395428117145
0.3522	0.0926573585730996
0.3525	0.092775328854499
0.3528	0.092893453848673
0.3531	0.0930117337485687
0.3534	0.0931301687473197
0.3537	0.0932487590382458
0.354	0.0933675048148537
0.3543	0.0934864062708358
0.3546	0.0936054636000714
0.3549	0.0937246769966262
0.3552	0.0938440466547519
0.3555	0.0939635727688869
0.3558	0.0940832555336555
0.3561	0.0942030951438684
0.3564	0.0943230917945227
0.3567	0.0944432456808017
0.357	0.0945635569980744
0.3573	0.0946840259418966
0.3576	0.09480465270801
0.3579	0.0949254374923421
0.3582	0.0950463804910069
0.3585	0.095167481900304
0.3588	0.0952887419167194
0.3591	0.0954101607369246
0.3594	0.0955317385577774
0.3597	0.0956534755763214
0.36	0.0957753719897858
0.3603	0.095897427995586
0.3606	0.0960196437913228
0.3609	0.0961420195747829
0.3612	0.0962645555439388
0.3615	0.0963872518969483
0.3618	0.096510108832155
0.3621	0.0966331265480883
0.3624	0.0967563052434625
0.3627	0.0968796451171779
0.363	0.0970031463683202
0.3633	0.0971268091961599
0.3636	0.0972506338001536
0.3639	0.0973746203799425
0.3642	0.0974987691353534
0.3645	0.0976230802663981
0.3648	0.0977475539732736
0.3651	0.097872190456362
0.3654	0.0979969899162304
0.3657	0.0981219525536304
0.366	0.0982470785694992
0.3663	0.0983723681649586
0.3666	0.0984978215413147
0.3669	0.0986234389000589
0.3672	0.098749220442867
0.3675	0.0988751663715995
0.3678	0.0990012768883012
0.3681	0.0991275521952016
0.3684	0.0992539924947146
0.3687	0.0993805979894384
0.369	0.0995073688821551
0.3693	0.0996343053758318
0.3696	0.0997614076736189
0.3699	0.0998886759788512
0.3702	0.100016110495048
0.3705	0.100143711425911
0.3708	0.100271478975328
0.3711	0.100399413347369
0.3714	0.100527514746287
0.3717	0.100655783376521
0.372	0.100784219442692
0.3723	0.100912823149603
0.3726	0.101041594702245
0.3729	0.101170534305787
0.3732	0.101299642165584
0.3735	0.101428918487175
0.3738	0.101558363476279
0.3741	0.101687977338801
0.3744	0.101817760280827
0.3747	0.101947712508626
0.375	0.102077834228652
0.3753	0.102208125647538
0.3756	0.102338586972102
0.3759	0.102469218409343
0.3762	0.102600020166445
0.3765	0.10273099245077
0.3768	0.102862135469866
0.3771	0.102993449431461
0.3774	0.103124934543466
0.3777	0.103256591013973
0.378	0.103388419051256
0.3783	0.103520418863772
0.3786	0.103652590660157
0.3789	0.103784934649231
0.3792	0.103917451039994
0.3795	0.104050140041627
0.3798	0.104183001863493
0.3801	0.104316036715136
0.3804	0.10444924480628
0.3807	0.104582626346831
0.381	0.104716181546875
0.3813	0.104849910616679
0.3816	0.104983813766691
0.3819	0.105117891207537
0.3822	0.105252143150026
0.3825	0.105386569805146
0.3828	0.105521171384066
0.3831	0.105655948098132
0.3834	0.105790900158874
0.3837	0.105926027777998
0.384	0.106061331167391
0.3843	0.106196810539121
0.3846	0.106332466105433
0.3849	0.106468298078751
0.3852	0.106604306671679
0.3855	0.106740492097002
0.3858	0.10687685456768
0.3861	0.107013394296853
0.3864	0.107150111497841
0.3867	0.107287006384141
0.387	0.107424079169428
0.3873	0.107561330067556
0.3876	0.107698759292556
0.3879	0.107836367058639
0.3882	0.10797415358019
0.3885	0.108112119071776
0.3888	0.108250263748137
0.3891	0.108388587824194
0.3894	0.108527091515042
0.3897	0.108665775035956
0.39	0.108804638602386
0.3903	0.108943682429958
0.3906	0.109082906734477
0.3909	0.109222311731923
0.3912	0.10936189763845
0.3915	0.109501664670393
0.3918	0.109641613044258
0.3921	0.109781742976731
0.3924	0.10992205468467
0.3927	0.11006254838511
0.393	0.110203224295263
0.3933	0.110344082632512
0.3936	0.110485123614419
0.3939	0.110626347458719
0.3942	0.110767754383322
0.3945	0.110909344606312
0.3948	0.111051118345947
0.3951	0.11119307582066
0.3954	0.111335217249058
0.3957	0.111477542849922
0.396	0.111620052842205
0.3963	0.111762747445035
0.3966	0.111905626877712
0.3969	0.11204869135971
0.3972	0.112191941110677
0.3975	0.112335376350431
0.3978	0.112478997298964
0.3981	0.112622804176441
0.3984	0.112766797203197
0.3987	0.112910976599743
0.399	0.113055342586757
0.3993	0.113199895385091
0.3996	0.113344635215769
0.3999	0.113489562299985
0.4002	0.113634676859104
0.4005	0.113779979114663
0.4008	0.113925469288369
0.4011	0.114071147602098
0.4014	0.114217014277899
0.4017	0.114363069537989
0.402	0.114509313604755
0.4023	0.114655746700754
0.4026	0.114802369048713
0.4029	0.114949180871527
0.4032	0.11509618239226
0.4035	0.115243373834147
0.4038	0.115390755420589
0.4041	0.115538327375156
0.4044	0.115686089921587
0.4047	0.115834043283788
0.405	0.115982187685834
0.4053	0.116130523351966
0.4056	0.116279050506592
0.4059	0.116427769374288
0.4062	0.116576680179798
0.4065	0.116725783148031
0.4068	0.116875078504062
0.4071	0.117024566473133
0.4074	0.117174247280652
0.4077	0.117324121152192
0.408	0.117474188313492
0.4083	0.117624448990456
0.4086	0.117774903409154
0.4089	0.117925551795819
0.4092	0.118076394376849
0.4095	0.118227431378807
0.4098	0.118378663028419
0.4101	0.118530089552576
0.4104	0.118681711178332
0.4107	0.118833528132903
0.411	0.11898554064367
0.4113	0.119137748938176
0.4116	0.119290153244126
0.4119	0.119442753789388
0.4122	0.119595550801992
0.4125	0.119748544510129
0.4128	0.119901735142152
0.4131	0.120055122926575
0.4134	0.120208708092074
0.4137	0.120362490867485
0.414	0.120516471481803
0.4143	0.120670650164186
0.4146	0.120825027143949
0.4149	0.12097960265057
0.4152	0.121134376913682
0.4155	0.121289350163082
0.4158	0.121444522628722
0.4161	0.121599894540713
0.4164	0.121755466129327
0.4167	0.121911237624992
0.417	0.122067209258292
0.4173	0.122223381259973
0.4176	0.122379753860932
0.4179	0.122536327292229
0.4182	0.122693101785077
0.4185	0.122850077570845
0.4188	0.12300725488106
0.4191	0.123164633947404
0.4194	0.123322215001712
0.4197	0.123479998275979
0.42	0.123637984002349
0.4203	0.123796172413126
0.4206	0.123954563740763
0.4209	0.124113158217871
0.4212	0.124271956077213
0.4215	0.124430957551704
0.4218	0.124590162874415
0.4221	0.124749572278566
0.4224	0.124909185997531
0.4227	0.125069004264838
0.423	0.125229027314162
0.4233	0.125389255379335
0.4236	0.125549688694335
0.4239	0.125710327493294
0.4242	0.125871172010493
0.4245	0.126032222480363
0.4248	0.126193479137485
0.4251	0.12635494221659
0.4254	0.126516611952557
0.4257	0.126678488580415
0.426	0.126840572335339
0.4263	0.127002863452656
0.4266	0.127165362167837
0.4269	0.127328068716502
0.4272	0.127490983334418
0.4275	0.127654106257499
0.4278	0.127817437721804
0.4281	0.127980977963539
0.4284	0.128144727219056
0.4287	0.128308685724852
0.429	0.128472853717569
0.4293	0.128637231433992
0.4296	0.128801819111053
0.4299	0.128966616985825
0.4302	0.129131625295527
0.4305	0.12929684427752
0.4308	0.129462274169307
0.4311	0.129627915208535
0.4314	0.129793767632991
0.4317	0.129959831680607
0.432	0.130126107589452
0.4323	0.13029259559774
0.4326	0.130459295943821
0.4329	0.13062620886619
0.4332	0.130793334603479
0.4335	0.130960673394459
0.4338	0.131128225478042
0.4341	0.131295991093276
0.4344	0.131463970479349
0.4347	0.131632163875587
0.435	0.131800571521452
0.4353	0.131969193656545
0.4356	0.132138030520602
0.4359	0.132307082353496
0.4362	0.132476349395234
0.4365	0.132645831885962
0.4368	0.132815530065958
0.4371	0.132985444175635
0.4374	0.133155574455542
0.4377	0.13332592114636
0.438	0.133496484488903
0.4383	0.13366726472412
0.4386	0.13383826209309
0.4389	0.134009476837027
0.4392	0.134180909197274
0.4395	0.134352559415307
0.4398	0.134524427732732
0.4401	0.134696514391285
0.4404	0.134868819632833
0.4407	0.135041343699372
0.441	0.135214086833027
0.4413	0.135387049276052
0.4416	0.135560231270829
0.4419	0.135733633059868
0.4422	0.135907254885805
0.4425	0.136081096991405
0.4428	0.136255159619558
0.4431	0.13642944301328
0.4434	0.136603947415713
0.4437	0.136778673070125
0.444	0.136953620219906
0.4443	0.137128789108573
0.4446	0.137304179979764
0.4449	0.137479793077242
0.4452	0.137655628644893
0.4455	0.137831686926724
0.4458	0.138007968166864
0.4461	0.138184472609565
0.4464	0.138361200499197
0.4467	0.138538152080253
0.447	0.138715327597345
0.4473	0.138892727295203
0.4476	0.139070351418678
0.4479	0.139248200212739
0.4482	0.139426273922472
0.4485	0.139604572793081
0.4488	0.139783097069887
0.4491	0.139961846998328
0.4494	0.140140822823957
0.4497	0.140320024792443
0.45	0.14049945314957
0.4503	0.140679108141236
0.4506	0.140858990013454
0.4509	0.141039099012349
0.4512	0.141219435384159
0.4515	0.141399999375237
0.4518	0.141580791232044
0.4521	0.141761811201155
0.4524	0.141943059529256
0.4527	0.142124536463141
0.453	0.142306242249716
0.4533	0.142488177135996
0.4536	0.142670341369104
0.4539	0.142852735196271
0.4542	0.143035358864836
0.4545	0.143218212622247
0.4548	0.143401296716055
0.4551	0.143584611393919
0.4554	0.143768156903605
0.4557	0.14395193349298
0.456	0.14413594141002
0.4563	0.144320180902801
0.4566	0.144504652219505
0.4569	0.144689355608415
0.4572	0.144874291317916
0.4575	0.145059459596497
0.4578	0.145244860692745
0.4581	0.14543049485535
0.4584	0.145616362333099
0.4587	0.145802463374882
0.459	0.145988798229684
0.4593	0.146175367146592
0.4596	0.146362170374787
0.4599	0.146549208163548
0.4602	0.146736480762253
0.4605	0.146923988420373
0.4608	0.147111731387474
0.4611	0.147299709913218
0.4614	0.147487924247362
0.4617	0.147676374639754
0.462	0.147865061340336
0.4623	0.148053984599142
0.4626	0.148243144666299
0.4629	0.148432541792023
0.4632	0.148622176226622
0.4635	0.148812048220492
0.4638	0.14900215802412
0.4641	0.149192505888081
0.4644	0.149383092063037
0.4647	0.149573916799738
0.465	0.149764980349022
0.4653	0.149956282961811
0.4656	0.150147824889113
0.4659	0.150339606382022
0.4662	0.150531627691714
0.4665	0.15072388906945
0.4668	0.150916390766574
0.4671	0.151109133034512
0.4674	0.15130211612477
0.4677	0.151495340288938
0.468	0.151688805778683
0.4683	0.151882512845753
0.4686	0.152076461741977
0.4689	0.152270652719258
0.4692	0.15246508602958
0.4695	0.152659761925004
0.4698	0.152854680657664
0.4701	0.153049842479774
0.4704	0.153245247643618
0.4707	0.15344089640156
0.471	0.153636789006033
0.4713	0.153832925709544
0.4716	0.154029306764674
0.4719	0.154225932424073
0.4722	0.154422802940463
0.4725	0.154619918566636
0.4728	0.154817279555455
0.4731	0.155014886159848
0.4734	0.155212738632815
0.4737	0.15541083722742
0.474	0.155609182196797
0.4743	0.155807773794142
0.4746	0.15600661227272
0.4749	0.156205697885858
0.4752	0.156405030886947
0.4755	0.156604611529442
0.4758	0.156804440066859
0.4761	0.157004516752776
0.4764	0.157204841840834
0.4767	0.15740541558473
0.477	0.157606238238223
0.4773	0.157807310055131
0.4776	0.158008631289328
0.4779	0.158210202194747
0.4782	0.158412023025375
0.4785	0.158614094035258
0.4788	0.158816415478494
0.4791	0.159018987609235
0.4794	0.159221810681689
0.4797	0.159424884950113
0.48	0.15962821066882
0.4803	0.159831788092171
0.4806	0.160035617474577
0.4809	0.1602396990705
0.4812	0.160444033134451
0.4815	0.160648619920988
0.4818	0.160853459684715
0.4821	0.161058552680285
0.4824	0.161263899162395
0.4827	0.161469499385786
0.483	0.161675353605246
0.4833	0.161881462075601
0.4836	0.162087825051725
0.4839	0.16229444278853
0.4842	0.16250131554097
0.4845	0.162708443564039
0.4848	0.162915827112769
0.4851	0.163123466442231
0.4854	0.163331361807535
0.4857	0.163539513463825
0.486	0.163747921666282
0.4863	0.163956586670123
0.4866	0.164165508730597
0.4869	0.164374688102989
0.4872	0.164584125042614
0.4875	0.164793819804819
0.4878	0.165003772644984
0.4881	0.165213983818517
0.4884	0.165424453580854
0.4887	0.165635182187463
0.489	0.165846169893835
0.4893	0.166057416955491
0.4896	0.166268923627976
0.4899	0.166480690166859
0.4902	0.166692716827735
0.4905	0.16690500386622
0.4908	0.167117551537954
0.4911	0.167330360098597
0.4914	0.16754342980383
0.4917	0.167756760909353
0.492	0.167970353670884
0.4923	0.16818420834416
0.4926	0.168398325184935
0.4929	0.168612704448978
0.4932	0.168827346392073
0.4935	0.169042251270019
0.4938	0.169257419338626
0.4941	0.16947285085372
0.4944	0.169688546071134
0.4947	0.169904505246715
0.495	0.170120728636317
0.4953	0.170337216495805
0.4956	0.170553969081049
0.4959	0.170770986647929
0.4962	0.170988269452327
0.4965	0.171205817750132
0.4968	0.171423631797237
0.4971	0.171641711849537
0.4974	0.171860058162931
0.4977	0.172078670993315
0.498	0.17229755059659
0.4983	0.172516697228653
0.4986	0.1727361111454
0.4989	0.172955792602724
0.4992	0.173175741856514
0.4995	0.173395959162655
0.4998	0.173616444777026
0.5001	0.173837198955499
0.5004	0.174058221953938
0.5007	0.1742795140282
0.501	0.17450107543413
0.5013	0.174722906427564
0.5016	0.174945007264326
0.5019	0.175167378200227
0.5022	0.175390019491063
0.5025	0.175612931392619
0.5028	0.175836114160661
0.5031	0.176059568050939
0.5034	0.176283293319186
0.5037	0.176507290221116
0.504	0.176731559012423
0.5043	0.17695609994878
0.5046	0.177180913285839
0.5049	0.177405999279229
0.5052	0.177631358184553
0.5055	0.177856990257392
0.5058	0.178082895753299
0.5061	0.178309074927801
0.5064	0.178535528036396
0.5067	0.178762255334554
0.507	0.178989257077714
0.5073	0.179216533521284
0.5076	0.179444084920638
0.5079	0.17967191153112
0.5082	0.179900013608036
0.5085	0.180128391406658
0.5088	0.180357045182222
0.5091	0.180585975189925
0.5094	0.180815181684926
0.5097	0.181044664922342
0.51	0.181274425157253
0.5103	0.181504462644692
0.5106	0.181734777639653
0.5109	0.181965370397083
0.5112	0.182196241171885
0.5115	0.182427390218914
0.5118	0.182658817792978
0.5121	0.182890524148836
0.5124	0.183122509541198
0.5127	0.183354774224722
0.513	0.183587318454014
0.5133	0.183820142483626
0.5136	0.184053246568056
0.5139	0.184286630961747
0.5142	0.184520295919084
0.5145	0.184754241694395
0.5148	0.184988468541949
0.5151	0.185222976715953
0.5154	0.185457766470555
0.5157	0.185692838059838
0.516	0.185928191737824
0.5163	0.186163827758467
0.5166	0.186399746375657
0.5169	0.186635947843217
0.5172	0.186872432414898
0.5175	0.187109200344386
0.5178	0.187346251885294
0.5181	0.187583587291161
0.5184	0.187821206815456
0.5187	0.188059110711572
0.519	0.188297299232826
0.5193	0.188535772632459
0.5196	0.188774531163633
0.5199	0.189013575079431
0.5202	0.189252904632854
0.5205	0.189492520076825
0.5208	0.18973242166418
0.5211	0.189972609647672
0.5214	0.19021308427997
0.5217	0.190453845813654
0.522	0.190694894501216
0.5223	0.190936230595062
0.5226	0.191177854347503
0.5229	0.191419766010761
0.5232	0.191661965836965
0.5235	0.191904454078148
0.5238	0.192147230986248
0.5241	0.192390296813108
0.5244	0.19263365181047
0.5247	0.192877296229978
0.525	0.193121230323175
0.5253	0.193365454341504
0.5256	0.1936099685363
0.5259	0.193854773158798
0.5262	0.194099868460125
0.5265	0.1943452546913
0.5268	0.194590932103236
0.5271	0.194836900946735
0.5274	0.195083161472485
0.5277	0.195329713931066
0.528	0.195576558572941
0.5283	0.195823695648461
0.5286	0.196071125407856
0.5289	0.196318848101242
0.5292	0.196566863978614
0.5295	0.196815173289847
0.5298	0.197063776284694
0.5301	0.197312673212785
0.5304	0.197561864323625
0.5307	0.197811349866593
0.531	0.198061130090941
0.5313	0.198311205245793
0.5316	0.198561575580141
0.5319	0.198812241342846
0.5322	0.199063202782638
0.5325	0.199314460148111
0.5328	0.199566013687724
0.5331	0.199817863649799
0.5334	0.200070010282518
0.5337	0.200322453833926
0.534	0.200575194551924
0.5343	0.200828232684273
0.5346	0.201081568478587
0.5349	0.201335202182336
0.5352	0.201589134042844
0.5355	0.201843364307285
0.5358	0.202097893222683
0.5361	0.202352721035913
0.5364	0.202607847993694
0.5367	0.202863274342595
0.537	0.203119000329024
0.5373	0.203375026199238
0.5376	0.203631352199331
0.5379	0.203887978575238
0.5382	0.204144905572733
0.5385	0.204402133437429
0.5388	0.20465966241477
0.5391	0.204917492750039
0.5394	0.205175624688347
0.5397	0.205434058474641
0.54	0.205692794353693
0.5403	0.205951832570107
0.5406	0.20621117336831
0.5409	0.206470816992558
0.5412	0.206730763686927
0.5415	0.206991013695317
0.5418	0.207251567261449
0.5421	0.207512424628861
0.5424	0.207773586040911
0.5427	0.208035051740771
0.543	0.208296821971429
0.5433	0.208558896975683
0.5436	0.208821276996147
0.5439	0.20908396227524
0.5442	0.209346953055193
0.5445	0.209610249578041
0.5448	0.209873852085626
0.5451	0.210137760819592
0.5454	0.210401976021386
0.5457	0.210666497932255
0.546	0.210931326793244
0.5463	0.211196462845198
0.5466	0.211461906328754
0.5469	0.211727657484345
0.5472	0.211993716552196
0.5475	0.212260083772324
0.5478	0.212526759384532
0.5481	0.212793743628415
0.5484	0.21306103674335
0.5487	0.213328638968501
0.549	0.213596550542813
0.5493	0.213864771705012
0.5496	0.214133302693607
0.5499	0.214402143746879
0.5502	0.214671295102891
0.5505	0.214940756999475
0.5508	0.21521052967424
0.5511	0.215480613364565
0.5514	0.215751008307598
0.5517	0.216021714740255
0.552	0.216292732899218
0.5523	0.216564063020934
0.5526	0.216835705341613
0.5529	0.217107660097226
0.5532	0.217379927523503
0.5535	0.217652507855932
0.5538	0.217925401329757
0.5541	0.218198608179976
0.5544	0.218472128641341
0.5547	0.218745962948353
0.555	0.219020111335264
0.5553	0.219294574036072
0.5556	0.219569351284522
0.5559	0.219844443314102
0.5562	0.220119850358043
0.5565	0.220395572649316
0.5568	0.220671610420632
0.5571	0.220947963904436
0.5574	0.221224633332912
0.5577	0.221501618937975
0.558	0.221778920951274
0.5583	0.222056539604185
0.5586	0.222334475127815
0.5589	0.222612727752996
0.5592	0.222891297710284
0.5595	0.22317018522996
0.5598	0.223449390542025
0.5601	0.223728913876198
0.5604	0.224008755461917
0.5607	0.224288915528336
0.561	0.224569394304322
0.5613	0.224850192018453
0.5616	0.225131308899019
0.5619	0.225412745174018
0.5622	0.225694501071154
0.5625	0.225976576817836
0.5628	0.226258972641175
0.5631	0.226541688767986
0.5634	0.22682472542478
0.5637	0.227108082837766
0.564	0.227391761232849
0.5643	0.227675760835627
0.5646	0.227960081871392
0.5649	0.228244724565122
0.5652	0.228529689141486
0.5655	0.228814975824838
0.5658	0.229100584839216
0.5661	0.229386516408342
0.5664	0.229672770755615
0.5667	0.229959348104116
0.567	0.230246248676601
0.5673	0.2305334726955
0.5676	0.230821020382918
0.5679	0.231108891960629
0.5682	0.231397087650075
0.5685	0.231685607672368
0.5688	0.231974452248284
0.5691	0.23226362159826
0.5694	0.232553115942396
0.5697	0.232842935500451
0.57	0.233133080491843
0.5703	0.233423551135641
0.5706	0.233714347650572
0.5709	0.234005470255011
0.5712	0.234296919166983
0.5715	0.234588694604163
0.5718	0.234880796783868
0.5721	0.235173225923061
0.5724	0.235465982238344
0.5727	0.235759065945961
0.573	0.236052477261791
0.5733	0.236346216401351
0.5736	0.236640283579789
0.5739	0.236934679011886
0.5742	0.237229402912052
0.5745	0.237524455494324
0.5748	0.237819836972364
0.5751	0.238115547559458
0.5754	0.238411587468514
0.5757	0.238707956912056
0.576	0.239004656102229
0.5763	0.23930168525079
0.5766	0.239599044569112
0.5769	0.239896734268176
0.5772	0.240194754558573
0.5775	0.240493105650501
0.5778	0.240791787753763
0.5781	0.241090801077764
0.5784	0.24139014583151
0.5787	0.241689822223604
0.579	0.241989830462247
0.5793	0.242290170755233
0.5796	0.24259084330995
0.5799	0.242891848333374
0.5802	0.243193186032069
0.5805	0.243494856612186
0.5808	0.243796860279457
0.5811	0.2440991972392
0.5814	0.244401867696307
0.5817	0.24470487185525
0.582	0.245008209920077
0.5823	0.245311882094407
0.5826	0.24561588858143
0.5829	0.245920229583904
0.5832	0.246224905304154
0.5835	0.246529915944071
0.5838	0.246835261705104
0.5841	0.247140942788265
0.5844	0.247446959394122
0.5847	0.247753311722799
0.585	0.248059999973974
0.5853	0.248367024346873
0.5856	0.248674385040275
0.5859	0.248982082252502
0.5862	0.249290116181421
0.5865	0.249598487024444
0.5868	0.249907194978519
0.5871	0.250216240240134
0.5874	0.250525623005311
0.5877	0.250835343469605
0.588	0.251145401828104
0.5883	0.251455798275423
0.5886	0.251766533005704
0.5889	0.252077606212611
0.5892	0.252389018089332
0.5895	0.252700768828575
0.5898	0.253012858622563
0.5901	0.253325287663035
0.5904	0.253638056141244
0.5907	0.253951164247951
0.591	0.254264612173428
0.5913	0.254578400107448
0.5916	0.254892528239292
0.5919	0.255206996757741
0.5922	0.255521805851073
0.5925	0.255836955707065
0.5928	0.256152446512985
0.5931	0.256468278455595
0.5934	0.256784451721147
0.5937	0.257100966495379
0.594	0.257417822963512
0.5943	0.257735021310252
0.5946	0.258052561719785
0.5949	0.258370444375773
0.5952	0.258688669461353
0.5955	0.259007237159137
0.5958	0.259326147651206
0.5961	0.259645401119109
0.5964	0.25996499774386
0.5967	0.26028493770594
0.597	0.260605221185285
0.5973	0.260925848361295
0.5976	0.261246819412822
0.5979	0.261568134518174
0.5982	0.26188979385511
0.5985	0.262211797600836
0.5988	0.262534145932005
0.5991	0.262856839024717
0.5994	0.263179877054508
0.5997	0.263503260196358
0.6	0.263826988624679
0.6003	0.264151062513321
0.6006	0.264475482035564
0.6009	0.264800247364116
0.6012	0.265125358671112
0.6015	0.265450816128114
0.6018	0.265776619906102
0.6021	0.266102770175476
0.6024	0.266429267106055
0.6027	0.266756110867069
0.603	0.267083301627161
0.6033	0.267410839554384
0.6036	0.267738724816196
0.6039	0.26806695757946
0.6042	0.268395538010441
0.6045	0.268724466274801
0.6048	0.269053742537601
0.6051	0.269383366963295
0.6054	0.269713339715727
0.6057	0.270043660958132
0.606	0.270374330853129
0.6063	0.270705349562723
0.6066	0.271036717248299
0.6069	0.27136843407062
0.6072	0.271700500189826
0.6075	0.272032915765429
0.6078	0.272365680956314
0.6081	0.272698795920732
0.6084	0.2730322608163
0.6087	0.273366075799999
0.609	0.27370024102817
0.6093	0.27403475665651
0.6096	0.274369622840075
0.6099	0.274704839733269
0.6102	0.275040407489848
0.6105	0.275376326262916
0.6108	0.275712596204921
0.6111	0.276049217467651
0.6114	0.276386190202236
0.6117	0.276723514559141
0.612	0.277061190688166
0.6123	0.277399218738441
0.6126	0.277737598858425
0.6129	0.278076331195904
0.6132	0.278415415897986
0.6135	0.2787548531111
0.6138	0.279094642980993
0.6141	0.279434785652726
0.6144	0.279775281270674
0.6147	0.280116129978521
0.615	0.280457331919258
0.6153	0.28079888723518
0.6156	0.281140796067885
0.6159	0.281483058558268
0.6162	0.281825674846521
0.6165	0.282168645072129
0.6168	0.282511969373868
0.6171	0.282855647889801
0.6174	0.283199680757278
0.6177	0.283544068112929
0.618	0.283888810092665
0.6183	0.284233906831674
0.6186	0.284579358464416
0.6189	0.284925165124626
0.6192	0.285271326945302
0.6195	0.285617844058714
0.6198	0.28596471659639
0.6201	0.286311944689119
0.6204	0.28665952846695
0.6207	0.287007468059183
0.621	0.287355763594371
0.6213	0.287704415200316
0.6216	0.288053423004066
0.6219	0.288402787131912
0.6222	0.288752507709385
0.6225	0.289102584861254
0.6228	0.289453018711521
0.6231	0.289803809383422
0.6234	0.290154956999421
0.6237	0.290506461681207
0.624	0.290858323549694
0.6243	0.291210542725015
0.6246	0.291563119326521
0.6249	0.291916053472777
0.6252	0.29226934528156
0.6255	0.292622994869856
0.6258	0.292977002353855
0.6261	0.293331367848954
0.6264	0.293686091469745
0.6267	0.29404117333002
0.627	0.294396613542766
0.6273	0.29475241222016
0.6276	0.295108569473566
0.6279	0.295465085413535
0.6282	0.295821960149801
0.6285	0.296179193791277
0.6288	0.296536786446052
0.6291	0.296894738221388
0.6294	0.297253049223719
0.6297	0.297611719558648
0.63	0.29797074933094
0.6303	0.298330138644522
0.6306	0.298689887602481
0.6309	0.29904999630706
0.6312	0.299410464859655
0.6315	0.299771293360808
0.6318	0.300132481910214
0.6321	0.300494030606708
0.6324	0.300855939548265
0.6327	0.301218208832
0.633	0.301580838554163
0.6333	0.301943828810133
0.6336	0.302307179694421
0.6339	0.302670891300662
0.6342	0.303034963721613
0.6345	0.303399397049153
0.6348	0.303764191374274
0.6351	0.304129346787084
0.6354	0.304494863376802
0.6357	0.304860741231753
0.636	0.305226980439367
0.6363	0.305593581086173
0.6366	0.305960543257803
0.6369	0.306327867038979
0.6372	0.306695552513519
0.6375	0.307063599764326
0.6378	0.307432008873393
0.6381	0.307800779921792
0.6384	0.308169912989678
0.6387	0.30853940815628
0.639	0.3089092654999
0.6393	0.309279485097914
0.6396	0.309650067026761
0.6399	0.310021011361945
0.6402	0.310392318178033
0.6405	0.310763987548648
0.6408	0.311136019546467
0.6411	0.311508414243221
0.6414	0.311881171709685
0.6417	0.312254292015685
0.642	0.312627775230083
0.6423	0.313001621420783
0.6426	0.313375830654726
0.6429	0.313750402997882
0.6432	0.314125338515253
0.6435	0.314500637270864
0.6438	0.314876299327768
0.6441	0.315252324748033
0.6444	0.315628713592745
0.6447	0.316005465922004
0.645	0.316382581794919
0.6453	0.316760061269607
0.6456	0.317137904403189
0.6459	0.317516111251784
0.6462	0.31789468187051
0.6465	0.31827361631348
0.6468	0.318652914633796
0.6471	0.319032576883548
0.6474	0.31941260311381
0.6477	0.319792993374638
0.648	0.320173747715064
0.6483	0.320554866183097
0.6486	0.320936348825715
0.6489	0.321318195688865
0.6492	0.321700406817459
0.6495	0.322082982255369
0.6498	0.322465922045426
0.6501	0.322849226229417
0.6504	0.323232894848078
0.6507	0.323616927941096
0.651	0.324001325547101
0.6513	0.324386087703667
0.6516	0.324771214447302
0.6519	0.325156705813453
0.6522	0.325542561836497
0.6525	0.325928782549741
0.6528	0.326315367985416
0.6531	0.326702318174673
0.6534	0.327089633147584
0.6537	0.327477312933135
0.654	0.327865357559225
0.6543	0.328253767052659
0.6546	0.328642541439148
0.6549	0.329031680743306
0.6552	0.329421184988644
0.6555	0.329811054197569
0.6558	0.330201288391377
0.6561	0.330591887590255
0.6564	0.330982851813274
0.6567	0.331374181078386
0.657	0.331765875402421
0.6573	0.332157934801085
0.6576	0.332550359288953
0.6579	0.33294314887947
0.6582	0.333336303584945
0.6585	0.333729823416547
0.6588	0.334123708384304
0.6591	0.334517958497097
0.6594	0.334912573762658
0.6597	0.335307554187568
0.66	0.33570289977725
0.6603	0.336098610535969
0.6606	0.336494686466826
0.6609	0.336891127571755
0.6612	0.337287933851524
0.6615	0.337685105305723
0.6618	0.338082641932768
0.6621	0.338480543729894
0.6624	0.338878810693154
0.6627	0.339277442817411
0.663	0.33967644009634
0.6633	0.340075802522421
0.6636	0.340475530086937
0.6639	0.340875622779969
0.6642	0.341276080590395
0.6645	0.341676903505884
0.6648	0.342078091512895
0.6651	0.342479644596669
0.6654	0.342881562741233
0.6657	0.343283845929388
0.666	0.343686494142712
0.6663	0.344089507361553
0.6666	0.344492885565028
0.6669	0.344896628731017
0.6672	0.34530073683616
0.6675	0.345705209855855
0.6678	0.346110047764253
0.6681	0.346515250534255
0.6684	0.346920818137508
0.6687	0.347326750544403
0.669	0.347733047724069
0.6693	0.348139709644372
0.6696	0.348546736271909
0.6699	0.348954127572008
0.6702	0.349361883508718
0.6705	0.349770004044814
0.6708	0.350178489141786
0.6711	0.35058733875984
0.6714	0.350996552857892
0.6717	0.351406131393565
0.672	0.351816074323188
0.6723	0.352226381601786
0.6726	0.352637053183085
0.6729	0.353048089019501
0.6732	0.35345948906214
0.6735	0.353871253260795
0.6738	0.354283381563938
0.6741	0.354695873918724
0.6744	0.35510873027098
0.6747	0.355521950565204
0.675	0.355935534744564
0.6753	0.35634948275089
0.6756	0.356763794524674
0.6759	0.357178470005064
0.6762	0.35759350912986
0.6765	0.358008911835516
0.6768	0.358424678057126
0.6771	0.358840807728431
0.6774	0.359257300781809
0.6777	0.359674157148273
0.678	0.360091376757468
0.6783	0.360508959537667
0.6786	0.360926905415764
0.6789	0.361345214317278
0.6792	0.361763886166343
0.6795	0.362182920885705
0.6798	0.362602318396722
0.6801	0.363022078619354
0.6804	0.363442201472168
0.6807	0.363862686872325
0.681	0.364283534735584
0.6813	0.364704744976294
0.6816	0.365126317507391
0.6819	0.365548252240395
0.6822	0.365970549085406
0.6825	0.366393207951102
0.6828	0.366816228744732
0.6831	0.367239611372114
0.6834	0.367663355737632
0.6837	0.368087461744231
0.684	0.368511929293415
0.6843	0.368936758285241
0.6846	0.369361948618318
0.6849	0.3697875001898
0.6852	0.370213412895385
0.6855	0.37063968662931
0.6858	0.371066321284349
0.6861	0.371493316751807
0.6864	0.371920672921516
0.6867	0.372348389681835
0.687	0.372776466919641
0.6873	0.37320490452033
0.6876	0.373633702367811
0.6879	0.374062860344502
0.6882	0.374492378331328
0.6885	0.374922256207714
0.6888	0.375352493851584
0.6891	0.375783091139359
0.6894	0.376214047945948
0.6897	0.376645364144749
0.69	0.377077039607641
0.6903	0.377509074204985
0.6906	0.377941467805616
0.6909	0.378374220276844
0.6912	0.378807331484443
0.6915	0.379240801292655
0.6918	0.379674629564182
0.6921	0.380108816160182
0.6924	0.380543360940267
0.6927	0.3809782637625
0.693	0.381413524483386
0.6933	0.381849142957875
0.6936	0.382285119039354
0.6939	0.382721452579646
0.6942	0.383158143429003
0.6945	0.383595191436102
0.6948	0.384032596448048
0.6951	0.384470358310362
0.6954	0.384908476866979
0.6957	0.38534695196025
0.696	0.38578578343093
0.6963	0.38622497111818
0.6966	0.386664514859562
0.6969	0.387104414491032
0.6972	0.387544669846941
0.6975	0.387985280760028
0.6978	0.388426247061417
0.6981	0.388867568580614
0.6984	0.389309245145502
0.6987	0.389751276582338
0.699	0.390193662715747
0.6993	0.390636403368724
0.6996	0.391079498362622
0.6999	0.391522947517157
0.7002	0.391966750650395
0.7005	0.392410907578756
0.7008	0.392855418117006
0.7011	0.393300282078254
0.7014	0.393745499273948
0.7017	0.394191069513874
0.702	0.394636992606147
0.7023	0.395083268357211
0.7026	0.395529896571834
0.7029	0.395976877053105
0.7032	0.396424209602428
0.7035	0.396871894019521
0.7038	0.39731993010241
0.7041	0.397768317647426
0.7044	0.398217056449202
0.7047	0.398666146300668
0.705	0.399115586993047
0.7053	0.399565378315852
0.7056	0.400015520056882
0.7059	0.400466012002218
0.7062	0.400916853936218
0.7065	0.401368045641516
0.7068	0.401819586899016
0.7071	0.402271477487889
0.7074	0.402723717185567
0.7077	0.403176305767744
0.708	0.403629243008367
0.7083	0.404082528679634
0.7086	0.404536162551992
0.7089	0.404990144394131
0.7092	0.405444473972981
0.7095	0.405899151053708
0.7098	0.40635417539971
0.7101	0.406809546772612
0.7104	0.407265264932266
0.7107	0.407721329636744
0.711	0.408177740642332
0.7113	0.408634497703532
0.7116	0.409091600573054
0.7119	0.409549049001813
0.7122	0.410006842738927
0.7125	0.410464981531709
0.7128	0.410923465125668
0.7131	0.411382293264501
0.7134	0.411841465690092
0.7137	0.412300982142508
0.714	0.412760842359993
0.7143	0.413221046078966
0.7146	0.413681593034017
0.7149	0.414142482957902
0.7152	0.41460371558154
0.7155	0.415065290634012
0.7158	0.415527207842549
0.7161	0.415989466932538
0.7164	0.416452067627513
0.7167	0.416915009649149
0.717	0.417378292717263
0.7173	0.417841916549809
0.7176	0.418305880862872
0.7179	0.418770185370664
0.7182	0.419234829785526
0.7185	0.419699813817914
0.7188	0.420165137176406
0.7191	0.42063079956769
0.7194	0.421096800696565
0.7197	0.421563140265935
0.72	0.422029817976803
0.7203	0.422496833528274
0.7206	0.422964186617545
0.7209	0.423431876939903
0.7212	0.42389990418872
0.7215	0.424368268055453
0.7218	0.424836968229636
0.7221	0.425306004398878
0.7224	0.42577537624886
0.7227	0.426245083463328
0.723	0.426715125724094
0.7233	0.427185502711026
0.7236	0.427656214102052
0.7239	0.428127259573148
0.7242	0.428598638798341
0.7245	0.4290703514497
0.7248	0.429542397197334
0.7251	0.430014775709393
0.7254	0.430487486652053
0.7257	0.430960529689526
0.726	0.431433904484043
0.7263	0.431907610695861
0.7266	0.432381647983251
0.7269	0.432856016002501
0.7272	0.433330714407906
0.7275	0.433805742851769
0.7278	0.434281100984395
0.7281	0.434756788454087
0.7284	0.435232804907144
0.7287	0.435709149987853
0.729	0.436185823338492
0.7293	0.43666282459932
0.7296	0.437140153408576
0.7299	0.437617809402475
0.7302	0.438095792215205
0.7305	0.438574101478919
0.7308	0.439052736823738
0.7311	0.439531697877742
0.7314	0.440010984266969
0.7317	0.440490595615408
0.732	0.440970531545
0.7323	0.441450791675629
0.7326	0.441931375625123
0.7329	0.442412283009247
0.7332	0.442893513441701
0.7335	0.443375066534114
0.7338	0.443856941896044
0.7341	0.444339139134969
0.7344	0.44482165785629
0.7347	0.445304497663321
0.735	0.445787658157289
0.7353	0.446271138937328
0.7356	0.446754939600477
0.7359	0.447239059741675
0.7362	0.447723498953759
0.7365	0.448208256827459
0.7368	0.448693332951392
0.7371	0.449178726912065
0.7374	0.449664438293862
0.7377	0.450150466679049
0.738	0.450636811647765
0.7383	0.451123472778021
0.7386	0.451610449645692
0.7389	0.45209774182452
0.7392	0.452585348886106
0.7395	0.453073270399904
0.7398	0.453561505933225
0.7401	0.454050055051224
0.7404	0.454538917316904
0.7407	0.455028092291109
0.741	0.455517579532519
0.7413	0.45600737859765
0.7416	0.456497489040845
0.7419	0.456987910414277
0.7422	0.457478642267942
0.7425	0.45796968414965
0.7428	0.458461035605034
0.7431	0.458952696177532
0.7434	0.459444665408397
0.7437	0.45993694283668
0.744	0.460429527999237
0.7443	0.460922420430722
0.7446	0.46141561966358
0.7449	0.461909125228046
0.7452	0.462402936652145
0.7455	0.462897053461681
0.7458	0.463391475180241
0.7461	0.463886201329183
0.7464	0.464381231427641
0.7467	0.464876564992516
0.747	0.465372201538473
0.7473	0.465868140577939
0.7476	0.466364381621099
0.7479	0.466860924175892
0.7482	0.467357767748007
0.7485	0.46785491184088
0.7488	0.46835235595569
0.7491	0.468850099591358
0.7494	0.469348142244537
0.7497	0.469846483409618
0.75	0.470345122578716
0.7503	0.470844059241675
0.7506	0.47134329288606
0.7509	0.471842822997154
0.7512	0.472342649057956
0.7515	0.472842770549176
0.7518	0.473343186949231
0.7521	0.473843897734244
0.7524	0.474344902378038
0.7527	0.474846200352134
0.753	0.475347791125747
0.7533	0.475849674165782
0.7536	0.476351848936831
0.7539	0.476854314901169
0.7542	0.477357071518752
0.7545	0.477860118247213
0.7548	0.478363454541857
0.7551	0.478867079855658
0.7554	0.479370993639259
0.7557	0.479875195340962
0.756	0.480379684406731
0.7563	0.480884460280186
0.7566	0.481389522402598
0.7569	0.481894870212887
0.7572	0.482400503147621
0.7575	0.482906420641007
0.7578	0.483412622124893
0.7581	0.483919107028763
0.7584	0.484425874779731
0.7587	0.48493292480254
0.759	0.485440256519561
0.7593	0.485947869350783
0.7596	0.486455762713817
0.7599	0.486963936023886
0.7602	0.487472388693829
0.7605	0.487981120134091
0.7608	0.488490129752721
0.7611	0.488999416955372
0.7614	0.489508981145296
0.7617	0.490018821723339
0.762	0.490528938087939
0.7623	0.491039329635124
0.7626	0.491549995758505
0.7629	0.492060935849277
0.7632	0.492572149296214
0.7635	0.493083635485665
0.7638	0.493595393801551
0.7641	0.494107423625363
0.7644	0.494619724336157
0.7647	0.495132295310551
0.765	0.495645135922724
0.7653	0.496158245544411
0.7656	0.496671623544898
0.7659	0.497185269291024
0.7662	0.49769918214717
0.7665	0.498213361475265
0.7668	0.498727806634776
0.7671	0.499242516982706
0.7674	0.499757491873594
0.7677	0.500272730659509
0.768	0.500788232690046
0.7683	0.501303997312326
0.7686	0.501820023870991
0.7689	0.502336311708201
0.7692	0.502852860163631
0.7695	0.503369668574468
0.7698	0.503886736275408
0.7701	0.504404062598652
0.7704	0.504921646873904
0.7707	0.505439488428368
0.771	0.505957586586745
0.7713	0.506475940671228
0.7716	0.506994550001501
0.7719	0.507513413894735
0.7722	0.508032531665587
0.7725	0.508551902626194
0.7728	0.509071526086172
0.7731	0.50959140135261
0.7734	0.510111527730074
0.7737	0.510631904520594
0.774	0.511152531023671
0.7743	0.511673406536267
0.7746	0.512194530352804
0.7749	0.512715901765163
0.7752	0.51323752006268
0.7755	0.51375938453214
0.7758	0.514281494457781
0.7761	0.514803849121281
0.7764	0.515326447801768
0.7767	0.515849289775804
0.777	0.516372374317392
0.7773	0.516895700697967
0.7776	0.517419268186398
0.7779	0.51794307604898
0.7782	0.518467123549435
0.7785	0.518991409948909
0.7788	0.519515934505966
0.7791	0.520040696476589
0.7794	0.520565695114176
0.7797	0.521090929669535
0.78	0.521616399390884
0.7803	0.522142103523847
0.7806	0.522668041311454
0.7809	0.523194211994131
0.7812	0.523720614809705
0.7815	0.5242472489934
0.7818	0.524774113777828
0.7821	0.525301208392995
0.7824	0.525828532066294
0.7827	0.526356084022498
0.783	0.526883863483769
0.7833	0.527411869669642
0.7836	0.527940101797032
0.7839	0.528468559080228
0.7842	0.528997240730888
0.7845	0.529526145958041
0.7848	0.530055273968082
0.7851	0.530584623964769
0.7854	0.531114195149221
0.7857	0.531643986719915
0.786	0.532173997872685
0.7863	0.532704227800718
0.7866	0.533234675694552
0.7869	0.533765340742072
0.7872	0.534296222128511
0.7875	0.534827319036443
0.7878	0.535358630645786
0.7881	0.535890156133793
0.7884	0.536421894675055
0.7887	0.536953845441496
0.789	0.537486007602372
0.7893	0.538018380324265
0.7896	0.538550962771086
0.7899	0.539083754104069
0.7902	0.53961675348177
0.7905	0.540149960060062
0.7908	0.540683372992139
0.7911	0.541216991428504
0.7914	0.541750814516977
0.7917	0.542284841402684
0.792	0.542819071228062
0.7923	0.54335350313285
0.7926	0.543888136254092
0.7929	0.544422969726133
0.7932	0.544958002680615
0.7935	0.545493234246476
0.7938	0.546028663549949
0.7941	0.54656428971456
0.7944	0.547100111861121
0.7947	0.547636129107734
0.795	0.548172340569787
0.7953	0.548708745359948
0.7956	0.549245342588169
0.7959	0.549782131361679
0.7962	0.550319110784984
0.7965	0.550856279959865
0.7968	0.551393637985375
0.7971	0.551931183957838
0.7974	0.552468916970846
0.7977	0.553006836115257
0.798	0.553544940479195
0.7983	0.554083229148043
0.7986	0.554621701204448
0.7989	0.555160355728313
0.7992	0.555699191796798
0.7995	0.556238208484316
0.7998	0.556777404862536
0.8001	0.557316780000373
0.8004	0.557856332963995
0.8007	0.558396062816813
0.801	0.558935968619483
0.8013	0.559476049429908
0.8016	0.560016304303228
0.8019	0.560556732291823
0.8022	0.561097332445312
0.8025	0.561638103810547
0.8028	0.562179045431617
0.8031	0.56272015634984
0.8034	0.563261435603767
0.8037	0.563802882229175
0.804	0.564344495259069
0.8043	0.564886273723679
0.8046	0.565428216650459
0.8049	0.565970323064084
0.8052	0.566512591986449
0.8055	0.567055022436666
0.8058	0.567597613431066
0.8061	0.568140363983195
0.8064	0.568683273103811
0.8067	0.569226339800884
0.807	0.569769563079595
0.8073	0.570312941942335
0.8076	0.570856475388699
0.8079	0.571400162415491
0.8082	0.571944002016716
0.8085	0.572487993183584
0.8088	0.573032134904506
0.8091	0.573576426165093
0.8094	0.574120865948151
0.8097	0.574665453233687
0.81	0.575210186998902
0.8103	0.575755066218191
0.8106	0.576300089863141
0.8109	0.57684525690253
0.8112	0.577390566302328
0.8115	0.577936017025692
0.8118	0.578481608032968
0.8121	0.579027338281685
0.8124	0.579573206726559
0.8127	0.580119212319489
0.813	0.580665354009557
0.8133	0.581211630743025
0.8136	0.581758041463334
0.8139	0.582304585111106
0.8142	0.582851260624138
0.8145	0.583398066937406
0.8148	0.583945002983058
0.8151	0.584492067690418
0.8154	0.585039259985983
0.8157	0.585586578793421
0.816	0.586134023033571
0.8163	0.586681591624443
0.8166	0.587229283481213
0.8169	0.587777097516226
0.8172	0.588325032638995
0.8175	0.588873087756198
0.8178	0.589421261771676
0.8181	0.589969553586436
0.8184	0.590517962098646
0.8187	0.591066486203638
0.819	0.591615124793903
0.8193	0.592163876759095
0.8196	0.592712740986024
0.8199	0.593261716358661
0.8202	0.593810801758133
0.8205	0.594359996062725
0.8208	0.594909298147879
0.8211	0.595458706886191
0.8214	0.596008221147411
0.8217	0.596557839798445
0.822	0.597107561703351
0.8223	0.59765738572334
0.8226	0.598207310716774
0.8229	0.598757335539167
0.8232	0.599307459043185
0.8235	0.59985768007864
0.8238	0.600407997492499
0.8241	0.600958410128872
0.8244	0.601508916829023
0.8247	0.602059516431359
0.825	0.602610207771438
0.8253	0.603160989681962
0.8256	0.603711860992782
0.8259	0.604262820530892
0.8262	0.604813867120434
0.8265	0.605364999582693
0.8268	0.6059162167361
0.8271	0.606467517396232
0.8274	0.607018900375806
0.8277	0.607570364484685
0.828	0.608121908529875
0.8283	0.608673531315525
0.8286	0.609225231642928
0.8289	0.609777008310517
0.8292	0.610328860113869
0.8295	0.610880785845704
0.8298	0.611432784295881
0.8301	0.611984854251403
0.8304	0.612536994496414
0.8307	0.613089203812201
0.831	0.613641480977189
0.8313	0.614193824766947
0.8316	0.614746233954184
0.8319	0.615298707308752
0.8322	0.615851243597642
0.8325	0.616403841584987
0.8328	0.61695650003206
0.8331	0.61750921769728
0.8334	0.618061993336201
0.8337	0.618614825701521
0.834	0.619167713543081
0.8343	0.619720655607862
0.8346	0.620273650639986
0.8349	0.62082669738072
0.8352	0.62137979456847
0.8355	0.621932940938785
0.8358	0.622486135224359
0.8361	0.623039376155025
0.8364	0.623592662457763
0.8367	0.624145992856692
0.837	0.62469936607308
0.8373	0.625252780825335
0.8376	0.625806235829011
0.8379	0.626359729796806
0.8382	0.626913261438566
0.8385	0.627466829461278
0.8388	0.628020432569079
0.8391	0.628574069463252
0.8394	0.629127738842226
0.8397	0.629681439401578
0.84	0.630235169834032
0.8403	0.630788928829464
0.8406	0.631342715074896
0.8409	0.631896527254503
0.8412	0.632450364049606
0.8415	0.633004224138683
0.8418	0.633558106197359
0.8421	0.634112008898414
0.8424	0.634665930911781
0.8427	0.635219870904548
0.843	0.635773827540954
0.8433	0.636327799482398
0.8436	0.636881785387433
0.8439	0.637435783911772
0.8442	0.637989793708282
0.8445	0.638543813426991
0.8448	0.639097841715089
0.8451	0.639651877216923
0.8454	0.640205918574004
0.8457	0.640759964425005
0.846	0.641314013405765
0.8463	0.641868064149284
0.8466	0.64242211528573
0.8469	0.642976165442437
0.8472	0.64353021324391
0.8475	0.644084257311817
0.8478	0.644638296265003
0.8481	0.64519232871948
0.8484	0.645746353288433
0.8487	0.646300368582222
0.849	0.646854373208382
0.8493	0.647408365771624
0.8496	0.647962344873835
0.8499	0.648516309114082
0.8502	0.649070257088614
0.8505	0.649624187390859
0.8508	0.650178098611427
0.8511	0.650731989338115
0.8514	0.651285858155906
0.8517	0.651839703646966
0.852	0.652393524390654
0.8523	0.652947318963517
0.8526	0.653501085939294
0.8529	0.654054823888918
0.8532	0.654608531380513
0.8535	0.655162206979405
0.8538	0.655715849248114
0.8541	0.65626945674636
0.8544	0.656823028031067
0.8547	0.657376561656356
0.855	0.657930056173559
0.8553	0.658483510131212
0.8556	0.659036922075057
0.8559	0.659590290548048
0.8562	0.660143614090351
0.8565	0.660696891239344
0.8568	0.661250120529622
0.8571	0.661803300492995
0.8574	0.662356429658496
0.8577	0.662909506552375
0.858	0.663462529698106
0.8583	0.664015497616391
0.8586	0.664568408825156
0.8589	0.665121261839555
0.8592	0.665674055171977
0.8595	0.666226787332042
0.8598	0.666779456826605
0.8601	0.667332062159759
0.8604	0.667884601832836
0.8607	0.668437074344411
0.861	0.668989478190302
0.8613	0.669541811863573
0.8616	0.670094073854537
0.8619	0.670646262650757
0.8622	0.671198376737051
0.8625	0.67175041459549
0.8628	0.672302374705403
0.8631	0.67285425554338
0.8634	0.673406055583274
0.8637	0.673957773296202
0.864	0.674509407150547
0.8643	0.675060955611965
0.8646	0.675612417143381
0.8649	0.676163790204998
0.8652	0.676715073254294
0.8655	0.677266264746029
0.8658	0.677817363132244
0.8661	0.678368366862266
0.8664	0.678919274382709
0.8667	0.67947008413748
0.867	0.680020794567776
0.8673	0.680571404112093
0.8676	0.681121911206223
0.8679	0.681672314283263
0.8682	0.682222611773611
0.8685	0.682772802104974
0.8688	0.683322883702369
0.8691	0.683872854988126
0.8694	0.684422714381889
0.8697	0.684972460300624
0.87	0.685522091158617
0.8703	0.686071605367478
0.8706	0.686621001336147
0.8709	0.687170277470892
0.8712	0.687719432175318
0.8715	0.688268463850364
0.8718	0.688817370894312
0.8721	0.689366151702784
0.8724	0.689914804668751
0.8727	0.690463328182532
0.873	0.6910117206318
0.8733	0.691559980401583
0.8736	0.69210810587427
0.8739	0.69265609542961
0.8742	0.69320394744472
0.8745	0.693751660294085
0.8748	0.694299232349564
0.8751	0.694846661980392
0.8754	0.695393947553181
0.8757	0.695941087431929
0.876	0.696488079978019
0.8763	0.697034923550224
0.8766	0.69758161650471
0.8769	0.698128157195041
0.8772	0.69867454397218
0.8775	0.699220775184497
0.8778	0.699766849177766
0.8781	0.700312764295176
0.8784	0.700858518877328
0.8787	0.701404111262245
0.879	0.701949539785369
0.8793	0.702494802779572
0.8796	0.703039898575154
0.8799	0.703584825499848
0.8802	0.704129581878828
0.8805	0.704674166034706
0.8808	0.705218576287542
0.8811	0.705762810954844
0.8814	0.706306868351575
0.8817	0.706850746790153
0.882	0.707394444580459
0.8823	0.707937960029839
0.8826	0.708481291443108
0.8829	0.709024437122554
0.8832	0.709567395367945
0.8835	0.710110164476527
0.8838	0.710652742743034
0.8841	0.711195128459691
0.8844	0.711737319916213
0.8847	0.712279315399817
0.885	0.712821113195223
0.8853	0.713362711584655
0.8856	0.713904108847849
0.8859	0.714445303262059
0.8862	0.714986293102056
0.8865	0.715527076640136
0.8868	0.716067652146125
0.8871	0.716608017887379
0.8874	0.717148172128794
0.8877	0.717688113132807
0.888	0.718227839159402
0.8883	0.718767348466113
0.8886	0.719306639308032
0.8889	0.719845709937807
0.8892	0.720384558605654
0.8895	0.720923183559356
0.8898	0.721461583044273
0.8901	0.721999755303341
0.8904	0.72253769857708
0.8907	0.723075411103598
0.891	0.723612891118596
0.8913	0.724150136855374
0.8916	0.724687146544831
0.8919	0.725223918415476
0.8922	0.72576045069343
0.8925	0.72629674160243
0.8928	0.726832789363834
0.8931	0.727368592196628
0.8934	0.727904148317429
0.8937	0.728439455940493
0.894	0.728974513277714
0.8943	0.729509318538636
0.8946	0.730043869930451
0.8949	0.730578165658012
0.8952	0.731112203923831
0.8955	0.731645982928088
0.8958	0.732179500868635
0.8961	0.732712755941001
0.8964	0.733245746338399
0.8967	0.733778470251728
0.897	0.73431092586958
0.8973	0.734843111378248
0.8976	0.735375024961723
0.8979	0.735906664801711
0.8982	0.736438029077628
0.8985	0.736969115966612
0.8988	0.737499923643523
0.8991	0.738030450280955
0.8994	0.738560694049235
0.8997	0.739090653116432
0.9	0.739620325648362
0.9003	0.740149709808592
0.9006	0.74067880375845
0.9009	0.741207605657023
0.9012	0.741736113661168
0.9015	0.74226432592552
0.9018	0.742792240602488
0.9021	0.743319855842273
0.9024	0.743847169792861
0.9027	0.744374180600041
0.903	0.7449008864074
0.9033	0.745427285356336
0.9036	0.745953375586061
0.9039	0.746479155233605
0.9042	0.747004622433828
0.9045	0.747529775319417
0.9048	0.7480546120209
0.9051	0.748579130666645
0.9054	0.749103329382873
0.9057	0.749627206293656
0.906	0.750150759520931
0.9063	0.750673987184499
0.9066	0.751196887402036
0.9069	0.751719458289095
0.9072	0.752241697959116
0.9075	0.752763604523429
0.9078	0.753285176091262
0.9081	0.753806410769744
0.9084	0.754327306663916
0.9087	0.754847861876732
0.909	0.75536807450907
0.9093	0.755887942659733
0.9096	0.756407464425461
0.9099	0.756926637900932
0.9102	0.75744546117877
0.9105	0.757963932349552
0.9108	0.758482049501817
0.9111	0.758999810722064
0.9114	0.759517214094767
0.9117	0.760034257702376
0.912	0.760550939625327
0.9123	0.761067257942045
0.9126	0.761583210728953
0.9129	0.762098796060475
0.9132	0.762614012009048
0.9135	0.763128856645124
0.9138	0.763643328037177
0.9141	0.764157424251709
0.9144	0.764671143353261
0.9147	0.765184483404415
0.915	0.7656974424658
0.9153	0.766210018596101
0.9156	0.766722209852066
0.9159	0.767234014288511
0.9162	0.767745429958327
0.9165	0.768256454912488
0.9168	0.768767087200052
0.9171	0.769277324868177
0.9174	0.769787165962122
0.9177	0.770296608525251
0.918	0.770805650599047
0.9183	0.771314290223113
0.9186	0.771822525435182
0.9189	0.77233035427112
0.9192	0.772837774764939
0.9195	0.773344784948796
0.9198	0.773851382853007
0.9201	0.774357566506048
0.9204	0.774863333934567
0.9207	0.775368683163389
0.921	0.775873612215518
0.9213	0.776378119112153
0.9216	0.776882201872688
0.9219	0.777385858514721
0.9222	0.77788908705406
0.9225	0.778391885504735
0.9228	0.778894251878998
0.9231	0.779396184187331
0.9234	0.779897680438459
0.9237	0.78039873863935
0.924	0.780899356795228
0.9243	0.781399532909575
0.9246	0.78189926498414
0.9249	0.782398551018946
0.9252	0.7828973890123
0.9255	0.783395776960794
0.9258	0.783893712859318
0.9261	0.784391194701062
0.9264	0.784888220477529
0.9267	0.785384788178537
0.927	0.785880895792229
0.9273	0.786376541305077
0.9276	0.786871722701894
0.9279	0.78736643796584
0.9282	0.787860685078422
0.9285	0.788354462019514
0.9288	0.788847766767352
0.9291	0.789340597298551
0.9294	0.789832951588103
0.9297	0.790324827609393
0.93	0.790816223334201
0.9303	0.79130713673271
0.9306	0.791797565773515
0.9309	0.792287508423628
0.9312	0.792776962648488
0.9315	0.793265926411965
0.9318	0.79375439767637
0.9321	0.794242374402463
0.9324	0.794729854549456
0.9327	0.795216836075026
0.933	0.795703316935317
0.9333	0.796189295084951
0.9336	0.796674768477034
0.9339	0.797159735063164
0.9342	0.797644192793438
0.9345	0.798128139616459
0.9348	0.798611573479345
0.9351	0.799094492327731
0.9354	0.799576894105786
0.9357	0.800058776756212
0.936	0.800540138220254
0.9363	0.80102097643771
0.9366	0.801501289346933
0.9369	0.801981074884845
0.9372	0.802460330986939
0.9375	0.802939055587288
0.9378	0.803417246618555
0.9381	0.803894902011996
0.9384	0.804372019697471
0.9387	0.804848597603449
0.939	0.805324633657019
0.9393	0.805800125783893
0.9396	0.806275071908416
0.9399	0.806749469953572
0.9402	0.807223317840993
0.9405	0.807696613490967
0.9408	0.808169354822443
0.9411	0.808641539753038
0.9414	0.809113166199049
0.9417	0.809584232075456
0.942	0.810054735295931
0.9423	0.810524673772845
0.9426	0.810994045417277
0.9429	0.811462848139018
0.9432	0.811931079846582
0.9435	0.812398738447212
0.9438	0.812865821846886
0.9441	0.813332327950328
0.9444	0.81379825466101
0.9447	0.814263599881167
0.945	0.814728361511795
0.9453	0.815192537452666
0.9456	0.815656125602332
0.9459	0.816119123858134
0.9462	0.816581530116206
0.9465	0.817043342271486
0.9468	0.817504558217723
0.9471	0.817965175847482
0.9474	0.818425193052151
0.9477	0.818884607721953
0.948	0.819343417745949
0.9483	0.819801621012046
0.9486	0.820259215407004
0.9489	0.820716198816446
0.9492	0.821172569124862
0.9495	0.821628324215617
0.9498	0.822083461970959
0.9501	0.822537980272026
0.9504	0.822991876998853
0.9507	0.823445150030378
0.951	0.823897797244453
0.9513	0.824349816517845
0.9516	0.824801205726249
0.9519	0.825251962744292
0.9522	0.825702085445539
0.9525	0.826151571702504
0.9528	0.826600419386655
0.9531	0.827048626368418
0.9534	0.82749619051719
0.9537	0.827943109701342
0.954	0.828389381788223
0.9543	0.828835004644176
0.9546	0.829279976134536
0.9549	0.829724294123644
0.9552	0.830167956474845
0.9555	0.830610961050504
0.9558	0.831053305712009
0.9561	0.831494988319775
0.9564	0.831936006733257
0.9567	0.83237635881095
0.957	0.8328160424104
0.9573	0.833255055388211
0.9576	0.833693395600048
0.9579	0.834131060900646
0.9582	0.834568049143819
0.9585	0.83500435818246
0.9588	0.835439985868554
0.9591	0.835874930053182
0.9594	0.836309188586526
0.9597	0.836742759317877
0.96	0.837175640095642
0.9603	0.837607828767348
0.9606	0.838039323179652
0.9609	0.838470121178342
0.9612	0.838900220608349
0.9615	0.839329619313749
0.9618	0.83975831513777
0.9621	0.8401863059228
0.9624	0.840613589510391
0.9627	0.841040163741267
0.963	0.841466026455325
0.9633	0.841891175491647
0.9636	0.842315608688506
0.9639	0.842739323883365
0.9642	0.843162318912889
0.9645	0.843584591612948
0.9648	0.844006139818626
0.9651	0.84442696136422
0.9654	0.844847054083252
0.9657	0.845266415808473
0.966	0.845685044371866
0.9663	0.846102937604654
0.9666	0.846520093337305
0.9669	0.846936509399534
0.9672	0.847352183620316
0.9675	0.84776711382788
0.9678	0.848181297849725
0.9681	0.848594733512619
0.9684	0.849007418642605
0.9687	0.849419351065006
0.969	0.849830528604431
0.9693	0.850240949084779
0.9696	0.850650610329242
0.9699	0.851059510160314
0.9702	0.851467646399792
0.9705	0.85187501686878
0.9708	0.852281619387697
0.9711	0.852687451776278
0.9714	0.853092511853581
0.9717	0.853496797437989
0.972	0.853900306347215
0.9723	0.854303036398305
0.9726	0.854704985407646
0.9729	0.855106151190965
0.9732	0.855506531563334
0.9735	0.855906124339177
0.9738	0.85630492733227
0.9741	0.856702938355745
0.9744	0.857100155222096
0.9747	0.857496575743181
0.975	0.85789219773022
0.9753	0.85828701899381
0.9756	0.858681037343917
0.9759	0.859074250589886
0.9762	0.859466656540437
0.9765	0.859858253003677
0.9768	0.860249037787096
0.9771	0.860639008697567
0.9774	0.861028163541361
0.9777	0.861416500124134
0.978	0.86180401625094
0.9783	0.86219070972623
0.9786	0.86257657835385
0.9789	0.862961619937051
0.9792	0.863345832278485
0.9795	0.863729213180206
0.9798	0.864111760443678
0.9801	0.864493471869768
0.9804	0.864874345258754
0.9807	0.865254378410322
0.981	0.865633569123572
0.9813	0.866011915197011
0.9816	0.866389414428563
0.9819	0.866766064615563
0.9822	0.86714186355476
0.9825	0.867516809042317
0.9828	0.867890898873813
0.9831	0.868264130844238
0.9834	0.868636502748001
0.9837	0.869008012378922
0.984	0.869378657530235
0.9843	0.86974843599459
0.9846	0.870117345564047
0.9849	0.87048538403008
0.9852	0.870852549183571
0.9855	0.871218838814816
0.9858	0.871584250713516
0.9861	0.87194878266878
0.9864	0.872312432469123
0.9867	0.872675197902463
0.987	0.873037076756119
0.9873	0.873398066816809
0.9876	0.87375816587065
0.9879	0.874117371703149
0.9882	0.874475682099209
0.9885	0.874833094843119
0.9888	0.875189607718552
0.9891	0.875545218508566
0.9894	0.875899924995596
0.9897	0.87625372496145
0.99	0.876606616187307
0.9903	0.876958596453715
0.9906	0.877309663540579
0.9909	0.877659815227164
0.9912	0.878009049292088
0.9915	0.878357363513313
0.9918	0.878704755668145
0.9921	0.879051223533223
0.9924	0.879396764884521
0.9927	0.879741377497332
0.993	0.88008505914627
0.9933	0.880427807605256
0.9936	0.880769620647519
0.9939	0.881110496045583
0.9942	0.881450431571262
0.9945	0.88178942499565
0.9948	0.882127474089118
0.9951	0.882464576621298
0.9954	0.882800730361081
0.9957	0.883135933076608
0.996	0.883470182535254
0.9963	0.883803476503627
0.9966	0.884135812747554
0.9969	0.884467189032068
0.9972	0.884797603121405
0.9975	0.885127052778985
0.9978	0.885455535767409
0.9981	0.88578304984844
0.9984	0.886109592782996
0.9987	0.886435162331138
0.999	0.886759756252052
0.9993	0.887083372304044
0.9996	0.887406008244519
0.9999	0.887727661829974
1.0002	0.88804833081598
1.0005	0.888368012957167
1.0008	0.888686706007214
1.0011	0.889004407718828
1.0014	0.88932111584373
1.0017	0.889636828132641
1.002	0.889951542335266
1.0023	0.890265256200271
1.0026	0.890577967475271
1.0029	0.890889673906812
1.0032	0.891200373240352
1.0035	0.891510063220238
1.0038	0.891818741589694
1.0041	0.892126406090795
1.0044	0.89243305446445
1.0047	0.892738684450379
1.005	0.893043293787094
1.0053	0.893346880211877
1.0056	0.893649441460753
1.0059	0.893950975268474
1.0062	0.894251479368488
1.0065	0.894550951492923
1.0068	0.894849389372554
1.0071	0.895146790736784
1.0074	0.895443153313614
1.0077	0.89573847482962
1.008	0.896032753009921
1.0083	0.896325985578156
1.0086	0.896618170256452
1.0089	0.896909304765397
1.0092	0.897199386824009
1.0095	0.897488414149704
1.0098	0.897776384458269
1.0101	0.898063295463824
1.0104	0.898349144878794
1.0107	0.898633930413873
1.011	0.89891764977799
1.0113	0.899200300678276
1.0116	0.899481880820022
1.0119	0.899762387906651
1.0122	0.900041819639671
1.0125	0.900320173718643
1.0128	0.900597447841141
1.0131	0.900873639702707
1.0134	0.901148746996814
1.0137	0.901422767414823
1.014	0.901695698645941
1.0143	0.90196753837717
1.0146	0.902238284293272
1.0149	0.902507934076716
1.0152	0.902776485407632
1.0155	0.903043935963764
1.0158	0.903310283420417
1.0161	0.903575525450413
1.0164	0.903839659724032
1.0167	0.904102683908962
1.017	0.904364595670249
1.0173	0.904625392670232
1.0176	0.904885072568496
1.0179	0.905143633021809
1.0182	0.905401071684063
1.0185	0.905657386206214
1.0188	0.905912574236222
1.0191	0.906166633418983
1.0194	0.906419561396268
1.0197	0.906671355806655
1.02	0.90692201428546
1.0203	0.907171534464672
1.0206	0.907419913972875
1.0209	0.907667150435182
1.0212	0.907913241473154
1.0215	0.908158184704731
1.0218	0.908401977744147
1.0221	0.908644618201857
1.0224	0.908886103684448
1.0227	0.909126431794563
1.023	0.909365600130812
1.0233	0.90960360628768
1.0236	0.909840447855448
1.0239	0.910076122420091
1.0242	0.910310627563191
1.0245	0.910543960861836
1.0248	0.910776119888527
1.0251	0.911007102211073
1.0254	0.911236905392488
1.0257	0.91146552699089
1.026	0.911692964559386
1.0263	0.911919215645969
1.0266	0.912144277793397
1.0269	0.912368148539083
1.0272	0.91259082541497
1.0275	0.912812305947418
1.0278	0.913032587657068
1.0281	0.913251668058724
1.0284	0.913469544661215
1.0287	0.913686214967263
1.029	0.913901676473347
1.0293	0.91411592666956
1.0296	0.914328963039461
1.0299	0.914540783059934
1.0302	0.91475138420103
1.0305	0.914960763925811
1.0308	0.915168919690193
1.0311	0.915375848942781
1.0314	0.915581549124699
1.0317	0.915786017669414
1.032	0.915989252002568
1.0323	0.916191249541787
1.0326	0.916392007696499
1.0329	0.916591523867739
1.0332	0.916789795447953
1.0335	0.916986819820799
1.0338	0.917182594360935
1.0341	0.917377116433807
1.0344	0.917570383395429
1.0347	0.917762392592159
1.035	0.917953141360471
1.0353	0.918142627026707
1.0356	0.918330846906843
1.0359	0.918517798306232
1.0362	0.918703478519347
1.0365	0.918887884829514
1.0368	0.919071014508638
1.0371	0.919252864816926
1.0374	0.91943343300259
1.0377	0.919612716301553
1.038	0.919790711937143
1.0383	0.919967417119774
1.0386	0.920142829046622
1.0389	0.920316944901288
1.0392	0.920489761853454
1.0395	0.920661277058525
1.0398	0.920831487657263
1.0401	0.921000390775408
1.0404	0.921167983523286
1.0407	0.92133426299541
1.041	0.921499226270056
1.0413	0.921662870408845
1.0416	0.921825192456287
1.0419	0.921986189439336
1.0422	0.922145858366907
1.0425	0.922304196229395
1.0428	0.922461199998164
1.0431	0.922616866625029
1.0434	0.922771193041715
1.0437	0.922924176159297
1.044	0.923075812867625
1.0443	0.923226100034721
1.0446	0.923375034506166
1.0449	0.92352261310445
1.0452	0.923668832628315
1.0455	0.923813689852059
1.0458	0.923957181524825
1.0461	0.924099304369857
1.0464	0.924240055083733
1.0467	0.924379430335561
1.047	0.924517426766155
1.0473	0.924654040987166
1.0476	0.924789269580193
1.0479	0.924923109095845
1.0482	0.92505555605277
1.0485	0.925186606936654
1.0488	0.925316258199158
1.0491	0.925444506256832
1.0494	0.925571347489968
1.0497	0.925696778241411
1.05	0.925820794815315
1.0503	0.925943393475849
1.0506	0.926064570445838
1.0509	0.926184321905345
1.0512	0.926302643990199
1.0515	0.92641953279043
1.0518	0.926534984348661
1.0521	0.926648994658393
1.0524	0.926761559662234
1.0527	0.926872675250018
1.053	0.926982337256847
1.0533	0.927090541461021
1.0536	0.927197283581872
1.0539	0.927302559277481
1.0542	0.927406364142264
1.0545	0.927508693704448
1.0548	0.927609543423384
1.0551	0.927708908686734
1.0554	0.927806784807476
1.0557	0.927903167020756
1.056	0.927998050480536
1.0563	0.928091430256053
1.0566	0.928183301328061
1.0569	0.928273658584832
1.0572	0.928362496817906
1.0575	0.928449810717573
1.0578	0.928535594868047
1.0581	0.928619843742312
1.0584	0.928702551696627
1.0587	0.92878371296463
1.059	0.928863321651025
1.0593	0.928941371724801
1.0596	0.929017857011935
1.0599	0.929092771187548
1.0602	0.929166107767419
1.0605	0.929237860098828
1.0608	0.929308021350624
1.0611	0.929376584502458
1.0614	0.929443542333053
1.0617	0.929508887407435
1.062	0.929572612062959
1.0623	0.92963470839401
1.0626	0.929695168235189
1.0629	0.929753983142791
1.0632	0.929811144374322
1.0635	0.929866642865808
1.0638	0.929920469206527
1.0641	0.929972613610799
1.0644	0.930023065886354
1.0647	0.930071815398711
1.065	0.930118851030867
1.0653	0.930164161137481
1.0656	0.930207733492476
1.0659	0.930249555228785
1.0662	0.93028961276861
1.0665	0.930327891742108
1.0668	0.930364376891846
1.0671	0.93039905195956
1.0674	0.930431899550611
1.0677	0.930462900969974
1.068	0.930492036021328
1.0683	0.930519282757445
1.0686	0.930544617165023
1.0689	0.930568012759182
1.0692	0.930589440050044
1.0695	0.930608865822141
1.0698	0.930626252129032
1.0701	0.93064155483276
1.0704	0.930654721369177
1.0707	0.930665687083111
1.071	0.930674368596996
1.0713	0.930680649831388
1.0716	0.930684342822826
1.0719	0.930683841152717
1.0722	0.930668715180927
1.0725	0.930639158104483
1.0728	0.930596428472542
1.0731	0.93054123885904
1.0734	0.930474084299235
1.0737	0.9303953420611
1.074	0.930305315839319
1.0743	0.930204259209083
1.0746	0.930092389541624
1.0749	0.929969896919869
1.0752	0.929836950182814
1.0755	0.92969370120534
1.0758	0.929540288035074
1.0761	0.92937683725713
1.0764	0.92920346581893
1.0767	0.929020282466451
1.077	0.928827388893898
1.0773	0.928624880677539
1.0776	0.928412848043986
1.0779	0.928191376509433
1.0782	0.927960547416869
1.0785	0.927720438391627
1.0788	0.927471123730781
1.0791	0.927212674738444
1.0794	0.926945160016388
1.0797	0.926668645717463
1.08	0.926383195767792
1.0803	0.926088872062599
1.0806	0.925785734639569
1.0809	0.925473841833019
1.0812	0.925153250411532
1.0815	0.924824015701285
1.0818	0.924486191696944
1.0821	0.924139831161702
1.0824	0.923784985717795
1.0827	0.923421705928627
1.083	0.923050041373485
1.0833	0.922670040715679
1.0836	0.922281751764831
1.0839	0.921885221533936
1.0842	0.921480496291758
1.0845	0.921067621611006
1.0848	0.92064664241274
1.0851	0.920217603007363
1.0854	0.919780547132516
1.0857	0.919335517988177
1.086	0.918882558269209
1.0863	0.918421710195585
1.0866	0.917953015540501
1.0869	0.917476515656544
1.0872	0.916992251500093
1.0875	0.916500263654079
1.0878	0.916000592349259
1.0881	0.915493277484103
1.0884	0.914978358643408
1.0887	0.91445587511574
1.089	0.91392586590978
1.0893	0.913388369769679
1.0896	0.912843425189456
1.0899	0.912291070426542
1.0902	0.911731343514515
1.0905	0.911164282275078
1.0908	0.910589924329335
1.0911	0.910008307108422
1.0914	0.909419467863515
1.0917	0.908823443675272
1.092	0.908220271462737
1.0923	0.907609987991746
1.0926	0.906992629882853
1.0929	0.90636823361883
1.0932	0.905736835551733
1.0935	0.905098471909585
1.0938	0.904453178802698
1.0941	0.903800992229638
1.0944	0.903141948082866
1.0947	0.902476082154072
1.095	0.901803430139219
1.0953	0.901124027643306
1.0956	0.900437910184877
1.0959	0.89974511320028
1.0962	0.899045672047694
1.0965	0.898339622010933
1.0968	0.897626998303044
1.0971	0.896907836069704
1.0974	0.896182170392425
1.0977	0.895450036291588
1.098	0.894711468729298
1.0983	0.893966502612083
1.0986	0.893215172793438
1.0989	0.892457514076215
1.0992	0.891693561214892
1.0995	0.890923348917681
1.0998	0.890146911848539
1.1001	0.889364284629035
1.1004	0.888575501840117
1.1007	0.88778059802376
1.101	0.886979607684513
1.1013	0.886172565290946
1.1016	0.885359505277001
1.1019	0.884540462043247
1.1022	0.883715469958055
1.1025	0.882884563358687
1.1028	0.882047776552302
1.1031	0.881205143816888
1.1034	0.88035669940212
1.1037	0.879502477530151
1.104	0.878642512396329
1.1043	0.87777683816986
1.1046	0.8769054889944
1.1049	0.876028498988592
1.1052	0.875145902246546
1.1055	0.874257732838268
1.1058	0.873364024810033
1.1061	0.872464812184709
1.1064	0.871560128962034
1.1067	0.870650009118848
1.107	0.869734486609284
1.1073	0.868813595364905
1.1076	0.867887369294819
1.1079	0.866955842285739
1.1082	0.866019048202014
1.1085	0.865077020885625
1.1088	0.864129794156142
1.1091	0.863177401810653
1.1094	0.862219877623658
1.1097	0.861257255346937
1.11	0.860289568709382
1.1103	0.859316851416811
1.1106	0.858339137151749
1.1109	0.857356459573181
1.1112	0.856368852316289
1.1115	0.855376348992158
1.1118	0.854378983187465
1.1121	0.853376788464142
1.1124	0.85236979835902
1.1127	0.851358046383456
1.113	0.850341566022938
1.1133	0.849320390736668
1.1136	0.848294553957139
1.1139	0.847264089089685
1.1142	0.846229029512022
1.1145	0.845189408573762
1.1148	0.844145259595935
1.1151	0.843096615870471
1.1154	0.842043510659688
1.1157	0.840985977195758
1.116	0.839924048680165
1.1163	0.838857758283149
1.1166	0.837787139143142
1.1169	0.83671222436619
1.1172	0.835633047025369
1.1175	0.834549640160189
1.1178	0.833462036775988
1.1181	0.832370269843326
1.1184	0.831274372297355
1.1187	0.8301743770372
1.119	0.829070316925321
1.1193	0.827962224786869
1.1196	0.826850133409044
1.1199	0.825734075540433
1.1202	0.824614083890359
1.1205	0.823490191128213
1.1208	0.822362429882785
1.1211	0.82123083274159
1.1214	0.820095432250194
1.1217	0.818956260911527
1.122	0.817813351185202
1.1223	0.816666735486827
1.1226	0.815516446187312
1.1229	0.814362515612176
1.1232	0.813204976040854
1.1235	0.812043859705996
1.1238	0.810879198792766
1.1241	0.809711025438146
1.1244	0.808539371730228
1.1247	0.807364269707516
1.125	0.806185751358216
1.1253	0.805003848619534
1.1256	0.803818593376972
1.1259	0.802630017463619
1.1262	0.801438152659448
1.1265	0.800243030690611
1.1268	0.799044683228731
1.1271	0.797843141890204
1.1274	0.79663843823549
1.1277	0.795430603768412
1.128	0.794219669935457
1.1283	0.793005668125075
1.1286	0.791788629666978
1.1289	0.79056858583145
1.1292	0.789345567828646
1.1295	0.7881196068079
1.1298	0.786890733857039
1.1301	0.78565898000169
1.1304	0.784424376204593
1.1307	0.783186953364923
1.131	0.781946742317604
1.1313	0.780703773832635
1.1316	0.779458078614412
1.1319	0.778209687301055
1.1322	0.776958630463744
1.1325	0.775704938606048
1.1328	0.774448642163268
1.1331	0.773189771501774
1.1334	0.77192835691835
1.1337	0.770664428639545
1.134	0.769398016821026
1.1343	0.768129151546931
1.1346	0.766857862829229
1.1349	0.765584180607089
1.1352	0.764308134746245
1.1355	0.763029755038368
1.1358	0.761749071200446
1.1361	0.760466112874162
1.1364	0.759180909625282
1.1367	0.757893490943045
1.137	0.75660388623956
1.1373	0.755312124849202
1.1376	0.754018236028019
1.1379	0.75272224895314
1.1382	0.751424192722193
1.1385	0.750124096352717
1.1388	0.748821988781595
1.1391	0.747517898864477
1.1394	0.746211855375215
1.1397	0.744903887005307
1.14	0.743594022363336
1.1403	0.742282289974424
1.1406	0.740968718279687
1.1409	0.739653335635694
1.1412	0.738336170313934
1.1415	0.737017250500289
1.1418	0.73569660429451
1.1421	0.7343742597097
1.1424	0.733050244671801
1.1427	0.731724587019091
1.143	0.730397314501677
1.1433	0.729068454781011
1.1436	0.72773803542939
1.1439	0.726406083929478
1.1442	0.725072627673829
1.1445	0.723737693964411
1.1448	0.722401310012147
1.1451	0.721063502936446
1.1454	0.719724299764755
1.1457	0.71838372743211
1.146	0.71704181278069
1.1463	0.715698582559384
1.1466	0.714354063423359
1.1469	0.713008281933635
1.1472	0.711661264556666
1.1475	0.710313037663927
1.1478	0.70896362753151
1.1481	0.707613060339721
1.1484	0.706261362172682
1.1487	0.70490855901795
1.149	0.703554676766128
1.1493	0.70219974121049
1.1496	0.700843778046611
1.1499	0.699486812872004
1.1502	0.698128871185756
1.1505	0.696769978388184
1.1508	0.69541015978048
1.1511	0.694049440564377
1.1514	0.692687845841812
1.1517	0.691325400614597
1.152	0.689962129784101
1.1523	0.68859805815093
1.1526	0.687233210414616
1.1529	0.68586761117332
1.1532	0.684501284923526
1.1535	0.683134256059754
1.1538	0.681766548874273
1.1541	0.680398187556821
1.1544	0.679029196194334
1.1547	0.677659598770671
1.155	0.676289419166362
1.1553	0.674918681158345
1.1556	0.673547408419721
1.1559	0.672175624519505
1.1562	0.670803352922396
1.1565	0.669430616988537
1.1568	0.668057439973294
1.1571	0.666683845027036
1.1574	0.66530985519492
1.1577	0.66393549341668
1.158	0.662560782526432
1.1583	0.661185745252469
1.1586	0.659810404217077
1.1589	0.658434781936349
1.1592	0.657058900820004
1.1595	0.655682783171214
1.1598	0.65430645118644
1.1601	0.652929926955267
1.1604	0.651553232460248
1.1607	0.650176389576758
1.161	0.648799420072846
1.1613	0.647422345609096
1.1616	0.646045187738496
1.1619	0.644667967906308
1.1622	0.64329070744995
1.1625	0.641913427598876
1.1628	0.640536149474466
1.1631	0.639158894089922
1.1634	0.637781682350167
1.1637	0.636404535051753
1.164	0.635027472882769
1.1643	0.633650516422759
1.1646	0.632273686142646
1.1649	0.630897002404655
1.1652	0.629520485462251
1.1655	0.628144155460073
1.1658	0.62676803243388
1.1661	0.625392136310497
1.1664	0.624016486907771
1.1667	0.622641103934532
1.167	0.62126600699055
1.1673	0.619891215566513
1.1676	0.618516749043996
1.1679	0.617142626695442
1.1682	0.61576886768415
1.1685	0.614395491064256
1.1688	0.61302251578074
1.1691	0.611649960669413
1.1694	0.610277844456932
1.1697	0.608906185760802
1.17	0.607535003089397
1.1703	0.606164314841973
1.1706	0.604794139308696
1.1709	0.603424494670668
1.1712	0.602055398999964
1.1715	0.600686870259666
1.1718	0.599318926303913
1.1721	0.597951584877938
1.1724	0.59658486361813
1.1727	0.595218780052085
1.173	0.593853351598669
1.1733	0.592488595568085
1.1736	0.591124529161943
1.1739	0.589761169473331
1.1742	0.588398533486899
1.1745	0.587036638078939
1.1748	0.585675500017477
1.1751	0.584315135962361
1.1754	0.582955562465358
1.1757	0.581596795970257
1.176	0.580238852812972
1.1763	0.578881749221652
1.1766	0.577525501316792
1.1769	0.576170125111353
1.1772	0.574815636510883
1.1775	0.573462051313638
1.1778	0.57210938521072
1.1781	0.5707576537862
1.1784	0.569406872517262
1.1787	0.568057056774344
1.179	0.566708221821277
1.1793	0.565360382815441
1.1796	0.564013554807914
1.1799	0.562667752743627
1.1802	0.561322991461526
1.1805	0.559979285694734
1.1808	0.558636650070721
1.1811	0.557295099111472
1.1814	0.555954647233662
1.1817	0.554615308748834
1.182	0.55327709786358
1.1823	0.551940028679728
1.1826	0.550604115194526
1.1829	0.549269371300839
1.1832	0.547935810787338
1.1835	0.546603447338704
1.1838	0.545272294535826
1.1841	0.543942365856004
1.1844	0.542613674673162
1.1847	0.541286234258057
1.185	0.539960057778491
1.1853	0.538635158299531
1.1856	0.537311548783729
1.1859	0.535989242091344
1.1862	0.534668250980569
1.1865	0.533348588107761
1.1868	0.532030266027673
1.1871	0.530713297193689
1.1874	0.529397693958062
1.1877	0.528083468572153
1.188	0.526770633186679
1.1883	0.525459199851954
1.1886	0.524149180518141
1.1889	0.522840587035504
1.1892	0.52153343115466
1.1895	0.520227724526838
1.1898	0.518923478704137
1.1901	0.517620705139789
1.1904	0.516319415188423
1.1907	0.51501962010633
1.191	0.513721331051737
1.1913	0.512424559085074
1.1916	0.51112931516925
1.1919	0.509835610169931
1.1922	0.508543454855815
1.1925	0.507252859898914
1.1928	0.505963835874842
1.1931	0.504676393263092
1.1934	0.50339054244733
1.1937	0.502106293715682
1.194	0.500823657261027
1.1943	0.499542643181287
1.1946	0.498263261479728
1.1949	0.496985522065255
1.1952	0.495709434752711
1.1955	0.49443500926318
1.1958	0.493162255224291
1.1961	0.49189118217052
1.1964	0.490621799543502
1.1967	0.489354116692335
1.197	0.488088142873897
1.1973	0.486823887253152
1.1976	0.485561358903465
1.1979	0.484300566806925
1.1982	0.483041519854652
1.1985	0.481784226847124
1.1988	0.480528696494493
1.1991	0.47927493741691
1.1994	0.478022958144849
1.1997	0.476772767119427
1.2	0.475524372692738
1.2003	0.474277783128175
1.2006	0.473033006600763
1.2009	0.471790051197488
1.2012	0.47054892491763
1.2015	0.469309635673096
1.2018	0.468072191288753
1.2021	0.466836599502767
1.2024	0.465602867966941
1.2027	0.464371004247046
1.203	0.46314101582317
1.2033	0.461912910090051
1.2036	0.460686694357423
1.2039	0.459462375850357
1.2042	0.458239961709606
1.2045	0.457019458991949
1.2048	0.455800874670535
1.2051	0.454584215635233
1.2054	0.453369488692978
1.2057	0.452156700568121
1.206	0.450945857902775
1.2063	0.449736967257171
1.2066	0.44853003511
1.2069	0.447325067858776
1.2072	0.446122071820181
1.2075	0.444921053230422
1.2078	0.443722018245581
1.2081	0.442524972941978
1.2084	0.441329923316516
1.2087	0.440136875287045
1.209	0.438945834692716
1.2093	0.43775680729434
1.2096	0.436569798774742
1.2099	0.435384814739123
1.2102	0.434201860715418
1.2105	0.433020942154658
1.2108	0.431842064431326
1.2111	0.430665232843715
1.2114	0.4294904526143
1.2117	0.428317728890087
1.212	0.427147066742981
1.2123	0.425978471170148
1.2126	0.424811947094375
1.2129	0.423647499364433
1.2132	0.422485132755441
1.2135	0.421324851969229
1.2138	0.420166661634702
1.2141	0.419010566308201
1.2144	0.417856570473869
1.2147	0.416704678544016
1.215	0.415554894859479
1.2153	0.414407223689992
1.2156	0.413261669234546
1.2159	0.412118235621755
1.2162	0.41097692691022
1.2165	0.409837747088896
1.2168	0.408700700077453
1.2171	0.407565789726643
1.2174	0.406433019818665
1.2177	0.405302394067528
1.218	0.404173916119415
1.2183	0.403047589553052
1.2186	0.401923417880066
1.2189	0.400801404545356
1.2192	0.399681552927452
1.2195	0.39856386633888
1.2198	0.397448348026529
1.2201	0.396335001172011
1.2204	0.395223828892027
1.2207	0.394114834238728
1.221	0.393008020200083
1.2213	0.391903389700233
1.2216	0.390800945599864
1.2219	0.389700690696562
1.2222	0.388602627725176
1.2225	0.387506759358182
1.2228	0.386413088206045
1.2231	0.385321616817576
1.2234	0.384232347680295
1.2237	0.383145283220793
1.224	0.382060425805086
1.2243	0.380977777738983
1.2246	0.379897341268438
1.2249	0.37881911857991
1.2252	0.377743111800725
1.2255	0.376669322999429
1.2258	0.375597754186146
1.2261	0.374528407312937
1.2264	0.373461284274154
1.2267	0.372396386906797
1.227	0.371333716990867
1.2273	0.370273276249723
1.2276	0.369215066350434
1.2279	0.368159088904134
1.2282	0.367105345466373
1.2285	0.366053837537469
1.2288	0.365004566562863
1.2291	0.363957533933465
1.2294	0.362912740986009
1.2297	0.361870189003398
1.23	0.360829879215055
1.2303	0.359791812797273
1.2306	0.358755990873559
1.2309	0.357722414514983
1.2312	0.356691084740524
1.2315	0.355662002517414
1.2318	0.354635168761485
1.2321	0.35361058433751
1.2324	0.352588250059548
1.2327	0.351568166691284
1.233	0.350550334946376
1.2333	0.349534755488787
1.2336	0.348521428933133
1.2339	0.347510355845018
1.2342	0.346501536741374
1.2345	0.345494972090795
1.2348	0.344490662313878
1.2351	0.343488607783557
1.2354	0.342488808825436
1.2357	0.341491265718125
1.236	0.340495978693574
1.2363	0.339502947937401
1.2366	0.338512173589227
1.2369	0.337523655743008
1.2372	0.336537394447357
1.2375	0.335553389705881
1.2378	0.334571641477504
1.2381	0.333592149676792
1.2384	0.332614914174285
1.2387	0.331639934796814
1.239	0.330667211327832
1.2393	0.329696743507729
1.2396	0.328728531034161
1.2399	0.327762573562369
1.2402	0.326798870705494
1.2405	0.325837422034901
1.2408	0.324878227080495
1.2411	0.323921285331038
1.2414	0.322966596234464
1.2417	0.322014159198195
1.242	0.321063973589452
1.2423	0.320116038735572
1.2426	0.319170353924314
1.2429	0.318226918404174
1.2432	0.317285731384694
1.2435	0.316346792036766
1.2438	0.315410099492946
1.2441	0.314475652847754
1.2444	0.313543451157982
1.2447	0.312613493442999
1.245	0.311685778685053
1.2453	0.31076030582957
1.2456	0.309837073785458
1.2459	0.308916081425409
1.2462	0.307997327586191
1.2465	0.307080811068949
1.2468	0.306166530639501
1.2471	0.305254485028635
1.2474	0.304344672932398
1.2477	0.303437093012395
1.248	0.302531743896076
1.2483	0.301628624177027
1.2486	0.300727732415263
1.2489	0.299829067137513
1.2492	0.298932626837506
1.2495	0.298038409976264
1.2498	0.297146414982376
1.2501	0.296256640252291
1.2504	0.295369084150596
1.2507	0.294483745010298
1.251	0.293600621133105
1.2513	0.292719710789702
1.2516	0.291841012220034
1.2519	0.290964523633578
1.2522	0.290090243209621
1.2525	0.289218169097532
1.2528	0.288348299417038
1.2531	0.287480632258492
1.2534	0.286615165683147
1.2537	0.285751897723425
1.254	0.284890826383184
1.2543	0.284031949637985
1.2546	0.283175265435358
1.2549	0.28232077169507
1.2552	0.281468466309382
1.2555	0.280618347143318
1.2558	0.27977041203492
1.2561	0.278924658795514
1.2564	0.278081085209962
1.2567	0.277239689036926
1.257	0.276400468009119
1.2573	0.275563419833564
1.2576	0.274728542191843
1.2579	0.273895832740356
1.2582	0.273065289110565
1.2585	0.272236908909253
1.2588	0.271410689718764
1.2591	0.270586629097255
1.2594	0.269764724578946
1.2597	0.268944973674356
1.26	0.268127373870558
1.2603	0.267311922631412
1.2606	0.266498617397816
1.2609	0.265687455587937
1.2612	0.264878434597459
1.2615	0.264071551799813
1.2618	0.263266804546421
1.2621	0.262464190166927
1.2624	0.261663705969434
1.2627	0.260865349240732
1.263	0.26006911724654
1.2633	0.259275007231725
1.2636	0.258483016420541
1.2639	0.257693142016851
1.2642	0.256905381204357
1.2645	0.256119731146828
1.2648	0.255336188988317
1.2651	0.254554751853395
1.2654	0.253775416847366
1.2657	0.252998181056488
1.266	0.252223041548197
1.2663	0.251449995371324
1.2666	0.250679039556311
1.2669	0.249910171115428
1.2672	0.249143387042989
1.2675	0.248378684315564
1.2678	0.247616059892195
1.2681	0.246855510714605
1.2684	0.246097033707406
1.2687	0.245340625778313
1.269	0.244586283818351
1.2693	0.243834004702057
1.2696	0.243083785287692
1.2699	0.24233562241744
1.2702	0.241589512917615
1.2705	0.240845453598861
1.2708	0.240103441256353
1.2711	0.239363472669996
1.2714	0.238625544604627
1.2717	0.237889653810207
1.272	0.237155797022021
1.2723	0.236423970960872
1.2726	0.235694172333274
1.2729	0.234966397831645
1.2732	0.234240644134498
1.2735	0.233516907906633
1.2738	0.232795185799325
1.2741	0.232075474450513
1.2744	0.231357770484983
1.2747	0.230642070514559
1.275	0.229928371138284
1.2753	0.229216668942607
1.2756	0.228506960501558
1.2759	0.22779924237694
1.2762	0.227093511118498
1.2765	0.226389763264106
1.2768	0.22568799533994
1.2771	0.224988203860657
1.2774	0.224290385329569
1.2777	0.223594536238819
1.278	0.222900653069552
1.2783	0.222208732292091
1.2786	0.221518770366104
1.2789	0.220830763740774
1.2792	0.220144708854971
1.2795	0.219460602137418
1.2798	0.218778440006858
1.2801	0.218098218872218
1.2804	0.217419935132775
1.2807	0.216743585178318
1.281	0.216069165389313
1.2813	0.215396672137062
1.2816	0.214726101783861
1.2819	0.214057450683164
1.2822	0.213390715179737
1.2825	0.212725891609819
1.2828	0.21206297630127
1.2831	0.211401965573736
1.2834	0.210742855738794
1.2837	0.210085643100108
1.284	0.209430323953584
1.2843	0.208776894587515
1.2846	0.208125351282731
1.2849	0.207475690312753
1.2852	0.206827907943934
1.2855	0.206182000435607
1.2858	0.205537964040234
1.2861	0.204895795003546
1.2864	0.204255489564688
1.2867	0.203617043956362
1.287	0.202980454404965
1.2873	0.202345717130735
1.2876	0.201712828347883
1.2879	0.201081784264738
1.2882	0.200452581083882
1.2885	0.199825215002281
1.2888	0.199199682211429
1.2891	0.198575978897478
1.2894	0.197954101241367
1.2897	0.197334045418964
1.29	0.196715807601188
1.2903	0.196099383954144
1.2906	0.195484770639252
1.2909	0.194871963813376
1.2912	0.194260959628948
1.2915	0.193651754234097
1.2918	0.193044343772775
1.2921	0.192438724384882
1.2924	0.191834892206387
1.2927	0.191232843369451
1.293	0.190632574002551
1.2933	0.190034080230601
1.2936	0.189437358175068
1.2939	0.188842403954094
1.2942	0.188249213682615
1.2945	0.187657783472474
1.2948	0.187068109432541
1.2951	0.186480187668826
1.2954	0.185894014284595
1.2957	0.185309585380482
1.296	0.184726897054604
1.2963	0.184145945402667
1.2966	0.183566726518085
1.2969	0.182989236492082
1.2972	0.182413471413806
1.2975	0.181839427370435
1.2978	0.181267100447286
1.2981	0.180696486727917
1.2984	0.18012758229424
1.2987	0.179560383226616
1.299	0.178994885603969
1.2993	0.17843108550388
1.2996	0.177868979002696
1.2999	0.177308562175624
1.3002	0.17674983109684
1.3005	0.176192781839582
1.3008	0.175637410476249
1.3011	0.175083713078503
1.3014	0.174531685717362
1.3017	0.1739813244633
1.302	0.173432625386336
1.3023	0.172885584556136
1.3026	0.172340198042104
1.3029	0.171796461913471
1.3032	0.171254372239393
1.3035	0.170713925089039
1.3038	0.170175116531683
1.3041	0.169637942636793
1.3044	0.16910239947412
1.3047	0.168568483113785
1.305	0.168036189626371
1.3053	0.167505515083003
1.3056	0.166976455555438
1.3059	0.166449007116151
1.3062	0.165923165838416
1.3065	0.165398927796392
1.3068	0.164876289065204
1.3071	0.164355245721027
1.3074	0.163835793841166
1.3077	0.163317929504137
1.308	0.162801648789748
1.3083	0.162286947779174
1.3086	0.161773822555041
1.3089	0.1612622692015
1.3092	0.160752283804304
1.3095	0.160243862450886
1.3098	0.159737001230434
1.3101	0.159231696233963
1.3104	0.158727943554394
1.3107	0.158225739286623
1.311	0.157725079527595
1.3113	0.157225960376378
1.3116	0.156728377934231
1.3119	0.156232328304677
1.3122	0.155737807593572
1.3125	0.155244811909173
1.3128	0.15475333736221
1.3131	0.154263380065949
1.3134	0.153774936136265
1.3137	0.153288001691702
1.314	0.152802572853544
1.3143	0.15231864574588
1.3146	0.151836216495664
1.3149	0.151355281232783
1.3152	0.150875836090121
1.3155	0.150397877203617
1.3158	0.149921400712332
1.3161	0.149446402758506
1.3164	0.148972879487624
1.3167	0.14850082704847
1.317	0.148030241593192
1.3173	0.147561119277355
1.3176	0.147093456260006
1.3179	0.146627248703726
1.3182	0.146162492774691
1.3185	0.145699184642723
1.3188	0.145237320481355
1.3191	0.144776896467874
1.3194	0.144317908783388
1.3197	0.143860353612872
1.32	0.143404227145223
1.3203	0.142949525573313
1.3206	0.142496245094046
1.3209	0.1420443819084
1.3212	0.141593932221487
1.3215	0.1411448922426
1.3218	0.140697258185263
1.3221	0.14025102626728
1.3224	0.139806192710785
1.3227	0.139362753742291
1.323	0.138920705592734
1.3233	0.138480044497527
1.3236	0.138040766696599
1.3239	0.137602868434447
1.3242	0.137166345960177
1.3245	0.136731195527554
1.3248	0.136297413395043
1.3251	0.135864995825855
1.3254	0.135433939087986
1.3257	0.13500423945427
1.326	0.134575893202408
1.3263	0.134148896615022
1.3266	0.133723245979689
1.3269	0.133298937588986
1.3272	0.132875967740527
1.3275	0.132454332737005
1.3278	0.132034028886234
1.3281	0.131615052501182
1.3284	0.131197399900014
1.3287	0.130781067406128
1.329	0.130366051348193
1.3293	0.129952348060188
1.3296	0.129539953881435
1.3299	0.129128865156638
1.3302	0.128719078235915
1.3305	0.128310589474838
1.3308	0.127903395234465
1.3311	0.127497491881374
1.3314	0.127092875787696
1.3317	0.126689543331151
1.332	0.126287490895079
1.3323	0.125886714868473
1.3326	0.125487211646011
1.3329	0.125088977628086
1.3332	0.124692009220841
1.3335	0.124296302836194
1.3338	0.123901854891873
1.3341	0.123508661811444
1.3344	0.123116720024341
1.3347	0.122726025965892
1.335	0.122336576077354
1.3353	0.121948366805934
1.3356	0.12156139460482
1.3359	0.12117565593321
1.3362	0.120791147256336
1.3365	0.120407865045491
1.3368	0.120025805778055
1.3371	0.119644965937524
1.3374	0.11926534201353
1.3377	0.11888693050187
1.338	0.118509727904528
1.3383	0.118133730729701
1.3386	0.117758935491821
1.3389	0.117385338711581
1.3392	0.117012936915954
1.3395	0.116641726638219
1.3398	0.116271704417982
1.3401	0.115902866801199
1.3404	0.115535210340195
1.3407	0.115168731593687
1.341	0.114803427126805
1.3413	0.114439293511112
1.3416	0.114076327324623
1.3419	0.113714525151826
1.3422	0.113353883583702
1.3425	0.112994399217742
1.3428	0.112636068657967
1.3431	0.112278888514946
1.3434	0.111922855405814
1.3437	0.11156796595429
1.344	0.111214216790695
1.3443	0.110861604551966
1.3446	0.110510125881676
1.3449	0.110159777430049
1.3452	0.109810555853976
1.3455	0.109462457817031
1.3458	0.109115479989486
1.3461	0.108769619048326
1.3464	0.108424871677264
1.3467	0.108081234566756
1.347	0.107738704414015
1.3473	0.107397277923023
1.3476	0.107056951804546
1.3479	0.10671772277615
1.3482	0.106379587562206
1.3485	0.106042542893913
1.3488	0.105706585509302
1.3491	0.105371712153251
1.3494	0.105037919577498
1.3497	0.104705204540653
1.35	0.104373563808203
1.3503	0.104042994152531
1.3506	0.103713492352922
1.3509	0.103385055195576
1.3512	0.103057679473613
1.3515	0.102731361987089
1.3518	0.102406099543003
1.3521	0.102081888955305
1.3524	0.101758727044906
1.3527	0.101436610639689
1.353	0.101115536574511
1.3533	0.100795501691221
1.3536	0.100476502838659
1.3539	0.100158536872667
1.3542	0.0998416006560998
1.3545	0.0995256910588259
1.3548	0.0992108049577395
1.3551	0.0988969392367648
1.3554	0.0985840907868632
1.3557	0.0982722565060394
1.356	0.0979614332993477
1.3563	0.0976516180788972
1.3566	0.0973428077638576
1.3569	0.0970349992804646
1.3572	0.0967281895620249
1.3575	0.0964223755489209
1.3578	0.0961175541886154
1.3581	0.0958137224356562
1.3584	0.0955108772516799
1.3587	0.0952090156054158
1.359	0.09490813447269
1.3593	0.0946082308364289
1.3596	0.0943093016866619
1.3599	0.0940113440205253
1.3602	0.0937143548422644
1.3605	0.0934183311632367
1.3608	0.0931232700019142
1.3611	0.0928291683838855
1.3614	0.0925360233418579
1.3617	0.0922438319156597
1.362	0.0919525911522407
1.3623	0.0916622981056754
1.3626	0.0913729498371622
1.3629	0.0910845434150264
1.3632	0.0907970759147196
1.3635	0.0905105444188212
1.3638	0.0902249460170386
1.3641	0.0899402778062075
1.3644	0.0896565368902923
1.3647	0.0893737203803854
1.365	0.0890918253947078
1.3653	0.088810849058608
1.3656	0.0885307885045616
1.3659	0.0882516408721707
1.3662	0.0879734033081628
1.3665	0.0876960729663896
1.3668	0.0874196470078258
1.3671	0.0871441226005679
1.3674	0.086869496919832
1.3677	0.0865957671479524
1.368	0.0863229304743796
1.3683	0.0860509840956782
1.3686	0.0857799252155244
1.3689	0.0855097510447039
1.3692	0.085240458801109
1.3695	0.084972045709736
1.3698	0.0847045090026822
1.3701	0.0844378459191432
1.3704	0.0841720537054089
1.3707	0.083907129614861
1.371	0.0836430709079691
1.3713	0.0833798748522871
1.3716	0.0831175387224488
1.3719	0.0828560598001657
1.3722	0.0825954353742205
1.3725	0.082335662740465
1.3728	0.0820767392018143
1.3731	0.0818186620682435
1.3734	0.0815614286567816
1.3737	0.0813050362915083
1.374	0.0810494823035478
1.3743	0.0807947640310648
1.3746	0.0805408788192584
1.3749	0.0802878240203577
1.3752	0.0800355969936155
1.3755	0.0797841951053034
1.3758	0.079533615728706
1.3761	0.0792838562441149
1.3764	0.0790349140388228
1.3767	0.078786786507118
1.377	0.0785394710502771
1.3773	0.0782929650765602
1.3776	0.0780472660012033
1.3779	0.0778023712464123
1.3782	0.0775582782413563
1.3785	0.077314984422161
1.3788	0.0770724872319018
1.3791	0.0768307841205967
1.3794	0.0765898725451992
1.3797	0.0763497499695913
1.38	0.0761104138645766
1.3803	0.0758718617078721
1.3806	0.0756340909841011
1.3809	0.0753970991847858
1.3812	0.0751608838083396
1.3815	0.0749254423600588
1.3818	0.0746907723521154
1.3821	0.0744568713035485
1.3824	0.0742237367402569
1.3827	0.0739913661949902
1.383	0.0737597572073411
1.3833	0.0735289073237366
1.3836	0.07329881409743
1.3839	0.0730694750884921
1.3842	0.0728408878638023
1.3845	0.0726130499970404
1.3848	0.0723859590686774
1.3851	0.0721596126659671
1.3854	0.0719340083829363
1.3857	0.0717091438203764
1.386	0.0714850165858343
1.3863	0.0712616242936025
1.3866	0.0710389645647107
1.3869	0.0708170350269154
1.3872	0.0705958333146914
1.3875	0.0703753570692216
1.3878	0.0701556039383878
1.3881	0.0699365715767604
1.3884	0.0697182576455894
1.3887	0.0695006598127941
1.389	0.0692837757529532
1.3893	0.0690676031472948
1.3896	0.0688521396836866
1.3899	0.0686373830566255
1.3902	0.0684233309672273
1.3905	0.0682099811232168
1.3908	0.0679973312389174
1.3911	0.0677853790352404
1.3914	0.0675741222396746
1.3917	0.0673635585862762
1.392	0.0671536858156575
1.3923	0.0669445016749773
1.3926	0.0667360039179288
1.3929	0.06652819030473
1.3932	0.0663210586021122
1.3935	0.0661146065833097
1.3938	0.065908832028048
1.3941	0.0657037327225336
1.3944	0.0654993064594426
1.3947	0.0652955510379095
1.395	0.0650924642635162
1.3953	0.0648900439482807
1.3956	0.0646882879106459
1.3959	0.064487193975468
1.3962	0.0642867599740057
1.3965	0.0640869837439079
1.3968	0.0638878631292032
1.3971	0.0636893959802876
1.3974	0.0634915801539134
1.3977	0.0632944135131773
1.398	0.063097893927509
1.3983	0.0629020192726591
1.3986	0.0627067874306877
1.3989	0.0625121962899525
1.3992	0.0623182437450969
1.3995	0.0621249276970382
1.3998	0.0619322460529556
1.4001	0.0617401967262782
1.4004	0.0615487776366732
1.4007	0.0613579867100336
1.401	0.0611678218784663
1.4013	0.0609782810802798
1.4016	0.0607893622599725
1.4019	0.0606010633682196
1.4022	0.060413382361862
1.4025	0.060226317203893
1.4028	0.060039865863447
1.4031	0.0598540263157859
1.4034	0.0596687965422883
1.4037	0.0594841745304356
1.404	0.0593001582738008
1.4043	0.0591167457720352
1.4046	0.0589339350308561
1.4049	0.0587517240620346
1.4052	0.0585701108833829
1.4055	0.0583890935187414
1.4058	0.0582086699979667
1.4061	0.0580288383569181
1.4064	0.0578495966374462
1.4067	0.0576709428873789
1.407	0.0574928751605096
1.4073	0.0573153915165839
1.4076	0.0571384900212875
1.4079	0.0569621687462325
1.4082	0.0567864257689457
1.4085	0.0566112591728546
1.4088	0.0564366670472756
1.4091	0.0562626474874005
1.4094	0.0560891985942837
1.4097	0.0559163184748297
1.41	0.0557440052417795
1.4103	0.0555722570136983
1.4106	0.0554010719149619
1.4109	0.0552304480757446
1.4112	0.0550603836320052
1.4115	0.0548908767254745
1.4118	0.0547219255036426
1.4121	0.0545535281197449
1.4124	0.0543856827327503
1.4127	0.0542183875073468
1.413	0.0540516406139295
1.4133	0.0538854402285866
1.4136	0.0537197845330873
1.4139	0.0535546717148675
1.4142	0.0533900999670177
1.4145	0.0532260674882691
1.4148	0.0530625724829809
1.4151	0.052899613161127
1.4154	0.0527371877382826
1.4157	0.0525752944356112
1.416	0.0524139314798514
1.4163	0.0522530971033037
1.4166	0.0520927895438173
1.4169	0.0519330070447767
1.4172	0.0517737478550884
1.4175	0.0516150102291681
1.4178	0.0514567924269271
1.4181	0.0512990927137589
1.4184	0.0511419093605264
1.4187	0.0509852406435482
1.419	0.0508290848445857
1.4193	0.0506734402508294
1.4196	0.050518305154886
1.4199	0.0503636778547647
1.4202	0.0502095566538647
1.4205	0.0500559398609608
1.4208	0.0499028257901908
1.4211	0.0497502127610425
1.4214	0.0495980990983393
1.4217	0.0494464831322282
1.422	0.0492953631981655
1.4223	0.049144737636904
1.4226	0.0489946047944796
1.4229	0.0488449630221979
1.4232	0.0486958106766209
1.4235	0.0485471461195541
1.4238	0.0483989677180324
1.4241	0.0482512738443077
1.4244	0.0481040628758348
1.4247	0.0479573331952588
1.425	0.0478110831904012
1.4253	0.0476653112542472
1.4256	0.0475200157849319
1.4259	0.0473751951857271
1.4262	0.0472308478650287
1.4265	0.0470869722363422
1.4268	0.0469435667182705
1.4271	0.0468006297345003
1.4274	0.0466581597137884
1.4277	0.0465161550899494
1.428	0.0463746143018414
1.4283	0.0462335357933534
1.4286	0.0460929180133919
1.4289	0.0459527594158677
1.4292	0.0458130584596827
1.4295	0.0456738136087165
1.4298	0.0455350233318135
1.4301	0.0453966861027694
1.4304	0.0452588004003182
1.4307	0.0451213647081189
1.431	0.0449843775147424
1.4313	0.0448478373136584
1.4316	0.0447117426032221
1.4319	0.0445760918866611
1.4322	0.0444408836720622
1.4325	0.0443061164723585
1.4328	0.0441717888053161
1.4331	0.0440378991935209
1.4334	0.0439044461643657
1.4337	0.0437714282500371
1.434	0.0436388439875024
1.4343	0.0435066919184962
1.4346	0.0433749705895081
1.4349	0.0432436785517689
1.4352	0.0431128143612379
1.4355	0.0429823765785901
1.4358	0.0428523637692026
1.4361	0.0427227745031425
1.4364	0.0425936073551529
1.4367	0.0424648609046407
1.437	0.0423365337356633
1.4373	0.0422086244369159
1.4376	0.0420811316017183
1.4379	0.0419540538280021
1.4382	0.041827389718298
1.4385	0.0417011378797226
1.4388	0.0415752969239658
1.4391	0.0414498654672777
1.4394	0.041324842130456
1.4397	0.0412002255388331
1.44	0.0410760143222633
1.4403	0.0409522071151099
1.4406	0.0408288025562326
1.4409	0.0407057992889747
1.4412	0.0405831959611502
1.4415	0.0404609912250314
1.4418	0.0403391837373357
1.4421	0.0402177721592136
1.4424	0.0400967551562353
1.4427	0.0399761313983786
1.443	0.0398558995600158
1.4433	0.0397360583199016
1.4436	0.03961660636116
1.4439	0.039497542371272
1.4442	0.039378865042063
1.4445	0.0392605730696901
1.4448	0.0391426651546298
1.4451	0.0390251400016654
1.4454	0.0389079963198742
1.4457	0.0387912328226157
1.446	0.0386748482275183
1.4463	0.0385588412564675
1.4466	0.0384432106355934
1.4469	0.038327955095258
1.4472	0.0382130733700431
1.4475	0.0380985641987376
1.4478	0.0379844263243258
1.4481	0.0378706584939742
1.4484	0.03775725945902
1.4487	0.0376442279749584
1.449	0.0375315628014304
1.4493	0.0374192627022105
1.4496	0.0373073264451946
1.4499	0.037195752802388
1.4502	0.0370845405498925
1.4505	0.036973688467895
1.4508	0.0368631953406552
1.4511	0.0367530599564931
1.4514	0.0366432811077773
1.4517	0.0365338575909127
1.452	0.0364247882063285
1.4523	0.0363160717584664
1.4526	0.0362077070557682
1.4529	0.036099692910664
1.4532	0.0359920281395603
1.4535	0.0358847115628279
1.4538	0.0357777420047902
1.4541	0.0356711182937109
1.4544	0.0355648392617827
1.4547	0.0354589037451147
1.455	0.0353533105837214
1.4553	0.0352480586215102
1.4556	0.0351431467062699
1.4559	0.0350385736896589
1.4562	0.0349343384271936
1.4565	0.0348304397782363
1.4568	0.0347268766059839
1.4571	0.0346236477774559
1.4574	0.0345207521634831
1.4577	0.0344181886386956
1.458	0.0343159560815113
1.4583	0.0342140533741247
1.4586	0.0341124794024946
1.4589	0.0340112330563331
1.4592	0.0339103132290942
1.4595	0.0338097188179616
1.4598	0.033709448723838
1.4601	0.0336095018513333
1.4604	0.0335098771087532
1.4607	0.0334105734080877
1.461	0.0333115896650001
1.4613	0.0332129247988151
1.4616	0.033114577732508
1.4619	0.033016547392693
1.4622	0.0329188327096122
1.4625	0.0328214326171241
1.4628	0.0327243460526928
1.4631	0.032627571957376
1.4634	0.0325311092758147
1.4637	0.0324349569562216
1.464	0.0323391139503698
1.4643	0.0322435792135822
1.4646	0.0321483517047199
1.4649	0.0320534303861714
1.4652	0.0319588142238415
1.4655	0.0318645021871405
1.4658	0.0317704932489728
1.4661	0.0316767863857262
1.4664	0.031583380577261
1.4667	0.031490274806899
1.467	0.0313974680614125
1.4673	0.0313049593310137
1.4676	0.0312127476093437
1.4679	0.0311208318934614
1.4682	0.0310292111838335
1.4685	0.0309378844843229
1.4688	0.0308468508021784
1.4691	0.0307561091480239
1.4694	0.0306656585358477
1.4697	0.0305754979829917
1.47	0.030485626510141
1.4703	0.0303960431413134
1.4706	0.0303067469038481
1.4709	0.030217736828396
1.4712	0.0301290119489086
1.4715	0.0300405713026278
1.4718	0.0299524139300752
1.4721	0.0298645388750416
1.4724	0.0297769451845769
1.4727	0.0296896319089792
1.473	0.0296025981017849
1.4733	0.0295158428197579
1.4736	0.0294293651228797
1.4739	0.0293431640743386
1.4742	0.0292572387405199
1.4745	0.0291715881909951
1.4748	0.0290862114985122
1.4751	0.0290011077389852
1.4754	0.028916275991484
1.4757	0.028831715338224
1.476	0.0287474248645564
1.4763	0.0286634036589577
1.4766	0.0285796508130199
1.4769	0.0284961654214402
1.4772	0.0284129465820111
1.4775	0.0283299933956103
1.4778	0.0282473049661909
1.4781	0.0281648804007713
1.4784	0.0280827188094252
1.4787	0.0280008193052717
1.479	0.0279191810044658
1.4793	0.0278378030261879
1.4796	0.0277566844926345
1.4799	0.0276758245290082
1.4802	0.0275952222635077
1.4805	0.0275148768273186
1.4808	0.0274347873546031
1.4811	0.0273549529824905
1.4814	0.0272753728510677
1.4817	0.0271960461033691
1.482	0.0271169718853678
1.4823	0.0270381493459648
1.4826	0.0269595776369805
1.4829	0.0268812559131447
1.4832	0.0268031833320869
1.4835	0.0267253590543271
1.4838	0.0266477822432663
1.4841	0.0265704520651767
1.4844	0.0264933676891929
1.4847	0.0264165282873018
1.485	0.0263399330343338
1.4853	0.0262635811079529
1.4856	0.0261874716886481
1.4859	0.0261116039597233
1.4862	0.0260359771072887
1.4865	0.0259605903202509
1.4868	0.0258854427903044
1.4871	0.0258105337119218
1.4874	0.0257358622823448
1.4877	0.0256614277015754
1.488	0.025587229172366
1.4883	0.0255132659002113
1.4886	0.0254395370933383
1.4889	0.0253660419626978
1.4892	0.0252927797219552
1.4895	0.0252197495874816
1.4898	0.0251469507783447
1.4901	0.0250743825162997
1.4904	0.0250020440257809
1.4907	0.0249299345338923
1.491	0.0248580532703988
1.4913	0.0247863994677177
1.4916	0.0247149723609095
1.4919	0.024643771187669
1.4922	0.0245727951883171
1.4925	0.0245020436057914
1.4928	0.024431515685638
1.4931	0.0243612106760023
1.4934	0.0242911278276208
1.4937	0.0242212663938122
1.494	0.0241516256304687
1.4943	0.0240822047960475
1.4946	0.0240130031515623
1.4949	0.0239440199605745
1.4952	0.0238752544891852
1.4955	0.0238067060060258
1.4958	0.0237383737822505
1.4961	0.0236702570915271
1.4964	0.0236023552100291
1.4967	0.0235346674164267
1.497	0.0234671929918791
1.4973	0.0233999312200256
1.4976	0.0233328813869775
1.4979	0.0232660427813098
1.4982	0.0231994146940529
1.4985	0.0231329964186842
1.4988	0.02306678725112
1.4991	0.0230007864897072
1.4994	0.0229349934352153
1.4997	0.022869407390828
1.5	0.0228040276621351


==> sgtpdf4.txt <==
0	0.0204619031176529
0.000299999999999967	0.0204865800877142
0.000599999999999934	0.0205112898739806
0.000900000000000034	0.0205360325231235
0.0012	0.0205608080818833
0.00149999999999997	0.0205856165970688
0.00179999999999993	0.0206104581155578
0.00210000000000003	0.020635332684297
0.0024	0.0206602403503023
0.00269999999999997	0.0206851811606586
0.00299999999999994	0.0207101551625199
0.00330000000000004	0.0207351624031099
0.0036	0.0207602029297214
0.00389999999999997	0.020785276789717
0.00419999999999994	0.0208103840305287
0.00450000000000004	0.0208355246996585
0.0048	0.0208606988446781
0.00509999999999997	0.0208859065132292
0.00539999999999994	0.0209111477530234
0.00570000000000004	0.0209364226118427
0.00600000000000001	0.0209617311375393
0.00629999999999997	0.0209870733780354
0.00659999999999994	0.0210124493813242
0.00690000000000004	0.0210378591954692
0.00720000000000001	0.0210633028686043
0.00749999999999997	0.0210887804489346
0.00779999999999994	0.0211142919847359
0.00810000000000004	0.0211398375243548
0.00840000000000001	0.0211654171162093
0.00869999999999997	0.0211910308087882
0.00899999999999994	0.0212166786506518
0.00930000000000004	0.0212423606904318
0.00960000000000001	0.0212680769768313
0.00989999999999997	0.0212938275586249
0.0101999999999999	0.0213196124846591
0.0105	0.0213454318038519
0.0108	0.0213712855651936
0.0111	0.021397173817746
0.0113999999999999	0.0214230966106434
0.0117	0.0214490539930922
0.012	0.021475046014371
0.0123	0.0215010727238308
0.0125999999999999	0.0215271341708954
0.0129	0.0215532304050609
0.0132	0.0215793614758962
0.0135	0.0216055274330432
0.0137999999999999	0.0216317283262165
0.0141	0.0216579642052039
0.0144	0.0216842351198663
0.0147	0.0217105411201379
0.0149999999999999	0.0217368822560261
0.0153	0.021763258577612
0.0156	0.0217896701350501
0.0159	0.0218161169785685
0.0161999999999999	0.0218425991584693
0.0165	0.0218691167251283
0.0168	0.0218956697289954
0.0171	0.0219222582205946
0.0173999999999999	0.0219488822505241
0.0177	0.0219755418694563
0.018	0.0220022371281381
0.0183	0.0220289680773909
0.0185999999999999	0.0220557347681109
0.0189	0.0220825372512687
0.0192	0.0221093755779101
0.0195	0.0221362497991556
0.0197999999999999	0.0221631599662009
0.0201000000000001	0.0221901061303168
0.0204	0.0222170883428495
0.0207	0.0222441066552203
0.021	0.0222711611189262
0.0213000000000001	0.02229825178554
0.0216	0.0223253787067097
0.0219	0.0223525419341596
0.0222	0.0223797415196897
0.0225000000000001	0.022406977515176
0.0228	0.0224342499725707
0.0231	0.0224615589439024
0.0234	0.0224889044812757
0.0237000000000001	0.0225162866368722
0.024	0.0225437054629495
0.0243	0.0225711610118423
0.0246	0.0225986533359619
0.0249000000000001	0.0226261824877967
0.0252	0.0226537485199119
0.0255	0.0226813514849499
0.0258	0.0227089914356305
0.0261000000000001	0.0227366684247506
0.0264	0.0227643825051847
0.0267	0.0227921337298849
0.027	0.0228199221518808
0.0273000000000001	0.0228477478242801
0.0276	0.0228756108002682
0.0279	0.0229035111331085
0.0282	0.0229314488761426
0.0285000000000001	0.0229594240827902
0.0288	0.0229874368065497
0.0291	0.0230154871009975
0.0294	0.0230435750197889
0.0297000000000001	0.0230717006166579
0.03	0.023099863945417
0.0303	0.0231280650599578
0.0306	0.023156304014251
0.0309000000000001	0.0231845808623464
0.0312	0.0232128956583729
0.0315	0.0232412484565389
0.0318	0.0232696393111323
0.0321000000000001	0.0232980682765204
0.0324	0.0233265354071504
0.0327	0.0233550407575492
0.033	0.0233835843823237
0.0333000000000001	0.0234121663361608
0.0336	0.0234407866738276
0.0339	0.0234694454501713
0.0342	0.0234981427201197
0.0345000000000001	0.0235268785386811
0.0348	0.0235556529609442
0.0351	0.0235844660420785
0.0354	0.0236133178373345
0.0357000000000001	0.0236422084020435
0.036	0.0236711377916179
0.0363	0.0237001060615513
0.0366	0.0237291132674187
0.0369000000000001	0.0237581594648762
0.0372	0.0237872447096619
0.0375	0.023816369057595
0.0378	0.023845532564577
0.0380999999999999	0.023874735286591
0.0384	0.023903977279702
0.0387	0.0239332586000573
0.039	0.0239625793038864
0.0393000000000001	0.0239919394475011
0.0396	0.0240213390872957
0.0399	0.0240507782797469
0.0402	0.0240802570814144
0.0404999999999999	0.0241097755489404
0.0408	0.0241393337390504
0.0411	0.0241689317085525
0.0414	0.0241985695143382
0.0417000000000001	0.0242282472133824
0.042	0.0242579648627432
0.0423	0.0242877225195623
0.0426	0.0243175202410649
0.0428999999999999	0.0243473580845602
0.0432	0.0243772361074411
0.0435	0.0244071543671845
0.0438	0.0244371129213513
0.0440999999999999	0.024467111827587
0.0444	0.024497151143621
0.0447	0.0245272309272675
0.045	0.024557351236425
0.0452999999999999	0.024587512129077
0.0456	0.0246177136632915
0.0459	0.0246479558972217
0.0462	0.0246782388891058
0.0464999999999999	0.024708562697267
0.0468	0.0247389273801142
0.0471	0.0247693329961412
0.0474	0.0247997796039277
0.0476999999999999	0.024830267262139
0.048	0.0248607960295261
0.0483	0.024891365964926
0.0486	0.0249219771272616
0.0488999999999999	0.0249526295755421
0.0492	0.0249833233688628
0.0495	0.0250140585664055
0.0498	0.0250448352274385
0.0500999999999999	0.0250756534113167
0.0504	0.0251065131774816
0.0507	0.0251374145854619
0.051	0.0251683576948731
0.0512999999999999	0.0251993425654177
0.0516	0.0252303692568856
0.0519	0.0252614378291542
0.0522	0.025292548342188
0.0524999999999999	0.0253237008560394
0.0528	0.0253548954308485
0.0531	0.0253861321268431
0.0534	0.0254174110043392
0.0536999999999999	0.0254487321237406
0.054	0.0254800955455396
0.0543	0.0255115013303167
0.0546	0.0255429495387409
0.0548999999999999	0.0255744402315698
0.0552	0.0256059734696497
0.0555	0.0256375493139157
0.0558	0.025669167825392
0.0560999999999999	0.0257008290651917
0.0564	0.0257325330945173
0.0567	0.0257642799746605
0.057	0.0257960697670025
0.0572999999999999	0.0258279025330141
0.0576	0.0258597783342559
0.0579	0.0258916972323781
0.0582	0.025923659289121
0.0584999999999999	0.0259556645663152
0.0588	0.025987713125881
0.0591	0.0260198050298296
0.0594	0.0260519403402623
0.0596999999999999	0.0260841191193711
0.0600000000000001	0.0261163414294387
0.0603	0.0261486073328387
0.0606	0.0261809168920356
0.0609	0.026213270169585
0.0612000000000001	0.0262456672281339
0.0615	0.0262781081304203
0.0618	0.0263105929392739
0.0621	0.0263431217176161
0.0624000000000001	0.0263756945284599
0.0627	0.0264083114349101
0.063	0.0264409725001635
0.0633	0.0264736777875092
0.0636000000000001	0.0265064273603283
0.0639	0.0265392212820944
0.0642	0.0265720596163736
0.0645	0.0266049424268247
0.0648000000000001	0.026637869777199
0.0651	0.0266708417313409
0.0654	0.0267038583531878
0.0657	0.0267369197067701
0.0660000000000001	0.0267700258562117
0.0663	0.0268031768657296
0.0666	0.0268363727996347
0.0669	0.0268696137223311
0.0672000000000001	0.0269028996983171
0.0675	0.0269362307921848
0.0678	0.0269696070686201
0.0681	0.0270030285924035
0.0684000000000001	0.0270364954284095
0.0687	0.027070007641607
0.069	0.0271035652970598
0.0693	0.027137168459926
0.0696000000000001	0.0271708171954589
0.0699	0.0272045115690065
0.0702	0.0272382516460119
0.0705	0.0272720374920136
0.0708000000000001	0.0273058691726452
0.0711	0.0273397467536361
0.0714	0.0273736703008111
0.0717	0.0274076398800907
0.0720000000000001	0.0274416555574915
0.0723	0.0274757173991258
0.0726	0.0275098254712025
0.0729	0.0275439798400263
0.0731999999999999	0.0275781805719985
0.0735	0.0276124277336172
0.0738	0.0276467213914766
0.0741	0.0276810616122683
0.0744000000000001	0.0277154484627805
0.0747	0.0277498820098985
0.075	0.0277843623206049
0.0753	0.0278188894619795
0.0755999999999999	0.0278534635011999
0.0759	0.0278880845055408
0.0762	0.0279227525423751
0.0765	0.0279574676791734
0.0768000000000001	0.0279922299835042
0.0771	0.0280270395230343
0.0774	0.0280618963655288
0.0777	0.028096800578851
0.0779999999999999	0.0281317522309629
0.0783	0.0281667513899253
0.0786	0.0282017981238975
0.0789	0.0282368925011381
0.0792000000000001	0.0282720345900045
0.0795	0.0283072244589535
0.0798	0.0283424621765411
0.0801	0.0283777478114231
0.0803999999999999	0.0284130814323546
0.0807	0.0284484631081906
0.081	0.028483892907886
0.0813	0.0285193709004957
0.0816000000000001	0.0285548971551749
0.0819	0.0285904717411789
0.0822	0.0286260947278636
0.0825	0.0286617661846855
0.0827999999999999	0.0286974861812018
0.0831	0.0287332547870705
0.0834	0.0287690720720505
0.0837	0.0288049381060022
0.0840000000000001	0.0288408529588868
0.0843	0.0288768167007673
0.0846	0.028912829401808
0.0849	0.0289488911322749
0.0851999999999999	0.0289850019625361
0.0855	0.0290211619630614
0.0858	0.0290573712044226
0.0861	0.0290936297572941
0.0864000000000001	0.0291299376924523
0.0867	0.0291662950807764
0.087	0.0292027019932481
0.0873	0.0292391585009518
0.0875999999999999	0.0292756646750752
0.0879	0.0293122205869087
0.0882	0.0293488263078461
0.0885	0.0293854819093845
0.0887999999999999	0.0294221874631244
0.0891	0.0294589430407701
0.0894	0.0294957487141296
0.0897	0.0295326045551148
0.0899999999999999	0.0295695106357416
0.0903	0.0296064670281303
0.0906	0.0296434738045052
0.0909	0.0296805310371953
0.0911999999999999	0.0297176387986343
0.0915	0.0297547971613603
0.0918	0.0297920061980168
0.0921	0.0298292659813518
0.0923999999999999	0.0298665765842189
0.0927	0.0299039380795768
0.093	0.0299413505404898
0.0933	0.0299788140401276
0.0935999999999999	0.0300163286517659
0.0939000000000001	0.0300538944487861
0.0942	0.0300915115046757
0.0945	0.0301291798930284
0.0948	0.0301668996875442
0.0951	0.0302046709620296
0.0954	0.0302424937903975
0.0957	0.0302803682466678
0.0959999999999999	0.0303182944049672
0.0963000000000001	0.0303562723395294
0.0966	0.0303943021246952
0.0969	0.030432383834913
0.0972	0.0304705175447383
0.0975	0.0305087033288345
0.0978	0.0305469412619726
0.0981	0.0305852314190316
0.0983999999999999	0.0306235738749983
0.0987000000000001	0.030661968704968
0.099	0.0307004159841441
0.0993	0.0307389157878386
0.0996	0.030777468191472
0.0999000000000001	0.0308160732705738
0.1002	0.030854731100782
0.1005	0.0308934417578441
0.1008	0.0309322053176165
0.1011	0.0309710218560651
0.1014	0.0310098914492651
0.1017	0.0310488141734016
0.102	0.0310877901047693
0.1023	0.0311268193197729
0.1026	0.0311659018949271
0.1029	0.0312050379068568
0.1032	0.0312442274322975
0.1035	0.031283470548095
0.1038	0.0313227673312057
0.1041	0.0313621178586969
0.1044	0.0314015222077471
0.1047	0.0314409804556455
0.105	0.0314804926797927
0.1053	0.0315200589577008
0.1056	0.0315596793669932
0.1059	0.0315993539854054
0.1062	0.0316390828907843
0.1065	0.0316788661610891
0.1068	0.0317187038743908
0.1071	0.0317585961088732
0.1074	0.031798542942832
0.1077	0.0318385444546758
0.108	0.0318786007229258
0.1083	0.0319187118262161
0.1086	0.031958877843294
0.1089	0.0319990988530196
0.1092	0.0320393749343666
0.1095	0.0320797061664223
0.1098	0.0321200926283872
0.1101	0.0321605343995761
0.1104	0.0322010315594171
0.1107	0.032241584187453
0.111	0.0322821923633405
0.1113	0.0323228561668505
0.1116	0.0323635756778689
0.1119	0.0324043509763959
0.1122	0.0324451821425466
0.1125	0.0324860692565512
0.1128	0.0325270123987549
0.1131	0.0325680116496183
0.1134	0.0326090670897172
0.1137	0.0326501787997433
0.114	0.0326913468605037
0.1143	0.0327325713529216
0.1146	0.0327738523580363
0.1149	0.032815189957003
0.1152	0.0328565842310934
0.1155	0.0328980352616958
0.1158	0.0329395431303151
0.1161	0.0329811079185728
0.1164	0.0330227297082075
0.1167	0.0330644085810749
0.117	0.0331061446191479
0.1173	0.0331479379045168
0.1176	0.0331897885193897
0.1179	0.033231696546092
0.1182	0.0332736620670673
0.1185	0.033315685164877
0.1188	0.0333577659222007
0.1191	0.0333999044218366
0.1194	0.033442100746701
0.1197	0.0334843549798291
0.12	0.0335266672043747
0.1203	0.0335690375036107
0.1206	0.033611465960929
0.1209	0.0336539526598408
0.1212	0.0336964976839765
0.1215	0.0337391011170865
0.1218	0.0337817630430405
0.1221	0.0338244835458282
0.1224	0.0338672627095594
0.1227	0.033910100618464
0.123	0.0339529973568923
0.1233	0.0339959530093149
0.1236	0.0340389676603234
0.1239	0.0340820413946298
0.1242	0.0341251742970674
0.1245	0.0341683664525903
0.1248	0.0342116179462741
0.1251	0.0342549288633158
0.1254	0.0342982992890338
0.1257	0.0343417293088686
0.126	0.0343852190083821
0.1263	0.0344287684732587
0.1266	0.0344723777893047
0.1269	0.0345160470424489
0.1272	0.0345597763187427
0.1275	0.03460356570436
0.1278	0.0346474152855977
0.1281	0.0346913251488755
0.1284	0.0347352953807365
0.1287	0.0347793260678468
0.129	0.0348234172969963
0.1293	0.0348675691550983
0.1296	0.0349117817291899
0.1299	0.0349560551064323
0.1302	0.0350003893741106
0.1305	0.0350447846196342
0.1308	0.0350892409305371
0.1311	0.0351337583944776
0.1314	0.035178337099239
0.1317	0.0352229771327292
0.132	0.0352676785829815
0.1323	0.035312441538154
0.1326	0.0353572660865306
0.1329	0.0354021523165203
0.1332	0.0354471003166582
0.1335	0.035492110175605
0.1338	0.0355371819821474
0.1341	0.0355823158251984
0.1344	0.0356275117937973
0.1347	0.0356727699771097
0.135	0.0357180904644281
0.1353	0.0357634733451717
0.1356	0.0358089187088867
0.1359	0.0358544266452463
0.1362	0.0358999972440512
0.1365	0.0359456305952294
0.1368	0.0359913267888364
0.1371	0.0360370859150559
0.1374	0.0360829080641992
0.1377	0.0361287933267057
0.138	0.036174741793143
0.1383	0.0362207535542075
0.1386	0.0362668287007237
0.1389	0.0363129673236451
0.1392	0.0363591695140541
0.1395	0.0364054353631622
0.1398	0.0364517649623099
0.1401	0.0364981584029673
0.1404	0.036544615776734
0.1407	0.0365911371753393
0.141	0.0366377226906425
0.1413	0.0366843724146327
0.1416	0.0367310864394294
0.1419	0.0367778648572823
0.1422	0.0368247077605718
0.1425	0.0368716152418089
0.1428	0.0369185873936356
0.1431	0.0369656243088246
0.1434	0.03701272608028
0.1437	0.0370598928010374
0.144	0.0371071245642635
0.1443	0.037154421463257
0.1446	0.0372017835914484
0.1449	0.0372492110424001
0.1452	0.0372967039098066
0.1455	0.037344262287495
0.1458	0.0373918862694246
0.1461	0.0374395759496875
0.1464	0.0374873314225087
0.1467	0.0375351527822461
0.147	0.0375830401233906
0.1473	0.0376309935405666
0.1476	0.0376790131285321
0.1479	0.0377270989821785
0.1482	0.037775251196531
0.1485	0.037823469866749
0.1488	0.0378717550881259
0.1491	0.0379201069560894
0.1494	0.0379685255662018
0.1497	0.0380170110141599
0.15	0.0380655633957953
0.1503	0.0381141828070746
0.1506	0.0381628693440997
0.1509	0.0382116231031076
0.1512	0.0382604441804708
0.1515	0.0383093326726975
0.1518	0.0383582886764317
0.1521	0.0384073122884533
0.1524	0.0384564036056783
0.1527	0.0385055627251593
0.153	0.0385547897440849
0.1533	0.0386040847597807
0.1536	0.038653447869709
0.1539	0.0387028791714691
0.1542	0.0387523787627974
0.1545	0.0388019467415674
0.1548	0.0388515832057905
0.1551	0.0389012882536154
0.1554	0.0389510619833287
0.1557	0.0390009044933552
0.156	0.0390508158822574
0.1563	0.0391007962487364
0.1566	0.0391508456916319
0.1569	0.0392009643099219
0.1572	0.0392511522027233
0.1575	0.0393014094692924
0.1578	0.039351736209024
0.1581	0.0394021325214528
0.1584	0.0394525985062526
0.1587	0.0395031342632369
0.159	0.0395537398923594
0.1593	0.0396044154937133
0.1596	0.0396551611675322
0.1599	0.03970597701419
0.1602	0.0397568631342013
0.1605	0.0398078196282209
0.1608	0.039858846597045
0.1611	0.0399099441416104
0.1614	0.0399611123629952
0.1617	0.0400123513624189
0.162	0.0400636612412425
0.1623	0.0401150421009687
0.1626	0.0401664940432419
0.1629	0.0402180171698488
0.1632	0.0402696115827181
0.1635	0.040321277383921
0.1638	0.0403730146756711
0.1641	0.0404248235603248
0.1644	0.0404767041403813
0.1647	0.0405286565184829
0.165	0.0405806807974153
0.1653	0.0406327770801072
0.1656	0.0406849454696312
0.1659	0.0407371860692035
0.1662	0.0407894989821842
0.1665	0.0408418843120775
0.1668	0.0408943421625317
0.1671	0.0409468726373399
0.1674	0.0409994758404393
0.1677	0.0410521518759122
0.168	0.0411049008479858
0.1683	0.0411577228610321
0.1686	0.0412106180195688
0.1689	0.0412635864282588
0.1692	0.0413166281919106
0.1695	0.0413697434154786
0.1698	0.0414229322040631
0.1701	0.0414761946629105
0.1704	0.0415295308974136
0.1707	0.0415829410131115
0.171	0.0416364251156902
0.1713	0.0416899833109823
0.1716	0.0417436157049675
0.1719	0.0417973224037726
0.1722	0.0418511035136718
0.1725	0.0419049591410868
0.1728	0.0419588893925869
0.1731	0.0420128943748893
0.1734	0.0420669741948593
0.1737	0.0421211289595104
0.174	0.0421753587760044
0.1743	0.0422296637516515
0.1746	0.0422840439939108
0.1749	0.0423384996103905
0.1752	0.0423930307088474
0.1755	0.0424476373971878
0.1758	0.0425023197834675
0.1761	0.0425570779758916
0.1764	0.0426119120828152
0.1767	0.0426668222127433
0.177	0.0427218084743307
0.1773	0.0427768709763831
0.1776	0.0428320098278559
0.1779	0.0428872251378558
0.1782	0.0429425170156397
0.1785	0.0429978855706161
0.1788	0.0430533309123441
0.1791	0.0431088531505343
0.1794	0.043164452395049
0.1797	0.0432201287559018
0.18	0.0432758823432585
0.1803	0.0433317132674366
0.1806	0.043387621638906
0.1809	0.0434436075682889
0.1812	0.0434996711663601
0.1815	0.0435558125440469
0.1818	0.0436120318124297
0.1821	0.043668329082742
0.1824	0.0437247044663702
0.1827	0.0437811580748545
0.183	0.0438376900198886
0.1833	0.0438943004133197
0.1836	0.0439509893671492
0.1839	0.0440077569935324
0.1842	0.0440646034047792
0.1845	0.0441215287133537
0.1848	0.0441785330318746
0.1851	0.0442356164731155
0.1854	0.0442927791500051
0.1857	0.0443500211756271
0.186	0.0444073426632205
0.1863	0.04446474372618
0.1866	0.0445222244780557
0.1869	0.0445797850325539
0.1872	0.0446374255035366
0.1875	0.0446951460050222
0.1878	0.0447529466511854
0.1881	0.0448108275563577
0.1884	0.0448687888350268
0.1887	0.044926830601838
0.189	0.044984952971593
0.1893	0.0450431560592513
0.1896	0.0451014399799295
0.1899	0.045159804848902
0.1902	0.0452182507816009
0.1905	0.0452767778936163
0.1908	0.0453353863006964
0.1911	0.0453940761187477
0.1914	0.0454528474638352
0.1917	0.0455117004521828
0.192	0.0455706352001727
0.1923	0.0456296518243466
0.1926	0.0456887504414052
0.1929	0.0457479311682087
0.1932	0.0458071941217766
0.1935	0.0458665394192884
0.1938	0.0459259671780832
0.1941	0.0459854775156605
0.1944	0.0460450705496798
0.1947	0.0461047463979611
0.195	0.0461645051784849
0.1953	0.0462243470093928
0.1956	0.0462842720089869
0.1959	0.0463442802957307
0.1962	0.0464043719882491
0.1965	0.0464645472053283
0.1968	0.0465248060659161
0.1971	0.0465851486891221
0.1974	0.0466455751942183
0.1977	0.0467060857006386
0.198	0.0467666803279791
0.1983	0.0468273591959986
0.1986	0.0468881224246188
0.1989	0.0469489701339241
0.1992	0.0470099024441619
0.1995	0.0470709194757428
0.1998	0.0471320213492412
0.2001	0.0471932081853946
0.2004	0.0472544801051047
0.2007	0.0473158372294368
0.201	0.0473772796796206
0.2013	0.0474388075770498
0.2016	0.0475004210432829
0.2019	0.0475621202000428
0.2022	0.0476239051692174
0.2025	0.0476857760728594
0.2028	0.047747733033187
0.2031	0.0478097761725835
0.2034	0.0478719056135976
0.2037	0.0479341214789442
0.204	0.0479964238915036
0.2043	0.0480588129743224
0.2046	0.0481212888506134
0.2049	0.0481838516437559
0.2052	0.0482465014772956
0.2055	0.048309238474945
0.2058	0.0483720627605837
0.2061	0.0484349744582584
0.2064	0.0484979736921829
0.2067	0.0485610605867386
0.207	0.0486242352664745
0.2073	0.0486874978561076
0.2076	0.0487508484805228
0.2079	0.0488142872647729
0.2082	0.0488778143340795
0.2085	0.0489414298138325
0.2088	0.0490051338295905
0.2091	0.049068926507081
0.2094	0.0491328079722005
0.2097	0.049196778351015
0.21	0.0492608377697595
0.2103	0.049324986354839
0.2106	0.0493892242328278
0.2109	0.0494535515304707
0.2112	0.049517968374682
0.2115	0.0495824748925468
0.2118	0.0496470712113203
0.2121	0.0497117574584288
0.2124	0.0497765337614689
0.2127	0.0498414002482083
0.213	0.0499063570465862
0.2133	0.0499714042847128
0.2136	0.0500365420908701
0.2139	0.0501017705935115
0.2142	0.0501670899212624
0.2145	0.0502325002029202
0.2148	0.0502980015674549
0.2151	0.0503635941440082
0.2154	0.0504292780618949
0.2157	0.0504950534506025
0.216	0.0505609204397912
0.2163	0.0506268791592944
0.2166	0.0506929297391189
0.2169	0.0507590723094448
0.2172	0.0508253070006259
0.2175	0.0508916339431897
0.2178	0.0509580532678378
0.2181	0.051024565105446
0.2184	0.0510911695870641
0.2187	0.0511578668439169
0.219	0.0512246570074033
0.2193	0.0512915402090977
0.2196	0.0513585165807489
0.2199	0.0514255862542813
0.2202	0.0514927493617945
0.2205	0.0515600060355638
0.2208	0.05162735640804
0.2211	0.05169480061185
0.2214	0.0517623387797968
0.2217	0.0518299710448594
0.222	0.0518976975401935
0.2223	0.0519655183991311
0.2226	0.0520334337551813
0.2229	0.0521014437420299
0.2232	0.0521695484935399
0.2235	0.0522377481437517
0.2238	0.0523060428268829
0.2241	0.0523744326773291
0.2244	0.0524429178296634
0.2247	0.0525114984186369
0.225	0.0525801745791792
0.2253	0.0526489464463979
0.2256	0.0527178141555793
0.2259	0.0527867778421881
0.2262	0.0528558376418682
0.2265	0.0529249936904424
0.2268	0.0529942461239126
0.2271	0.0530635950784603
0.2274	0.0531330406904462
0.2277	0.0532025830964111
0.228	0.0532722224330756
0.2283	0.0533419588373401
0.2286	0.0534117924462855
0.2289	0.0534817233971731
0.2292	0.0535517518274447
0.2295	0.0536218778747229
0.2298	0.0536921016768112
0.2301	0.0537624233716943
0.2304	0.053832843097538
0.2307	0.0539033609926896
0.231	0.0539739771956783
0.2313	0.0540446918452146
0.2316	0.0541155050801914
0.2319	0.0541864170396835
0.2322	0.0542574278629479
0.2325	0.0543285376894244
0.2328	0.0543997466587353
0.2331	0.0544710549106856
0.2334	0.0545424625852634
0.2337	0.05461396982264
0.234	0.0546855767631699
0.2343	0.0547572835473913
0.2346	0.0548290903160258
0.2349	0.0549009972099792
0.2352	0.054973004370341
0.2355	0.055045111938385
0.2358	0.0551173200555693
0.2361	0.0551896288635367
0.2364	0.0552620385041145
0.2367	0.0553345491193149
0.237	0.0554071608513353
0.2373	0.0554798738425581
0.2376	0.0555526882355512
0.2379	0.0556256041730679
0.2382	0.0556986217980474
0.2385	0.0557717412536146
0.2388	0.0558449626830806
0.2391	0.0559182862299427
0.2394	0.0559917120378843
0.2397	0.0560652402507759
0.24	0.0561388710126743
0.2403	0.0562126044678233
0.2406	0.0562864407606538
0.2409	0.0563603800357838
0.2412	0.056434422438019
0.2415	0.0565085681123523
0.2418	0.0565828172039645
0.2421	0.0566571698582243
0.2424	0.0567316262206885
0.2427	0.0568061864371021
0.243	0.0568808506533985
0.2433	0.0569556190156995
0.2436	0.057030491670316
0.2439	0.0571054687637474
0.2442	0.0571805504426825
0.2445	0.0572557368539991
0.2448	0.0573310281447644
0.2451	0.0574064244622355
0.2454	0.0574819259538587
0.2457	0.0575575327672706
0.246	0.0576332450502978
0.2463	0.0577090629509569
0.2466	0.057784986617455
0.2469	0.05786101619819
0.2472	0.0579371518417502
0.2475	0.0580133936969149
0.2478	0.0580897419126543
0.2481	0.0581661966381303
0.2484	0.0582427580226956
0.2487	0.0583194262158946
0.249	0.0583962013674635
0.2493	0.0584730836273306
0.2496	0.0585500731456156
0.2499	0.058627170072631
0.2502	0.0587043745588813
0.2505	0.0587816867550637
0.2508	0.0588591068120679
0.2511	0.0589366348809767
0.2514	0.0590142711130657
0.2517	0.0590920156598036
0.252	0.0591698686728526
0.2523	0.0592478303040684
0.2526	0.0593259007055002
0.2529	0.0594040800293912
0.2532	0.0594823684281783
0.2535	0.0595607660544928
0.2538	0.0596392730611602
0.2541	0.0597178896012003
0.2544	0.0597966158278279
0.2547	0.059875451894452
0.255	0.0599543979546771
0.2553	0.0600334541623023
0.2556	0.0601126206713224
0.2559	0.0601918976359273
0.2562	0.0602712852105026
0.2565	0.0603507835496295
0.2568	0.0604303928080852
0.2571	0.060510113140843
0.2574	0.0605899447030721
0.2577	0.0606698876501384
0.258	0.0607499421376042
0.2583	0.0608301083212283
0.2586	0.0609103863569666
0.2589	0.0609907764009717
0.2592	0.0610712786095937
0.2595	0.0611518931393796
0.2598	0.061232620147074
0.2601	0.0613134597896192
0.2604	0.0613944122241553
0.2607	0.06147547760802
0.261	0.0615566560987496
0.2613	0.061637947854078
0.2616	0.0617193530319378
0.2619	0.0618008717904602
0.2622	0.0618825042879751
0.2625	0.061964250683011
0.2628	0.0620461111342955
0.2631	0.0621280858007555
0.2634	0.0622101748415172
0.2637	0.0622923784159058
0.264	0.0623746966834466
0.2643	0.0624571298038646
0.2646	0.0625396779370845
0.2649	0.062622341243231
0.2652	0.0627051198826294
0.2655	0.0627880140158049
0.2658	0.0628710238034837
0.2661	0.0629541494065921
0.2664	0.0630373909862576
0.2667	0.0631207487038087
0.267	0.0632042227207746
0.2673	0.0632878131988863
0.2676	0.0633715203000757
0.2679	0.0634553441864765
0.2682	0.0635392850204242
0.2685	0.0636233429644559
0.2688	0.0637075181813109
0.2691	0.0637918108339306
0.2694	0.0638762210854586
0.2697	0.0639607490992409
0.27	0.0640453950388263
0.2703	0.0641301590679662
0.2706	0.064215041350615
0.2709	0.0643000420509297
0.2712	0.064385161333271
0.2715	0.0644703993622027
0.2718	0.0645557563024918
0.2721	0.0646412323191093
0.2724	0.0647268275772298
0.2727	0.0648125422422316
0.273	0.0648983764796973
0.2733	0.0649843304554135
0.2736	0.0650704043353712
0.2739	0.0651565982857658
0.2742	0.0652429124729973
0.2745	0.0653293470636703
0.2748	0.0654159022245947
0.2751	0.0655025781227849
0.2754	0.0655893749254609
0.2757	0.0656762928000477
0.276	0.0657633319141758
0.2763	0.0658504924356814
0.2766	0.0659377745326063
0.2769	0.0660251783731981
0.2772	0.0661127041259105
0.2775	0.0662003519594034
0.2778	0.0662881220425428
0.2781	0.0663760145444012
0.2784	0.0664640296342576
0.2787	0.0665521674815977
0.279	0.0666404282561139
0.2793	0.0667288121277058
0.2796	0.0668173192664799
0.2799	0.0669059498427498
0.2802	0.0669947040270368
0.2805	0.0670835819900695
0.2808	0.0671725839027839
0.2811	0.067261709936324
0.2814	0.0673509602620418
0.2817	0.0674403350514971
0.282	0.0675298344764578
0.2823	0.0676194587089003
0.2826	0.0677092079210092
0.2829	0.0677990822851779
0.2832	0.0678890819740081
0.2835	0.0679792071603108
0.2838	0.0680694580171053
0.2841	0.0681598347176206
0.2844	0.0682503374352944
0.2847	0.0683409663437741
0.285	0.0684317216169161
0.2853	0.0685226034287869
0.2856	0.0686136119536623
0.2859	0.0687047473660281
0.2862	0.0687960098405798
0.2865	0.0688873995522235
0.2868	0.068978916676075
0.2871	0.0690705613874606
0.2874	0.0691623338619173
0.2877	0.0692542342751921
0.288	0.0693462628032433
0.2883	0.0694384196222396
0.2886	0.0695307049085608
0.2889	0.069623118838798
0.2892	0.069715661589753
0.2895	0.0698083333384392
0.2898	0.0699011342620816
0.2901	0.0699940645381163
0.2904	0.0700871243441914
0.2907	0.0701803138581668
0.291	0.070273633258114
0.2913	0.070367082722317
0.2916	0.0704606624292714
0.2919	0.0705543725576854
0.2922	0.0706482132864797
0.2925	0.0707421847947872
0.2928	0.0708362872619534
0.2931	0.0709305208675367
0.2934	0.0710248857913083
0.2937	0.0711193822132525
0.294	0.0712140103135662
0.2943	0.0713087702726599
0.2946	0.0714036622711574
0.2949	0.0714986864898955
0.2952	0.071593843109925
0.2955	0.0716891323125101
0.2958	0.0717845542791288
0.2961	0.0718801091914728
0.2964	0.0719757972314479
0.2967	0.072071618581174
0.297	0.072167573422985
0.2973	0.0722636619394294
0.2976	0.0723598843132697
0.2979	0.0724562407274831
0.2982	0.0725527313652616
0.2985	0.0726493564100116
0.2988	0.0727461160453544
0.2991	0.0728430104551262
0.2994	0.0729400398233784
0.2997	0.0730372043343774
0.3	0.0731345041726048
0.3003	0.0732319395227576
0.3006	0.0733295105697482
0.3009	0.0734272174987046
0.3012	0.0735250604949704
0.3015	0.0736230397441049
0.3018	0.0737211554318833
0.3021	0.0738194077442968
0.3024	0.0739177968675525
0.3027	0.0740163229880736
0.303	0.0741149862924999
0.3033	0.0742137869676871
0.3036	0.0743127252007075
0.3039	0.0744118011788499
0.3042	0.0745110150896198
0.3045	0.0746103671207394
0.3048	0.0747098574601476
0.3051	0.0748094862960001
0.3054	0.0749092538166701
0.3057	0.0750091602107473
0.306	0.0751092056670388
0.3063	0.0752093903745691
0.3066	0.0753097145225799
0.3069	0.0754101783005304
0.3072	0.0755107818980973
0.3075	0.0756115255051749
0.3078	0.0757124093118753
0.3081	0.0758134335085284
0.3084	0.075914598285682
0.3087	0.0760159038341018
0.309	0.0761173503447713
0.3093	0.0762189380088928
0.3096	0.0763206670178863
0.3099	0.0764225375633902
0.3102	0.0765245498372613
0.3105	0.076626704031575
0.3108	0.0767290003386253
0.3111	0.0768314389509243
0.3114	0.0769340200612037
0.3117	0.0770367438624131
0.312	0.0771396105477216
0.3123	0.077242620310517
0.3126	0.0773457733444061
0.3129	0.077449069843215
0.3132	0.0775525100009886
0.3135	0.0776560940119914
0.3138	0.0777598220707072
0.3141	0.0778636943718389
0.3144	0.0779677111103095
0.3147	0.0780718724812607
0.315	0.0781761786800546
0.3153	0.0782806299022723
0.3156	0.0783852263437153
0.3159	0.0784899682004045
0.3162	0.0785948556685809
0.3165	0.0786998889447054
0.3168	0.0788050682254589
0.3171	0.0789103937077424
0.3174	0.0790158655886771
0.3177	0.0791214840656044
0.318	0.0792272493360862
0.3183	0.0793331615979043
0.3186	0.0794392210490613
0.3189	0.0795454278877803
0.3192	0.0796517823125047
0.3195	0.0797582845218987
0.3198	0.0798649347148469
0.3201	0.079971733090455
0.3204	0.0800786798480492
0.3207	0.0801857751871766
0.321	0.0802930193076053
0.3213	0.0804004124093241
0.3216	0.0805079546925433
0.3219	0.0806156463576936
0.3222	0.0807234876054272
0.3225	0.0808314786366177
0.3228	0.0809396196523592
0.3231	0.0810479108539677
0.3234	0.0811563524429803
0.3237	0.0812649446211555
0.324	0.0813736875904732
0.3243	0.0814825815531346
0.3246	0.0815916267115627
0.3249	0.081700823268402
0.3252	0.0818101714265184
0.3255	0.0819196713889996
0.3258	0.082029323359155
0.3261	0.0821391275405156
0.3264	0.0822490841368344
0.3267	0.0823591933520859
0.327	0.0824694553904669
0.3273	0.0825798704563956
0.3276	0.0826904387545125
0.3279	0.0828011604896798
0.3282	0.082912035866982
0.3285	0.0830230650917255
0.3288	0.0831342483694387
0.3291	0.0832455859058721
0.3294	0.0833570779069986
0.3297	0.083468724579013
0.33	0.0835805261283325
0.3303	0.0836924827615964
0.3306	0.0838045946856663
0.3309	0.0839168621076262
0.3312	0.0840292852347824
0.3315	0.0841418642746634
0.3318	0.0842545994350202
0.3321	0.0843674909238262
0.3324	0.0844805389492775
0.3327	0.0845937437197919
0.333	0.0847071054440105
0.3333	0.0848206243307964
0.3336	0.0849343005892354
0.3339	0.0850481344286359
0.3342	0.0851621260585286
0.3345	0.0852762756886671
0.3348	0.0853905835290273
0.3351	0.0855050497898078
0.3354	0.0856196746814298
0.3357	0.0857344584145374
0.336	0.0858494011999972
0.3363	0.085964503248898
0.3366	0.0860797647725518
0.3369	0.0861951859824933
0.3372	0.0863107670904796
0.3375	0.0864265083084906
0.3378	0.086542409848729
0.3381	0.08665847192362
0.3384	0.0867746947458118
0.3387	0.086891078528175
0.339	0.0870076234838033
0.3393	0.0871243298260127
0.3396	0.0872411977683422
0.3399	0.0873582275245536
0.3402	0.087475419308631
0.3405	0.0875927733347816
0.3408	0.0877102898174353
0.3411	0.0878279689712446
0.3414	0.0879458110110846
0.3417	0.0880638161520534
0.342	0.0881819846094716
0.3423	0.0883003165988825
0.3426	0.0884188123360519
0.3429	0.0885374720369687
0.3432	0.0886562959178442
0.3435	0.088775284195112
0.3438	0.0888944370854291
0.3441	0.0890137548056745
0.3444	0.08913323757295
0.3447	0.0892528856045799
0.345	0.0893726991181111
0.3453	0.0894926783313132
0.3456	0.0896128234621781
0.3459	0.0897331347289202
0.3462	0.0898536123499765
0.3465	0.0899742565440065
0.3468	0.0900950675298919
0.3471	0.0902160455267371
0.3474	0.0903371907538685
0.3477	0.0904585034308352
0.348	0.0905799837774084
0.3483	0.0907016320135817
0.3486	0.0908234483595709
0.3489	0.0909454330358141
0.3492	0.0910675862629714
0.3495	0.0911899082619252
0.3498	0.0913123992537801
0.3501	0.0914350594598626
0.3504	0.0915578891017213
0.3507	0.0916808884011269
0.351	0.0918040575800718
0.3513	0.0919273968607706
0.3516	0.0920509064656596
0.3519	0.0921745866173972
0.3522	0.0922984375388631
0.3525	0.0924224594531591
0.3528	0.0925466525836086
0.3531	0.0926710171537567
0.3534	0.0927955533873699
0.3537	0.0929202615084364
0.354	0.0930451417411658
0.3543	0.0931701943099894
0.3546	0.0932954194395594
0.3549	0.0934208173547496
0.3552	0.0935463882806549
0.3555	0.0936721324425917
0.3558	0.0937980500660973
0.3561	0.0939241413769301
0.3564	0.0940504066010693
0.3567	0.0941768459647157
0.357	0.0943034596942903
0.3573	0.0944302480164351
0.3576	0.094557211158013
0.3579	0.0946843493461077
0.3582	0.094811662808023
0.3585	0.0949391517712836
0.3588	0.0950668164636346
0.3591	0.0951946571130416
0.3594	0.0953226739476903
0.3597	0.0954508671959865
0.36	0.0955792370865566
0.3603	0.0957077838482469
0.3606	0.0958365077101233
0.3609	0.0959654089014721
0.3612	0.0960944876517994
0.3615	0.0962237441908307
0.3618	0.0963531787485114
0.3621	0.0964827915550063
0.3624	0.0966125828406999
0.3627	0.0967425528361959
0.363	0.0968727017723173
0.3633	0.0970030298801063
0.3636	0.0971335373908243
0.3639	0.0972642245359516
0.3642	0.0973950915471875
0.3645	0.0975261386564499
0.3648	0.0976573660958757
0.3651	0.0977887740978201
0.3654	0.097920362894857
0.3657	0.0980521327197786
0.366	0.0981840838055955
0.3663	0.0983162163855363
0.3666	0.0984485306930478
0.3669	0.0985810269617946
0.3672	0.0987137054256595
0.3675	0.0988465663187427
0.3678	0.098979609875362
0.3681	0.0991128363300529
0.3684	0.0992462459175681
0.3687	0.0993798388728778
0.369	0.0995136154311691
0.3693	0.0996475758278461
0.3696	0.0997817202985299
0.3699	0.0999160490790587
0.3702	0.100050562405487
0.3705	0.100185260514085
0.3708	0.100320143641341
0.3711	0.100455212023958
0.3714	0.100590465898856
0.3717	0.100725905503171
0.372	0.100861531074254
0.3723	0.100997342849673
0.3726	0.10113334106721
0.3729	0.101269525964865
0.3732	0.101405897780849
0.3735	0.101542456753592
0.3738	0.101679203121739
0.3741	0.101816137124146
0.3744	0.101953258999887
0.3747	0.102090568988251
0.375	0.10222806732874
0.3753	0.102365754261068
0.3756	0.102503630025169
0.3759	0.102641694861185
0.3762	0.102779949009474
0.3765	0.102918392710609
0.3768	0.103057026205376
0.3771	0.103195849734771
0.3774	0.103334863540007
0.3777	0.103474067862509
0.378	0.103613462943914
0.3783	0.103753049026072
0.3786	0.103892826351045
0.3789	0.104032795161108
0.3792	0.104172955698748
0.3795	0.104313308206664
0.3798	0.104453852927765
0.3801	0.104594590105174
0.3804	0.104735519982224
0.3807	0.10487664280246
0.381	0.105017958809637
0.3813	0.105159468247722
0.3816	0.105301171360892
0.3819	0.105443068393534
0.3822	0.105585159590245
0.3825	0.105727445195834
0.3828	0.105869925455318
0.3831	0.106012600613924
0.3834	0.10615547091709
0.3837	0.10629853661046
0.384	0.10644179793989
0.3843	0.106585255151444
0.3846	0.106728908491395
0.3849	0.106872758206223
0.3852	0.107016804542617
0.3855	0.107161047747475
0.3858	0.107305488067902
0.3861	0.10745012575121
0.3864	0.107594961044919
0.3867	0.107739994196757
0.387	0.107885225454656
0.3873	0.108030655066759
0.3876	0.108176283281412
0.3879	0.108322110347169
0.3882	0.108468136512789
0.3885	0.108614362027237
0.3888	0.108760787139685
0.3891	0.108907412099508
0.3894	0.109054237156288
0.3897	0.109201262559811
0.39	0.109348488560067
0.3903	0.109495915407252
0.3906	0.109643543351765
0.3909	0.10979137264421
0.3912	0.109939403535392
0.3915	0.110087636276322
0.3918	0.110236071118214
0.3921	0.110384708312483
0.3924	0.110533548110749
0.3927	0.110682590764832
0.393	0.110831836526756
0.3933	0.110981285648747
0.3936	0.11113093838323
0.3939	0.111280794982834
0.3942	0.111430855700388
0.3945	0.111581120788922
0.3948	0.111731590501666
0.3951	0.111882265092052
0.3954	0.112033144813709
0.3957	0.112184229920469
0.396	0.11233552066636
0.3963	0.112487017305612
0.3966	0.112638720092653
0.3969	0.112790629282109
0.3972	0.112942745128805
0.3975	0.113095067887763
0.3978	0.113247597814203
0.3981	0.113400335163543
0.3984	0.113553280191399
0.3987	0.113706433153581
0.399	0.113859794306098
0.3993	0.114013363905154
0.3996	0.114167142207149
0.3999	0.11432112946868
0.4002	0.114475325946538
0.4005	0.114629731897708
0.4008	0.114784347579371
0.4011	0.114939173248904
0.4014	0.115094209163874
0.4017	0.115249455582045
0.402	0.115404912761373
0.4023	0.115560580960008
0.4026	0.115716460436291
0.4029	0.115872551448758
0.4032	0.116028854256135
0.4035	0.116185369117341
0.4038	0.116342096291485
0.4041	0.116499036037869
0.4044	0.116656188615984
0.4047	0.116813554285512
0.405	0.116971133306326
0.4053	0.117128925938488
0.4056	0.117286932442249
0.4059	0.117445153078049
0.4062	0.117603588106517
0.4065	0.117762237788471
0.4068	0.117921102384917
0.4071	0.118080182157046
0.4074	0.11823947736624
0.4077	0.118398988274065
0.408	0.118558715142275
0.4083	0.11871865823281
0.4086	0.118878817807796
0.4089	0.119039194129543
0.4092	0.119199787460547
0.4095	0.119360598063489
0.4098	0.119521626201234
0.4101	0.11968287213683
0.4104	0.119844336133511
0.4107	0.120006018454691
0.411	0.120167919363969
0.4113	0.120330039125125
0.4116	0.120492378002122
0.4119	0.120654936259103
0.4122	0.120817714160395
0.4125	0.120980711970503
0.4128	0.121143929954113
0.4131	0.121307368376091
0.4134	0.121471027501484
0.4137	0.121634907595516
0.414	0.121799008923591
0.4143	0.121963331751291
0.4146	0.122127876344375
0.4149	0.122292642968782
0.4152	0.122457631890625
0.4155	0.122622843376194
0.4158	0.122788277691959
0.4161	0.12295393510456
0.4164	0.123119815880817
0.4167	0.123285920287722
0.417	0.123452248592443
0.4173	0.123618801062321
0.4176	0.123785577964873
0.4179	0.123952579567784
0.4182	0.124119806138918
0.4185	0.124287257946306
0.4188	0.124454935258154
0.4191	0.124622838342838
0.4194	0.124790967468904
0.4197	0.124959322905071
0.42	0.125127904920225
0.4203	0.125296713783423
0.4206	0.125465749763892
0.4209	0.125635013131025
0.4212	0.125804504154385
0.4215	0.125974223103701
0.4218	0.126144170248872
0.4221	0.126314345859959
0.4224	0.126484750207194
0.4227	0.126655383560971
0.423	0.126826246191851
0.4233	0.12699733837056
0.4236	0.127168660367986
0.4239	0.127340212455183
0.4242	0.127511994903366
0.4245	0.127684007983915
0.4248	0.127856251968371
0.4251	0.128028727128435
0.4254	0.128201433735972
0.4257	0.128374372063007
0.426	0.128547542381723
0.4263	0.128720944964465
0.4266	0.128894580083736
0.4269	0.129068448012196
0.4272	0.129242549022667
0.4275	0.129416883388125
0.4278	0.129591451381704
0.4281	0.129766253276694
0.4284	0.129941289346542
0.4287	0.130116559864849
0.429	0.130292065105372
0.4293	0.130467805342021
0.4296	0.130643780848861
0.4299	0.130819991900108
0.4302	0.130996438770134
0.4305	0.131173121733458
0.4308	0.131350041064756
0.4311	0.131527197038852
0.4314	0.131704589930719
0.4317	0.131882220015482
0.432	0.132060087568415
0.4323	0.13223819286494
0.4326	0.132416536180626
0.4329	0.132595117791191
0.4332	0.132773937972501
0.4335	0.132952997000564
0.4338	0.133132295151537
0.4341	0.133311832701722
0.4344	0.133491609927564
0.4347	0.133671627105653
0.435	0.133851884512722
0.4353	0.134032382425646
0.4356	0.134213121121443
0.4359	0.134394100877271
0.4362	0.134575321970432
0.4365	0.134756784678364
0.4368	0.134938489278647
0.4371	0.135120436049
0.4374	0.135302625267279
0.4377	0.13548505721148
0.438	0.135667732159733
0.4383	0.135850650390307
0.4386	0.136033812181606
0.4389	0.136217217812168
0.4392	0.136400867560667
0.4395	0.136584761705911
0.4398	0.136768900526839
0.4401	0.136953284302524
0.4404	0.137137913312173
0.4407	0.13732278783512
0.441	0.137507908150832
0.4413	0.137693274538906
0.4416	0.137878887279068
0.4419	0.138064746651171
0.4422	0.138250852935198
0.4425	0.138437206411258
0.4428	0.138623807359588
0.4431	0.138810656060547
0.4434	0.138997752794624
0.4437	0.139185097842429
0.444	0.139372691484697
0.4443	0.139560534002286
0.4446	0.139748625676176
0.4449	0.139936966787469
0.4452	0.140125557617387
0.4455	0.140314398447273
0.4458	0.14050348955859
0.4461	0.140692831232918
0.4464	0.140882423751957
0.4467	0.141072267397523
0.447	0.141262362451549
0.4473	0.141452709196083
0.4476	0.14164330791329
0.4479	0.141834158885447
0.4482	0.142025262394947
0.4485	0.142216618724294
0.4488	0.142408228156104
0.4491	0.142600090973107
0.4494	0.14279220745814
0.4497	0.142984577894153
0.45	0.143177202564202
0.4503	0.143370081751455
0.4506	0.143563215739183
0.4509	0.143756604810768
0.4512	0.143950249249696
0.4515	0.144144149339558
0.4518	0.14433830536405
0.4521	0.144532717606972
0.4524	0.144727386352225
0.4527	0.144922311883815
0.453	0.145117494485846
0.4533	0.145312934442525
0.4536	0.145508632038158
0.4539	0.145704587557148
0.4542	0.145900801283999
0.4545	0.14609727350331
0.4548	0.146294004499777
0.4551	0.146490994558192
0.4554	0.146688243963441
0.4557	0.146885753000504
0.456	0.147083521954455
0.4563	0.147281551110458
0.4566	0.147479840753772
0.4569	0.147678391169743
0.4572	0.147877202643809
0.4575	0.148076275461494
0.4578	0.148275609908414
0.4581	0.14847520627027
0.4584	0.148675064832847
0.4587	0.14887518588202
0.459	0.149075569703745
0.4593	0.149276216584063
0.4596	0.149477126809097
0.4599	0.149678300665053
0.4602	0.149879738438218
0.4605	0.150081440414957
0.4608	0.150283406881717
0.4611	0.150485638125021
0.4614	0.150688134431471
0.4617	0.150890896087744
0.462	0.151093923380595
0.4623	0.151297216596852
0.4626	0.151500776023415
0.4629	0.151704601947261
0.4632	0.151908694655435
0.4635	0.152113054435056
0.4638	0.152317681573312
0.4641	0.152522576357458
0.4644	0.152727739074821
0.4647	0.152933170012792
0.465	0.15313886945883
0.4653	0.153344837700459
0.4656	0.153551075025267
0.4659	0.153757581720907
0.4662	0.153964358075091
0.4665	0.154171404375597
0.4668	0.154378720910261
0.4671	0.154586307966977
0.4674	0.154794165833701
0.4677	0.155002294798444
0.468	0.155210695149276
0.4683	0.15541936717432
0.4686	0.155628311161755
0.4689	0.155837527399813
0.4692	0.156047016176781
0.4695	0.156256777780994
0.4698	0.156466812500839
0.4701	0.156677120624755
0.4704	0.156887702441225
0.4707	0.157098558238784
0.471	0.15730968830601
0.4713	0.157521092931529
0.4716	0.157732772404011
0.4719	0.157944727012168
0.4722	0.158156957044755
0.4725	0.15836946279057
0.4728	0.158582244538449
0.4731	0.158795302577268
0.4734	0.159008637195941
0.4737	0.159222248683421
0.474	0.159436137328694
0.4743	0.159650303420782
0.4746	0.159864747248743
0.4749	0.160079469101666
0.4752	0.16029446926867
0.4755	0.160509748038907
0.4758	0.160725305701559
0.4761	0.160941142545835
0.4764	0.161157258860972
0.4767	0.161373654936232
0.477	0.161590331060904
0.4773	0.161807287524299
0.4776	0.162024524615754
0.4779	0.162242042624624
0.4782	0.162459841840287
0.4785	0.16267792255214
0.4788	0.162896285049599
0.4791	0.163114929622095
0.4794	0.163333856559078
0.4797	0.16355306615001
0.48	0.163772558684371
0.4803	0.163992334451648
0.4806	0.164212393741344
0.4809	0.164432736842971
0.4812	0.16465336404605
0.4815	0.164874275640108
0.4818	0.165095471914683
0.4821	0.165316953159315
0.4824	0.165538719663549
0.4827	0.165760771716935
0.483	0.165983109609024
0.4833	0.166205733629366
0.4836	0.166428644067514
0.4839	0.166651841213017
0.4842	0.166875325355422
0.4845	0.167099096784271
0.4848	0.167323155789103
0.4851	0.167547502659447
0.4854	0.167772137684829
0.4857	0.167997061154761
0.486	0.168222273358749
0.4863	0.168447774586284
0.4866	0.168673565126847
0.4869	0.168899645269904
0.4872	0.169126015304906
0.4875	0.169352675521286
0.4878	0.169579626208463
0.4881	0.169806867655833
0.4884	0.170034400152773
0.4887	0.17026222398864
0.489	0.170490339452765
0.4893	0.170718746834459
0.4896	0.170947446423003
0.4899	0.171176438507654
0.4902	0.171405723377641
0.4905	0.171635301322162
0.4908	0.171865172630387
0.4911	0.17209533759145
0.4914	0.172325796494455
0.4917	0.172556549628469
0.492	0.172787597282526
0.4923	0.17301893974562
0.4926	0.173250577306707
0.4929	0.173482510254703
0.4932	0.173714738878483
0.4935	0.173947263466878
0.4938	0.174180084308677
0.4941	0.174413201692622
0.4944	0.174646615907407
0.4947	0.174880327241681
0.495	0.175114335984041
0.4953	0.175348642423032
0.4956	0.17558324684715
0.4959	0.175818149544835
0.4962	0.176053350804471
0.4965	0.176288850914388
0.4968	0.176524650162855
0.4971	0.176760748838084
0.4974	0.176997147228225
0.4977	0.177233845621364
0.498	0.177470844305528
0.4983	0.177708143568674
0.4986	0.177945743698695
0.4989	0.178183644983416
0.4992	0.17842184771059
0.4995	0.178660352167902
0.4998	0.178899158642962
0.5001	0.17913826742331
0.5004	0.179377678796406
0.5007	0.179617393049637
0.501	0.179857410470308
0.5013	0.180097731345647
0.5016	0.180338355962801
0.5019	0.180579284608832
0.5022	0.180820517570718
0.5025	0.181062055135354
0.5028	0.181303897589544
0.5031	0.181546045220005
0.5034	0.181788498313365
0.5037	0.182031257156157
0.504	0.182274322034822
0.5043	0.182517693235708
0.5046	0.182761371045062
0.5049	0.183005355749039
0.5052	0.183249647633688
0.5055	0.183494246984962
0.5058	0.183739154088709
0.5061	0.183984369230672
0.5064	0.18422989269649
0.5067	0.184475724771692
0.507	0.184721865741702
0.5073	0.18496831589183
0.5076	0.185215075507274
0.5079	0.185462144873119
0.5082	0.185709524274336
0.5085	0.185957213995777
0.5088	0.186205214322175
0.5091	0.186453525538145
0.5094	0.186702147928178
0.5097	0.186951081776642
0.51	0.18720032736778
0.5103	0.18744988498571
0.5106	0.187699754914418
0.5109	0.187949937437762
0.5112	0.188200432839469
0.5115	0.18845124140313
0.5118	0.188702363412204
0.5121	0.188953799150012
0.5124	0.189205548899735
0.5127	0.189457612944415
0.513	0.189709991566954
0.5133	0.189962685050108
0.5136	0.190215693676488
0.5139	0.190469017728559
0.5142	0.190722657488638
0.5145	0.19097661323889
0.5148	0.191230885261328
0.5151	0.191485473837813
0.5154	0.191740379250049
0.5157	0.191995601779583
0.516	0.192251141707803
0.5163	0.192506999315936
0.5166	0.192763174885047
0.5169	0.193019668696036
0.5172	0.193276481029638
0.5175	0.193533612166419
0.5178	0.193791062386777
0.5181	0.194048831970936
0.5184	0.19430692119895
0.5187	0.194565330350695
0.519	0.194824059705872
0.5193	0.195083109544003
0.5196	0.195342480144431
0.5199	0.195602171786313
0.5202	0.195862184748627
0.5205	0.19612251931016
0.5208	0.196383175749516
0.5211	0.196644154345106
0.5214	0.196905455375151
0.5217	0.19716707911768
0.522	0.197429025850524
0.5223	0.19769129585132
0.5226	0.197953889397503
0.5229	0.198216806766312
0.5232	0.198480048234778
0.5235	0.198743614079731
0.5238	0.199007504577794
0.5241	0.199271720005381
0.5244	0.199536260638697
0.5247	0.199801126753734
0.525	0.20006631862627
0.5253	0.200331836531868
0.5256	0.200597680745873
0.5259	0.200863851543409
0.5262	0.20113034919938
0.5265	0.201397173988465
0.5268	0.201664326185118
0.5271	0.201931806063566
0.5274	0.202199613897805
0.5277	0.202467749961602
0.528	0.202736214528488
0.5283	0.20300500787176
0.5286	0.203274130264477
0.5289	0.20354358197946
0.5292	0.203813363289286
0.5295	0.204083474466292
0.5298	0.204353915782566
0.5301	0.204624687509951
0.5304	0.20489578992004
0.5307	0.205167223284175
0.531	0.205438987873443
0.5313	0.205711083958678
0.5316	0.205983511810454
0.5319	0.206256271699086
0.5322	0.206529363894629
0.5325	0.206802788666872
0.5328	0.207076546285339
0.5331	0.207350637019287
0.5334	0.207625061137703
0.5337	0.2078998189093
0.534	0.208174910602519
0.5343	0.208450336485524
0.5346	0.208726096826201
0.5349	0.209002191892155
0.5352	0.209278621950709
0.5355	0.209555387268901
0.5358	0.209832488113483
0.5361	0.210109924750916
0.5364	0.210387697447373
0.5367	0.210665806468731
0.537	0.210944252080574
0.5373	0.211223034548186
0.5376	0.211502154136554
0.5379	0.21178161111036
0.5382	0.212061405733986
0.5385	0.212341538271504
0.5388	0.21262200898668
0.5391	0.212902818142968
0.5394	0.21318396600351
0.5397	0.213465452831133
0.54	0.213747278888347
0.5403	0.214029444437341
0.5406	0.214311949739985
0.5409	0.214594795057823
0.5412	0.214877980652073
0.5415	0.215161506783626
0.5418	0.215445373713042
0.5421	0.215729581700546
0.5424	0.216014131006031
0.5427	0.216299021889051
0.543	0.216584254608821
0.5433	0.216869829424212
0.5436	0.217155746593754
0.5439	0.217442006375628
0.5442	0.217728609027666
0.5445	0.218015554807352
0.5448	0.218302843971812
0.5451	0.218590476777821
0.5454	0.218878453481792
0.5457	0.219166774339778
0.546	0.219455439607473
0.5463	0.219744449540201
0.5466	0.220033804392922
0.5469	0.220323504420225
0.5472	0.220613549876325
0.5475	0.220903941015066
0.5478	0.221194678089912
0.5481	0.22148576135395
0.5484	0.221777191059884
0.5487	0.222068967460033
0.549	0.222361090806332
0.5493	0.222653561350326
0.5496	0.222946379343167
0.5499	0.223239545035616
0.5502	0.223533058678035
0.5505	0.223826920520391
0.5508	0.224121130812247
0.5511	0.224415689802763
0.5514	0.224710597740694
0.5517	0.225005854874385
0.552	0.225301461451774
0.5523	0.22559741772038
0.5526	0.225893723927311
0.5529	0.226190380319253
0.5532	0.226487387142475
0.5535	0.226784744642821
0.5538	0.227082453065706
0.5541	0.227380512656123
0.5544	0.227678923658629
0.5547	0.227977686317351
0.555	0.228276800875977
0.5553	0.228576267577759
0.5556	0.228876086665507
0.5559	0.229176258381589
0.5562	0.229476782967924
0.5565	0.229777660665986
0.5568	0.230078891716795
0.5571	0.230380476360918
0.5574	0.230682414838466
0.5577	0.230984707389092
0.558	0.231287354251985
0.5583	0.231590355665872
0.5586	0.231893711869012
0.5589	0.232197423099196
0.5592	0.232501489593741
0.5595	0.232805911589492
0.5598	0.233110689322815
0.5601	0.233415823029596
0.5604	0.23372131294524
0.5607	0.234027159304664
0.561	0.2343333623423
0.5613	0.234639922292089
0.5616	0.234946839387477
0.5619	0.235254113861417
0.5622	0.23556174594636
0.5625	0.235869735874258
0.5628	0.23617808387656
0.5631	0.236486790184205
0.5634	0.236795855027626
0.5637	0.237105278636742
0.564	0.237415061240957
0.5643	0.237725203069159
0.5646	0.238035704349715
0.5649	0.238346565310467
0.5652	0.238657786178735
0.5655	0.238969367181308
0.5658	0.239281308544443
0.5661	0.239593610493864
0.5664	0.23990627325476
0.5667	0.240219297051776
0.567	0.240532682109018
0.5673	0.240846428650045
0.5676	0.24116053689787
0.5679	0.241475007074952
0.5682	0.241789839403199
0.5685	0.24210503410396
0.5688	0.242420591398028
0.5691	0.242736511505631
0.5694	0.243052794646432
0.5697	0.243369441039528
0.57	0.243686450903443
0.5703	0.244003824456129
0.5706	0.244321561914961
0.5709	0.244639663496734
0.5712	0.24495812941766
0.5715	0.245276959893369
0.5718	0.2455961551389
0.5721	0.245915715368701
0.5724	0.246235640796628
0.5727	0.246555931635939
0.573	0.246876588099292
0.5733	0.247197610398742
0.5736	0.247518998745739
0.5739	0.247840753351125
0.5742	0.24816287442513
0.5745	0.248485362177368
0.5748	0.248808216816837
0.5751	0.249131438551915
0.5754	0.249455027590355
0.5757	0.249778984139285
0.576	0.250103308405203
0.5763	0.250428000593973
0.5766	0.250753060910826
0.5769	0.251078489560354
0.5772	0.251404286746506
0.5775	0.251730452672588
0.5778	0.252056987541258
0.5781	0.252383891554523
0.5784	0.252711164913737
0.5787	0.253038807819597
0.579	0.253366820472139
0.5793	0.253695203070738
0.5796	0.254023955814102
0.5799	0.254353078900271
0.5802	0.254682572526611
0.5805	0.255012436889815
0.5808	0.255342672185896
0.5811	0.255673278610187
0.5814	0.256004256357334
0.5817	0.256335605621298
0.582	0.256667326595348
0.5823	0.25699941947206
0.5826	0.25733188444331
0.5829	0.257664721700277
0.5832	0.257997931433435
0.5835	0.258331513832552
0.5838	0.258665469086687
0.5841	0.258999797384183
0.5844	0.25933449891267
0.5847	0.259669573859057
0.585	0.260005022409532
0.5853	0.260340844749556
0.5856	0.260677041063861
0.5859	0.261013611536447
0.5862	0.26135055635058
0.5865	0.261687875688784
0.5868	0.262025569732845
0.5871	0.262363638663802
0.5874	0.262702082661945
0.5877	0.263040901906814
0.588	0.263380096577192
0.5883	0.263719666851105
0.5886	0.264059612905819
0.5889	0.264399934917832
0.5892	0.264740633062876
0.5895	0.265081707515912
0.5898	0.265423158451125
0.5901	0.265764986041922
0.5904	0.266107190460931
0.5907	0.266449771879991
0.591	0.266792730470157
0.5913	0.267136066401692
0.5916	0.267479779844062
0.5919	0.267823870965936
0.5922	0.268168339935184
0.5925	0.268513186918869
0.5928	0.268858412083244
0.5931	0.269204015593754
0.5934	0.269549997615028
0.5937	0.269896358310875
0.594	0.270243097844284
0.5943	0.270590216377419
0.5946	0.270937714071613
0.5949	0.27128559108737
0.5952	0.271633847584357
0.5955	0.271982483721401
0.5958	0.27233149965649
0.5961	0.272680895546763
0.5964	0.273030671548511
0.5967	0.273380827817173
0.597	0.27373136450733
0.5973	0.274082281772704
0.5976	0.274433579766156
0.5979	0.274785258639677
0.5982	0.275137318544389
0.5985	0.275489759630542
0.5988	0.275842582047507
0.5991	0.276195785943775
0.5994	0.276549371466952
0.5997	0.276903338763756
0.6	0.277257687980017
0.6003	0.277612419260665
0.6006	0.277967532749737
0.6009	0.278323028590362
0.6012	0.278678906924769
0.6015	0.279035167894275
0.6018	0.279391811639284
0.6021	0.279748838299286
0.6024	0.280106248012849
0.6027	0.280464040917618
0.603	0.280822217150312
0.6033	0.281180776846717
0.6036	0.281539720141687
0.6039	0.281899047169137
0.6042	0.28225875806204
0.6045	0.282618852952425
0.6048	0.282979331971371
0.6051	0.283340195249005
0.6054	0.283701442914497
0.6057	0.284063075096059
0.606	0.284425091920937
0.6063	0.284787493515411
0.6066	0.285150280004791
0.6069	0.285513451513411
0.6072	0.285877008164626
0.6075	0.286240950080812
0.6078	0.286605277383355
0.6081	0.286969990192656
0.6084	0.287335088628119
0.6087	0.287700572808154
0.609	0.288066442850168
0.6093	0.288432698870566
0.6096	0.288799340984742
0.6099	0.28916636930708
0.6102	0.289533783950948
0.6105	0.289901585028695
0.6108	0.290269772651644
0.6111	0.290638346930095
0.6114	0.291007307973315
0.6117	0.291376655889535
0.612	0.291746390785951
0.6123	0.292116512768714
0.6126	0.29248702194293
0.6129	0.292857918412654
0.6132	0.293229202280889
0.6135	0.293600873649579
0.6138	0.293972932619608
0.6141	0.294345379290793
0.6144	0.294718213761883
0.6147	0.295091436130553
0.615	0.295465046493403
0.6153	0.295839044945951
0.6156	0.296213431582629
0.6159	0.296588206496784
0.6162	0.296963369780666
0.6165	0.297338921525434
0.6168	0.297714861821141
0.6171	0.298091190756741
0.6174	0.298467908420077
0.6177	0.298845014897881
0.618	0.299222510275768
0.6183	0.299600394638234
0.6186	0.299978668068652
0.6189	0.300357330649265
0.6192	0.300736382461187
0.6195	0.301115823584394
0.6198	0.301495654097722
0.6201	0.301875874078867
0.6204	0.302256483604373
0.6207	0.302637482749635
0.621	0.303018871588891
0.6213	0.303400650195221
0.6216	0.303782818640539
0.6219	0.304165376995594
0.6222	0.304548325329961
0.6225	0.30493166371204
0.6228	0.305315392209052
0.6231	0.305699510887034
0.6234	0.306084019810834
0.6237	0.306468919044111
0.624	0.306854208649323
0.6243	0.307239888687733
0.6246	0.307625959219398
0.6249	0.308012420303166
0.6252	0.308399271996673
0.6255	0.308786514356341
0.6258	0.309174147437368
0.6261	0.309562171293731
0.6264	0.309950585978175
0.6267	0.310339391542215
0.627	0.310728588036126
0.6273	0.311118175508947
0.6276	0.311508154008466
0.6279	0.311898523581226
0.6282	0.312289284272516
0.6285	0.312680436126365
0.6288	0.313071979185542
0.6291	0.313463913491551
0.6294	0.313856239084625
0.6297	0.314248956003722
0.63	0.314642064286523
0.6303	0.315035563969425
0.6306	0.31542945508754
0.6309	0.315823737674688
0.6312	0.316218411763394
0.6315	0.316613477384882
0.6318	0.317008934569077
0.6321	0.317404783344591
0.6324	0.317801023738726
0.6327	0.318197655777469
0.633	0.318594679485486
0.6333	0.318992094886116
0.6336	0.319389902001373
0.6339	0.319788100851933
0.6342	0.320186691457139
0.6345	0.320585673834989
0.6348	0.320985048002137
0.6351	0.321384813973886
0.6354	0.321784971764185
0.6357	0.322185521385623
0.636	0.322586462849426
0.6363	0.322987796165454
0.6366	0.323389521342193
0.6369	0.323791638386756
0.6372	0.324194147304872
0.6375	0.324597048100888
0.6378	0.325000340777761
0.6381	0.325404025337056
0.6384	0.325808101778938
0.6387	0.326212570102171
0.639	0.326617430304113
0.6393	0.327022682380712
0.6396	0.327428326326499
0.6399	0.327834362134587
0.6402	0.328240789796665
0.6405	0.328647609302994
0.6408	0.329054820642401
0.6411	0.329462423802279
0.6414	0.329870418768577
0.6417	0.330278805525799
0.642	0.330687584057
0.6423	0.331096754343779
0.6426	0.331506316366278
0.6429	0.331916270103173
0.6432	0.332326615531675
0.6435	0.332737352627521
0.6438	0.333148481364972
0.6441	0.333560001716809
0.6444	0.333971913654326
0.6447	0.334384217147328
0.645	0.334796912164126
0.6453	0.33520999867153
0.6456	0.33562347663485
0.6459	0.336037346017887
0.6462	0.336451606782928
0.6465	0.336866258890747
0.6468	0.337281302300593
0.6471	0.337696736970192
0.6474	0.33811256285574
0.6477	0.338528779911898
0.648	0.338945388091785
0.6483	0.339362387346982
0.6486	0.339779777627517
0.6489	0.34019755888187
0.6492	0.340615731056958
0.6495	0.341034294098143
0.6498	0.341453247949215
0.6501	0.341872592552399
0.6504	0.342292327848339
0.6507	0.342712453776104
0.651	0.343132970273177
0.6513	0.343553877275451
0.6516	0.343975174717228
0.6519	0.34439686253121
0.6522	0.344818940648499
0.6525	0.345241408998588
0.6528	0.345664267509358
0.6531	0.346087516107076
0.6534	0.346511154716387
0.6537	0.34693518326031
0.654	0.347359601660237
0.6543	0.347784409835921
0.6546	0.348209607705481
0.6549	0.348635195185388
0.6552	0.349061172190468
0.6555	0.349487538633892
0.6558	0.349914294427175
0.6561	0.350341439480169
0.6564	0.35076897370106
0.6567	0.351196896996362
0.657	0.351625209270914
0.6573	0.352053910427874
0.6576	0.352483000368715
0.6579	0.352912478993219
0.6582	0.353342346199476
0.6585	0.353772601883875
0.6588	0.354203245941102
0.6591	0.354634278264134
0.6594	0.355065698744236
0.6597	0.355497507270956
0.66	0.355929703732117
0.6603	0.356362288013817
0.6606	0.356795260000421
0.6609	0.357228619574561
0.6612	0.357662366617124
0.6615	0.358096501007253
0.6618	0.358531022622341
0.6621	0.358965931338026
0.6624	0.359401227028185
0.6627	0.359836909564932
0.663	0.360272978818612
0.6633	0.360709434657795
0.6636	0.361146276949273
0.6639	0.361583505558055
0.6642	0.362021120347362
0.6645	0.362459121178623
0.6648	0.36289750791147
0.6651	0.36333628040373
0.6654	0.363775438511427
0.6657	0.364214982088771
0.666	0.364654910988158
0.6663	0.365095225060161
0.6666	0.365535924153529
0.6669	0.365977008115178
0.6672	0.366418476790193
0.6675	0.366860330021816
0.6678	0.367302567651445
0.6681	0.36774518951863
0.6684	0.368188195461065
0.6687	0.368631585314587
0.669	0.369075358913167
0.6693	0.369519516088911
0.6696	0.36996405667205
0.6699	0.370408980490936
0.6702	0.370854287372041
0.6705	0.371299977139949
0.6708	0.371746049617349
0.6711	0.372192504625038
0.6714	0.372639341981907
0.6717	0.373086561504943
0.672	0.373534163009221
0.6723	0.3739821463079
0.6726	0.374430511212219
0.6729	0.374879257531491
0.6732	0.375328385073097
0.6735	0.375777893642486
0.6738	0.376227783043165
0.6741	0.376678053076697
0.6744	0.377128703542696
0.6747	0.37757973423882
0.675	0.378031144960769
0.6753	0.378482935502281
0.6756	0.378935105655122
0.6759	0.379387655209086
0.6762	0.37984058395199
0.6765	0.380293891669667
0.6768	0.380747578145961
0.6771	0.381201643162725
0.6774	0.381656086499814
0.6777	0.38211090793508
0.678	0.382566107244369
0.6783	0.383021684201514
0.6786	0.383477638578333
0.6789	0.38393397014462
0.6792	0.384390678668146
0.6795	0.384847763914647
0.6798	0.385305225647826
0.6801	0.385763063629344
0.6804	0.386221277618816
0.6807	0.386679867373808
0.681	0.387138832649829
0.6813	0.387598173200329
0.6816	0.388057888776694
0.6819	0.388517979128237
0.6822	0.3889784440022
0.6825	0.389439283143745
0.6828	0.389900496295947
0.6831	0.390362083199795
0.6834	0.390824043594183
0.6837	0.391286377215907
0.684	0.391749083799658
0.6843	0.39221216307802
0.6846	0.392675614781464
0.6849	0.393139438638341
0.6852	0.393603634374881
0.6855	0.394068201715187
0.6858	0.394533140381227
0.6861	0.394998450092833
0.6864	0.395464130567696
0.6867	0.395930181521357
0.687	0.396396602667209
0.6873	0.396863393716485
0.6876	0.397330554378259
0.6879	0.397798084359436
0.6882	0.398265983364752
0.6885	0.398734251096766
0.6888	0.399202887255858
0.6891	0.399671891540219
0.6894	0.400141263645852
0.6897	0.400611003266564
0.69	0.401081110093962
0.6903	0.401551583817447
0.6906	0.402022424124212
0.6909	0.402493630699234
0.6912	0.402965203225271
0.6915	0.403437141382856
0.6918	0.403909444850294
0.6921	0.404382113303656
0.6924	0.404855146416772
0.6927	0.405328543861233
0.693	0.405802305306375
0.6933	0.406276430419287
0.6936	0.406750918864796
0.6939	0.407225770305468
0.6942	0.407700984401601
0.6945	0.408176560811219
0.6948	0.40865249919007
0.6951	0.40912879919162
0.6954	0.409605460467047
0.6957	0.410082482665238
0.696	0.410559865432783
0.6963	0.411037608413972
0.6966	0.411515711250785
0.6969	0.411994173582894
0.6972	0.412472995047656
0.6975	0.412952175280104
0.6978	0.413431713912948
0.6981	0.413911610576567
0.6984	0.414391864899005
0.6987	0.414872476505966
0.699	0.41535344502081
0.6993	0.415834770064545
0.6996	0.416316451255829
0.6999	0.416798488210957
0.7002	0.417280880543862
0.7005	0.417763627866109
0.7008	0.418246729786888
0.7011	0.418730185913012
0.7014	0.41921399584891
0.7017	0.419698159196623
0.702	0.420182675555803
0.7023	0.420667544523699
0.7026	0.421152765695162
0.7029	0.421638338662636
0.7032	0.422124263016151
0.7035	0.422610538343323
0.7038	0.423097164229346
0.7041	0.423584140256988
0.7044	0.424071466006586
0.7047	0.424559141056044
0.705	0.425047164980821
0.7053	0.425535537353937
0.7056	0.426024257745957
0.7059	0.426513325724996
0.7062	0.427002740856708
0.7065	0.427492502704283
0.7068	0.427982610828442
0.7071	0.428473064787436
0.7074	0.428963864137032
0.7077	0.42945500843052
0.708	0.429946497218701
0.7083	0.430438330049882
0.7086	0.430930506469875
0.7089	0.43142302602199
0.7092	0.43191588824703
0.7095	0.43240909268329
0.7098	0.432902638866545
0.7101	0.433396526330053
0.7104	0.433890754604546
0.7107	0.434385323218227
0.711	0.434880231696762
0.7113	0.435375479563282
0.7116	0.435871066338371
0.7119	0.436366991540067
0.7122	0.436863254683854
0.7125	0.437359855282658
0.7128	0.437856792846843
0.7131	0.438354066884207
0.7134	0.438851676899976
0.7137	0.439349622396798
0.714	0.439847902874743
0.7143	0.440346517831295
0.7146	0.440845466761345
0.7149	0.441344749157194
0.7152	0.441844364508539
0.7155	0.442344312302478
0.7158	0.442844592023496
0.7161	0.443345203153468
0.7164	0.443846145171649
0.7167	0.444347417554676
0.717	0.444849019776552
0.7173	0.445350951308657
0.7176	0.445853211619728
0.7179	0.446355800175866
0.7182	0.446858716440525
0.7185	0.44736195987451
0.7188	0.447865529935972
0.7191	0.448369426080402
0.7194	0.44887364776063
0.7197	0.449378194426817
0.72	0.449883065526451
0.7203	0.450388260504345
0.7206	0.450893778802629
0.7209	0.451399619860749
0.7212	0.45190578311546
0.7215	0.452412268000823
0.7218	0.452919073948197
0.7221	0.45342620038624
0.7224	0.453933646740902
0.7227	0.454441412435419
0.723	0.454949496890311
0.7233	0.455457899523375
0.7236	0.455966619749685
0.7239	0.456475656981582
0.7242	0.456985010628672
0.7245	0.457494680097825
0.7248	0.458004664793163
0.7251	0.458514964116064
0.7254	0.459025577465151
0.7257	0.459536504236291
0.726	0.460047743822591
0.7263	0.460559295614391
0.7266	0.46107115899926
0.7269	0.461583333361997
0.7272	0.462095818084617
0.7275	0.462608612546357
0.7278	0.463121716123664
0.7281	0.463635128190193
0.7284	0.464148848116804
0.7287	0.464662875271558
0.729	0.46517720901971
0.7293	0.465691848723706
0.7296	0.46620679374318
0.7299	0.466722043434947
0.7302	0.467237597153004
0.7305	0.467753454248517
0.7308	0.468269614069826
0.7311	0.468786075962434
0.7314	0.469302839269008
0.7317	0.46981990332937
0.732	0.470337267480496
0.7323	0.47085493105651
0.7326	0.471372893388681
0.7329	0.47189115380542
0.7332	0.472409711632271
0.7335	0.472928566191913
0.7338	0.473447716804151
0.7341	0.473967162785915
0.7344	0.474486903451253
0.7347	0.475006938111332
0.735	0.475527266074426
0.7353	0.476047886645918
0.7356	0.476568799128295
0.7359	0.477090002821144
0.7362	0.477611497021143
0.7365	0.478133281022065
0.7368	0.478655354114768
0.7371	0.479177715587194
0.7374	0.479700364724361
0.7377	0.480223300808366
0.738	0.480746523118372
0.7383	0.481270030930614
0.7386	0.481793823518385
0.7389	0.48231790015204
0.7392	0.482842260098987
0.7395	0.483366902623686
0.7398	0.483891826987643
0.7401	0.484417032449407
0.7404	0.484942518264567
0.7407	0.485468283685746
0.741	0.485994327962599
0.7413	0.486520650341807
0.7416	0.487047250067077
0.7419	0.487574126379132
0.7422	0.488101278515714
0.7425	0.488628705711575
0.7428	0.489156407198476
0.7431	0.489684382205181
0.7434	0.490212629957455
0.7437	0.49074114967806
0.744	0.49126994058675
0.7443	0.491799001900268
0.7446	0.492328332832344
0.7449	0.492857932593687
0.7452	0.493387800391985
0.7455	0.493917935431901
0.7458	0.494448336915065
0.7461	0.494979004040078
0.7464	0.4955099360025
0.7467	0.496041131994853
0.747	0.496572591206613
0.7473	0.497104312824209
0.7476	0.497636296031018
0.7479	0.49816854000736
0.7482	0.498701043930499
0.7485	0.499233806974635
0.7488	0.4997668283109
0.7491	0.50030010710736
0.7494	0.500833642529006
0.7497	0.50136743373775
0.75	0.501901479892428
0.7503	0.502435780148789
0.7506	0.502970333659496
0.7509	0.503505139574121
0.7512	0.50404019703914
0.7515	0.504575505197934
0.7518	0.505111063190782
0.7521	0.505646870154856
0.7524	0.506182925224224
0.7527	0.506719227529838
0.753	0.50725577619954
0.7533	0.50779257035805
0.7536	0.508329609126967
0.7539	0.508866891624767
0.7542	0.509404416966797
0.7545	0.50994218426527
0.7548	0.510480192629268
0.7551	0.511018441164732
0.7554	0.511556928974462
0.7557	0.512095655158116
0.756	0.512634618812201
0.7563	0.513173819030073
0.7566	0.513713254901935
0.7569	0.514252925514833
0.7572	0.51479282995265
0.7575	0.515332967296106
0.7578	0.515873336622757
0.7581	0.516413937006984
0.7584	0.516954767519998
0.7587	0.517495827229833
0.759	0.518037115201342
0.7593	0.518578630496198
0.7596	0.519120372172887
0.7599	0.519662339286707
0.7602	0.520204530889764
0.7605	0.52074694603097
0.7608	0.521289583756039
0.7611	0.521832443107483
0.7614	0.522375523124614
0.7617	0.522918822843535
0.762	0.52346234129714
0.7623	0.524006077515112
0.7626	0.524550030523917
0.7629	0.525094199346806
0.7632	0.525638583003806
0.7635	0.526183180511722
0.7638	0.526727990884133
0.7641	0.527273013131388
0.7644	0.527818246260603
0.7647	0.528363689275663
0.765	0.52890934117721
0.7653	0.529455200962652
0.7656	0.530001267626148
0.7659	0.530547540158616
0.7662	0.531094017547723
0.7665	0.531640698777889
0.7668	0.532187582830275
0.7671	0.532734668682788
0.7674	0.53328195531008
0.7677	0.533829441683537
0.768	0.534377126771281
0.7683	0.534925009538173
0.7686	0.535473088945799
0.7689	0.536021363952477
0.7692	0.53656983351325
0.7695	0.537118496579884
0.7698	0.537667352100869
0.7701	0.538216399021412
0.7704	0.538765636283435
0.7707	0.539315062825577
0.771	0.539864677583186
0.7713	0.540414479488321
0.7716	0.540964467469747
0.7719	0.541514640452936
0.7722	0.542064997360058
0.7725	0.542615537109988
0.7728	0.543166258618297
0.7731	0.54371716079725
0.7734	0.544268242555808
0.7737	0.544819502799621
0.774	0.545370940431032
0.7743	0.545922554349066
0.7746	0.546474343449437
0.7749	0.54702630662454
0.7752	0.547578442763452
0.7755	0.548130750751926
0.7758	0.548683229472394
0.7761	0.549235877803962
0.7764	0.549788694622409
0.7767	0.550341678800184
0.777	0.550894829206405
0.7773	0.551448144706857
0.7776	0.55200162416399
0.7779	0.552555266436916
0.7782	0.55310907038141
0.7785	0.553663034849904
0.7788	0.554217158691489
0.7791	0.554771440751911
0.7794	0.555325879873571
0.7797	0.555880474895521
0.78	0.556435224653464
0.7803	0.55699012797975
0.7806	0.557545183703379
0.7809	0.558100390649995
0.7812	0.558655747641885
0.7815	0.559211253497978
0.7818	0.559766907033844
0.7821	0.560322707061693
0.7824	0.560878652390372
0.7827	0.561434741825361
0.783	0.561990974168779
0.7833	0.562547348219373
0.7836	0.563103862772526
0.7839	0.563660516620247
0.7842	0.564217308551177
0.7845	0.56477423735058
0.7848	0.565331301800351
0.7851	0.565888500679005
0.7854	0.566445832761682
0.7857	0.567003296820144
0.786	0.567560891622774
0.7863	0.568118615934571
0.7866	0.568676468517157
0.7869	0.569234448128767
0.7872	0.569792553524255
0.7875	0.570350783455087
0.7878	0.570909136669342
0.7881	0.571467611911713
0.7884	0.572026207923506
0.7887	0.572584923442633
0.789	0.573143757203618
0.7893	0.573702707937592
0.7896	0.574261774372294
0.7899	0.574820955232069
0.7902	0.575380249237867
0.7905	0.575939655107243
0.7908	0.576499171554356
0.7911	0.577058797289965
0.7914	0.577618531021435
0.7917	0.578178371452728
0.792	0.57873831728441
0.7923	0.579298367213643
0.7926	0.579858519934191
0.7929	0.580418774136414
0.7932	0.580979128507271
0.7935	0.581539581730316
0.7938	0.582100132485699
0.7941	0.58266077945017
0.7944	0.583221521297069
0.7947	0.583782356696331
0.795	0.584343284314488
0.7953	0.584904302814664
0.7956	0.585465410856574
0.7959	0.586026607096529
0.7962	0.586587890187429
0.7965	0.587149258778767
0.7968	0.58771071151663
0.7971	0.588272247043691
0.7974	0.588833863999219
0.7977	0.589395561019069
0.798	0.589957336735691
0.7983	0.590519189778119
0.7986	0.591081118771982
0.7989	0.591643122339497
0.7992	0.592205199099471
0.7995	0.592767347667299
0.7998	0.593329566654967
0.8001	0.593891854671048
0.8004	0.594454210320708
0.8007	0.595016632205699
0.801	0.595579118924363
0.8013	0.596141669071633
0.8016	0.59670428123903
0.8019	0.597266954014663
0.8022	0.597829685983235
0.8025	0.598392475726034
0.8028	0.598955321820942
0.8031	0.599518222842429
0.8034	0.600081177361556
0.8037	0.600644183945974
0.804	0.601207241159928
0.8043	0.601770347564251
0.8046	0.602333501716369
0.8049	0.602896702170302
0.8052	0.60345994747666
0.8055	0.604023236182648
0.8058	0.604586566832062
0.8061	0.605149937965296
0.8064	0.605713348119336
0.8067	0.606276795827762
0.807	0.606840279620754
0.8073	0.607403798025083
0.8076	0.607967349564123
0.8079	0.608530932757841
0.8082	0.609094546122804
0.8085	0.609658188172179
0.8088	0.610221857415733
0.8091	0.610785552359832
0.8094	0.611349271507446
0.8097	0.611913013358145
0.81	0.612476776408105
0.8103	0.613040559150105
0.8106	0.613604360073529
0.8109	0.614168177664368
0.8112	0.614732010405221
0.8115	0.615295856775292
0.8118	0.615859715250398
0.8121	0.616423584302965
0.8124	0.616987462402031
0.8127	0.617551348013247
0.813	0.618115239598878
0.8133	0.618679135617803
0.8136	0.61924303452552
0.8139	0.619806934774142
0.8142	0.620370834812402
0.8145	0.620934733085656
0.8148	0.621498628035878
0.8151	0.622062518101668
0.8154	0.622626401718249
0.8157	0.623190277317472
0.816	0.623754143327814
0.8163	0.624317998174382
0.8166	0.624881840278914
0.8169	0.62544566805978
0.8172	0.626009479931984
0.8175	0.626573274307167
0.8178	0.627137049593606
0.8181	0.627700804196216
0.8184	0.628264536516556
0.8187	0.628828244952825
0.819	0.629391927899869
0.8193	0.629955583749178
0.8196	0.630519210888892
0.8199	0.6310828077038
0.8202	0.631646372575343
0.8205	0.632209903881618
0.8208	0.632773399997375
0.8211	0.633336859294025
0.8214	0.633900280139639
0.8217	0.634463660898948
0.822	0.63502699993335
0.8223	0.635590295600909
0.8226	0.636153546256356
0.8229	0.636716750251097
0.8232	0.637279905933207
0.8235	0.637843011647442
0.8238	0.63840606573523
0.8241	0.638969066534683
0.8244	0.639532012380595
0.8247	0.640094901604447
0.825	0.640657732534405
0.8253	0.641220503495326
0.8256	0.641783212808761
0.8259	0.642345858792955
0.8262	0.642908439762851
0.8265	0.643470954030094
0.8268	0.64403339990303
0.8271	0.644595775686713
0.8274	0.645158079682905
0.8277	0.645720310190078
0.828	0.64628246550342
0.8283	0.646844543914836
0.8286	0.647406543712949
0.8289	0.647968463183108
0.8292	0.648530300607384
0.8295	0.649092054264581
0.8298	0.64965372243023
0.8301	0.6502153033766
0.8304	0.650776795372698
0.8307	0.651338196684269
0.831	0.651899505573804
0.8313	0.652460720300543
0.8316	0.653021839120472
0.8319	0.653582860286334
0.8322	0.654143782047628
0.8325	0.654704602650613
0.8328	0.655265320338312
0.8331	0.655825933350514
0.8334	0.656386439923779
0.8337	0.65694683829144
0.834	0.657507126683609
0.8343	0.658067303327177
0.8346	0.658627366445819
0.8349	0.659187314259999
0.8352	0.659747144986971
0.8355	0.660306856840787
0.8358	0.660866448032293
0.8361	0.661425916769141
0.8364	0.661985261255789
0.8367	0.662544479693504
0.837	0.663103570280365
0.8373	0.663662531211272
0.8376	0.664221360677944
0.8379	0.664780056868928
0.8382	0.665338617969595
0.8385	0.665897042162156
0.8388	0.666455327625654
0.8391	0.667013472535977
0.8394	0.667571475065854
0.8397	0.668129333384869
0.84	0.668687045659456
0.8403	0.669244610052907
0.8406	0.669802024725378
0.8409	0.670359287833889
0.8412	0.670916397532332
0.8415	0.671473351971473
0.8418	0.672030149298959
0.8421	0.672586787659319
0.8424	0.67314326519397
0.8427	0.673699580041223
0.843	0.674255730336284
0.8433	0.674811714211262
0.8436	0.675367529795171
0.8439	0.675923175213938
0.8442	0.676478648590401
0.8445	0.677033948044322
0.8448	0.677589071692386
0.8451	0.678144017648208
0.8454	0.678698784022335
0.8457	0.679253368922257
0.846	0.679807770452402
0.8463	0.680361986714153
0.8466	0.680916015805842
0.8469	0.68146985582276
0.8472	0.682023504857164
0.8475	0.682576960998276
0.8478	0.683130222332295
0.8481	0.683683286942394
0.8484	0.684236152908734
0.8487	0.684788818308461
0.849	0.685341281215719
0.8493	0.685893539701648
0.8496	0.686445591834392
0.8499	0.686997435679108
0.8502	0.687549069297964
0.8505	0.688100490750149
0.8508	0.688651698091881
0.8511	0.689202689376405
0.8514	0.689753462654005
0.8517	0.690304015972005
0.852	0.690854347374777
0.8523	0.691404454903748
0.8526	0.691954336597401
0.8529	0.692503990491284
0.8532	0.693053414618015
0.8535	0.693602607007287
0.8538	0.694151565685875
0.8541	0.69470028867764
0.8544	0.695248774003536
0.8547	0.695797019681616
0.855	0.696345023727038
0.8553	0.696892784152066
0.8556	0.697440298966086
0.8559	0.697987566175603
0.8562	0.698534583784249
0.8565	0.699081349792793
0.8568	0.699627862199142
0.8571	0.700174118998348
0.8574	0.70072011818262
0.8577	0.701265857741319
0.858	0.701811335660976
0.8583	0.702356549925289
0.8586	0.702901498515137
0.8589	0.703446179408577
0.8592	0.70399059058086
0.8595	0.704534730004431
0.8598	0.705078595648938
0.8601	0.705622185481237
0.8604	0.706165497465398
0.8607	0.706708529562716
0.861	0.707251279731712
0.8613	0.70779374592814
0.8616	0.708335926104997
0.8619	0.708877818212528
0.8622	0.709419420198232
0.8625	0.709960730006868
0.8628	0.710501745580464
0.8631	0.711042464858323
0.8634	0.711582885777026
0.8637	0.712123006270445
0.864	0.712662824269746
0.8643	0.713202337703396
0.8646	0.713741544497172
0.8649	0.714280442574163
0.8652	0.714819029854785
0.8655	0.715357304256779
0.8658	0.715895263695226
0.8661	0.716432906082547
0.8664	0.716970229328516
0.8667	0.717507231340262
0.867	0.718043910022281
0.8673	0.718580263276439
0.8676	0.719116289001982
0.8679	0.719651985095542
0.8682	0.720187349451143
0.8685	0.720722379960212
0.8688	0.721257074511583
0.8691	0.721791430991503
0.8694	0.722325447283645
0.8697	0.722859121269111
0.87	0.72339245082644
0.8703	0.723925433831615
0.8706	0.724458068158074
0.8709	0.724990351676711
0.8712	0.725522282255893
0.8715	0.726053857761455
0.8718	0.726585076056722
0.8721	0.727115935002502
0.8724	0.727646432457107
0.8727	0.728176566276351
0.873	0.728706334313561
0.8733	0.729235734419588
0.8736	0.72976476444281
0.8739	0.730293422229139
0.8742	0.730821705622035
0.8745	0.73134961246251
0.8748	0.731877140589132
0.8751	0.732404287838043
0.8754	0.732931052042956
0.8757	0.733457431035171
0.876	0.733983422643576
0.8763	0.734509024694663
0.8766	0.735034235012531
0.8769	0.735559051418891
0.8772	0.736083471733083
0.8775	0.736607493772078
0.8778	0.737131115350483
0.8781	0.737654334280559
0.8784	0.738177148372221
0.8787	0.738699555433049
0.879	0.739221553268295
0.8793	0.739743139680894
0.8796	0.74026431247147
0.8799	0.740785069438344
0.8802	0.741305408377545
0.8805	0.741825327082813
0.8808	0.742344823345616
0.8811	0.74286389495515
0.8814	0.743382539698351
0.8817	0.743900755359904
0.882	0.744418539722249
0.8823	0.744935890565595
0.8826	0.74545280566792
0.8829	0.745969282804986
0.8832	0.746485319750349
0.8835	0.747000914275359
0.8838	0.747516064149177
0.8841	0.748030767138781
0.8844	0.748545021008972
0.8847	0.749058823522388
0.885	0.749572172439506
0.8853	0.750085065518657
0.8856	0.750597500516031
0.8859	0.751109475185688
0.8862	0.751620987279563
0.8865	0.75213203454748
0.8868	0.752642614737156
0.8871	0.753152725594214
0.8874	0.753662364862187
0.8877	0.754171530282534
0.888	0.75468021959464
0.8883	0.755188430535831
0.8886	0.755696160841384
0.8889	0.75620340824453
0.8892	0.756710170476466
0.8895	0.757216445266367
0.8898	0.757722230341391
0.8901	0.758227523426687
0.8904	0.75873232224541
0.8907	0.759236624518723
0.891	0.759740427965812
0.8913	0.760243730303889
0.8916	0.760746529248207
0.8919	0.761248822512066
0.8922	0.761750607806823
0.8925	0.762251882841899
0.8928	0.762752645324791
0.8931	0.76325289296108
0.8934	0.76375262345444
0.8937	0.764251834506648
0.894	0.76475052381759
0.8943	0.765248689085276
0.8946	0.765746328005843
0.8949	0.766243438273569
0.8952	0.76674001758088
0.8955	0.767236063618357
0.8958	0.767731574074752
0.8961	0.768226546636991
0.8964	0.768720978990184
0.8967	0.769214868817636
0.897	0.769708213800858
0.8973	0.770201011619572
0.8976	0.770693259951723
0.8979	0.771184956473487
0.8982	0.771676098859282
0.8985	0.772166684781776
0.8988	0.772656711911896
0.8991	0.773146177918838
0.8994	0.773635080470078
0.8997	0.774123417231378
0.9	0.774611185866797
0.9003	0.7750983840387
0.9006	0.775585009407768
0.9009	0.776071059633008
0.9012	0.776556532371758
0.9015	0.777041425279705
0.9018	0.777525736010883
0.9021	0.778009462217694
0.9024	0.778492601550906
0.9027	0.778975151659673
0.903	0.779457110191537
0.9033	0.77993847479244
0.9036	0.780419243106733
0.9039	0.780899412777185
0.9042	0.781378981444995
0.9045	0.781857946749795
0.9048	0.782336306329668
0.9051	0.782814057821149
0.9054	0.783291198859242
0.9057	0.783767727077421
0.906	0.784243640107648
0.9063	0.784718935580373
0.9066	0.785193611124554
0.9069	0.785667664367656
0.9072	0.786141092935668
0.9075	0.786613894453107
0.9078	0.787086066543031
0.9081	0.787557606827047
0.9084	0.788028512925317
0.9087	0.788498782456574
0.909	0.788968413038124
0.9093	0.789437402285861
0.9096	0.789905747814274
0.9099	0.790373447236454
0.9102	0.790840498164107
0.9105	0.79130689820756
0.9108	0.791772644975771
0.9111	0.792237736076341
0.9114	0.792702169115517
0.9117	0.79316594169821
0.912	0.793629051427994
0.9123	0.794091495907121
0.9126	0.794553272736531
0.9129	0.795014379515854
0.9132	0.795474813843432
0.9135	0.795934573316311
0.9138	0.796393655530264
0.9141	0.796852058079794
0.9144	0.797309778558143
0.9147	0.7977668145573
0.915	0.798223163668014
0.9153	0.798678823479798
0.9156	0.799133791580941
0.9159	0.799588065558514
0.9162	0.800041642998383
0.9165	0.800494521485212
0.9168	0.800946698602476
0.9171	0.80139817193247
0.9174	0.801848939056312
0.9177	0.80229899755396
0.918	0.802748345004212
0.9183	0.803196978984721
0.9186	0.803644897071998
0.9189	0.804092096841428
0.9192	0.804538575867269
0.9195	0.804984331722667
0.9198	0.805429361979663
0.9201	0.8058736642092
0.9204	0.80631723598113
0.9207	0.806760074864227
0.921	0.80720217842619
0.9213	0.807643544233653
0.9216	0.808084169852193
0.9219	0.808524052846341
0.9222	0.808963190779583
0.9225	0.809401581214374
0.9228	0.809839221712144
0.9231	0.810276109833304
0.9234	0.810712243137257
0.9237	0.811147619182402
0.924	0.811582235526144
0.9243	0.812016089724903
0.9246	0.812449179334116
0.9249	0.81288150190825
0.9252	0.813313055000809
0.9255	0.813743836164336
0.9258	0.814173842950424
0.9261	0.814603072909727
0.9264	0.815031523591959
0.9267	0.815459192545906
0.927	0.815886077319434
0.9273	0.816312175459491
0.9276	0.816737484512119
0.9279	0.817162002022459
0.9282	0.817585725534754
0.9285	0.818008652592361
0.9288	0.818430780737757
0.9291	0.818852107512539
0.9294	0.81927263045744
0.9297	0.819692347112327
0.93	0.820111255016213
0.9303	0.820529351707259
0.9306	0.820946634722781
0.9309	0.821363101599257
0.9312	0.821778749872335
0.9315	0.822193577076833
0.9318	0.822607580746748
0.9321	0.823020758415264
0.9324	0.82343310761475
0.9327	0.823844625876773
0.933	0.824255310732103
0.9333	0.824665159710709
0.9336	0.825074170341776
0.9339	0.825482340153701
0.9342	0.825889666674103
0.9345	0.826296147429824
0.9348	0.826701779946938
0.9351	0.82710656175075
0.9354	0.827510490365807
0.9357	0.827913563315893
0.936	0.828315778124045
0.9363	0.828717132312544
0.9366	0.82911762340293
0.9369	0.829517248915999
0.9372	0.82991600637181
0.9375	0.830313893289685
0.9378	0.830710907188216
0.9381	0.831107045585267
0.9384	0.831502305997974
0.9387	0.831896685942754
0.939	0.832290182935301
0.9393	0.832682794490592
0.9396	0.833074518122893
0.9399	0.833465351345753
0.9402	0.833855291672011
0.9405	0.834244336613801
0.9408	0.834632483682547
0.9411	0.835019730388969
0.9414	0.835406074243082
0.9417	0.835791512754203
0.942	0.836176043430941
0.9423	0.83655966378121
0.9426	0.836942371312224
0.9429	0.837324163530494
0.9432	0.837705037941836
0.9435	0.838084992051367
0.9438	0.838464023363504
0.9441	0.838842129381967
0.9444	0.839219307609774
0.9447	0.839595555549246
0.945	0.839970870702004
0.9453	0.840345250568962
0.9456	0.840718692650337
0.9459	0.841091194445638
0.9462	0.841462753453669
0.9465	0.841833367172525
0.9468	0.842203033099591
0.9471	0.84257174873154
0.9474	0.842939511564328
0.9477	0.843306319093193
0.948	0.843672168812651
0.9483	0.844037058216496
0.9486	0.844400984797788
0.9489	0.844763946048859
0.9492	0.845125939461301
0.9495	0.845486962525968
0.9498	0.845847012732963
0.9501	0.846206087571643
0.9504	0.846564184530605
0.9507	0.846921301097685
0.951	0.84727743475995
0.9513	0.847632583003694
0.9516	0.84798674331443
0.9519	0.848339913176882
0.9522	0.848692090074979
0.9525	0.849043271491849
0.9528	0.849393454909807
0.9531	0.849742637810353
0.9534	0.850090817674156
0.9537	0.850437991981051
0.954	0.850784158210029
0.9543	0.851129313839223
0.9546	0.851473456345903
0.9549	0.851816583206463
0.9552	0.852158691896411
0.9555	0.852499779890357
0.9558	0.852839844662005
0.9561	0.853178883684134
0.9564	0.853516894428592
0.9567	0.853853874366282
0.957	0.854189820967147
0.9573	0.854524731700155
0.9576	0.854858604033288
0.9579	0.855191435433528
0.9582	0.855523223366839
0.9585	0.855853965298151
0.9588	0.85618365869135
0.9591	0.856512301009251
0.9594	0.856839889713592
0.9597	0.857166422265009
0.96	0.857491896123022
0.9603	0.857816308746015
0.9606	0.858139657591213
0.9609	0.858461940114672
0.9612	0.858783153771247
0.9615	0.859103296014581
0.9618	0.859422364297078
0.9621	0.859740356069882
0.9624	0.860057268782854
0.9627	0.860373099884552
0.963	0.860687846822204
0.9633	0.861001507041681
0.9636	0.861314077987479
0.9639	0.861625557102686
0.9642	0.86193594182896
0.9645	0.862245229606498
0.9648	0.862553417874014
0.9651	0.8628605040687
0.9654	0.863166485626209
0.9657	0.863471359980616
0.966	0.863775124564388
0.9663	0.864077776808356
0.9666	0.864379314141678
0.9669	0.864679733991809
0.9672	0.864979033784465
0.9675	0.865277210943586
0.9678	0.865574262891306
0.9681	0.865870187047907
0.9684	0.866164980831789
0.9687	0.866458641659426
0.969	0.866751166945332
0.9693	0.867042554102013
0.9696	0.867332800539928
0.9699	0.867621903667451
0.9702	0.867909860890818
0.9705	0.868196669614091
0.9708	0.868482327239106
0.9711	0.868766831165427
0.9714	0.869050178790299
0.9717	0.869332367508598
0.972	0.86961339471278
0.9723	0.869893257792829
0.9726	0.870171954136205
0.9729	0.870449481127785
0.9732	0.870725836149814
0.9735	0.871001016581843
0.9738	0.871275019800673
0.9741	0.871547843180292
0.9744	0.871819484091816
0.9747	0.872089939903427
0.975	0.872359207980306
0.9753	0.872627285684569
0.9756	0.872894170375196
0.9759	0.87315985940797
0.9762	0.873424350135395
0.9765	0.873687639906632
0.9768	0.873949726067423
0.9771	0.87421060596001
0.9774	0.874470276923065
0.9777	0.874728736291602
0.978	0.874985981396903
0.9783	0.875242009566427
0.9786	0.875496818123731
0.9789	0.875750404388377
0.9792	0.876002765675845
0.9795	0.876253899297437
0.9798	0.876503802560188
0.9801	0.876752472766767
0.9804	0.876999907215374
0.9807	0.877246103199646
0.981	0.877491058008545
0.9813	0.877734768926256
0.9816	0.877977233232078
0.9819	0.878218448200311
0.9822	0.87845841110014
0.9825	0.878697119195517
0.9828	0.878934569745045
0.9831	0.879170760001849
0.9834	0.879405687213451
0.9837	0.879639348621642
0.984	0.879871741462346
0.9843	0.880102862965487
0.9846	0.880332710354843
0.9849	0.88056128084791
0.9852	0.880788571655745
0.9855	0.881014579982828
0.9858	0.881239303026892
0.9861	0.881462737978776
0.9864	0.881684882022255
0.9867	0.881905732333874
0.987	0.882125286082778
0.9873	0.882343540430533
0.9876	0.882560492530946
0.9879	0.882776139529878
0.9882	0.882990478565056
0.9885	0.883203506765873
0.9888	0.883415221253187
0.9891	0.883625619139118
0.9894	0.883834697526831
0.9897	0.88404245351032
0.99	0.884248884174182
0.9903	0.884453986593388
0.9906	0.884657757833045
0.9909	0.88486019494815
0.9912	0.885061294983344
0.9915	0.885261054972651
0.9918	0.885459471939212
0.9921	0.885656542895017
0.9924	0.885852264840616
0.9927	0.886046634764838
0.993	0.886239649644491
0.9933	0.886431306444055
0.9936	0.886621602115364
0.9939	0.88681053359729
0.9942	0.886998097815398
0.9945	0.88718429168161
0.9948	0.887369112093845
0.9951	0.887552555935653
0.9954	0.887734620075841
0.9957	0.887915301368079
0.996	0.888094596650504
0.9963	0.888272502745302
0.9966	0.888449016458281
0.9969	0.88862413457843
0.9972	0.888797853877466
0.9975	0.888970171109359
0.9978	0.889141083009852
0.9981	0.88931058629595
0.9984	0.889478677665412
0.9987	0.889645353796207
0.999	0.889810611345959
0.9993	0.889974446951376
0.9996	0.890136857227658
0.9999	0.890297838767872
1.0002	0.89045738814233
1.0005	0.890615501897915
1.0008	0.890772176557409
1.0011	0.890927408618777
1.0014	0.891081194554437
1.0017	0.891233530810497
1.002	0.891384413805963
1.0023	0.89153383993192
1.0026	0.891681805550679
1.0029	0.891828306994894
1.0032	0.89197334056664
1.0035	0.892116902536457
1.0038	0.892258989142351
1.0041	0.892399596588768
1.0044	0.892538721045506
1.0047	0.892676358646601
1.005	0.892812505489148
1.0053	0.892947157632086
1.0056	0.893080311094928
1.0059	0.893211961856426
1.0062	0.893342105853187
1.0065	0.893470738978226
1.0068	0.893597857079447
1.0071	0.893723455958059
1.0074	0.893847531366918
1.0077	0.893970079008789
1.008	0.894091094534524
1.0083	0.894210573541151
1.0086	0.894328511569873
1.0089	0.894444904103962
1.0092	0.894559746566543
1.0095	0.894673034318273
1.0098	0.89478476265489
1.0101	0.894894926804628
1.0104	0.895003521925507
1.0107	0.895110543102454
1.011	0.895215985344279
1.0113	0.895319843580464
1.0116	0.895422112657776
1.0119	0.895522787336678
1.0122	0.89562186228752
1.0125	0.895719332086491
1.0128	0.895815191211337
1.0131	0.895909434036781
1.0134	0.896002054829667
1.0137	0.896093047743765
1.014	0.89618240681423
1.0143	0.896270125951683
1.0146	0.896356198935864
1.0149	0.896440619408827
1.0152	0.896523380867638
1.0155	0.896604476656512
1.0158	0.896683899958344
1.0161	0.896761643785565
1.0164	0.896837700970256
1.0167	0.896912064153425
1.017	0.896984725773376
1.0173	0.897055678053042
1.0176	0.897124912986165
1.0179	0.8971924223222
1.0182	0.897258197549745
1.0185	0.897322229878342
1.0188	0.897384510218404
1.0191	0.89744502915902
1.0194	0.897503776943329
1.0197	0.897560743441096
1.02	0.89761591811807
1.0203	0.897669290001586
1.0206	0.897720847641808
1.0209	0.897770579067829
1.0212	0.897818471737716
1.0215	0.897864512481327
1.0218	0.897908687434479
1.0221	0.897950981962641
1.0224	0.897991380571851
1.0227	0.898029866803879
1.023	0.898066423111752
1.0233	0.898101030710485
1.0236	0.898133669396066
1.0239	0.898164317323176
1.0242	0.898192950728246
1.0245	0.898219543578649
1.0248	0.898244067119614
1.0251	0.898266489275518
1.0254	0.898286773836689
1.0257	0.898304879317146
1.026	0.898320757281026
1.0263	0.898334349753186
1.0266	0.89834558490679
1.0269	0.89835436908051
1.0272	0.898360569296143
1.0275	0.898363959866484
1.0278	0.89836258567203
1.0281	0.898351194096453
1.0284	0.898330827466093
1.0287	0.89830218605096
1.029	0.898265688812641
1.0293	0.898221632905681
1.0296	0.898170247283637
1.0299	0.898111717450052
1.0302	0.898046198916217
1.0305	0.897973825316601
1.0308	0.89789471366988
1.0311	0.897808967977769
1.0314	0.897716681791397
1.0317	0.897617940103239
1.032	0.897512820780282
1.0323	0.897401395674534
1.0326	0.897283731500199
1.0329	0.897159890538046
1.0332	0.897029931209143
1.0335	0.896893908548086
1.0338	0.896751874597647
1.0341	0.89660387874116
1.0344	0.896449967984927
1.0347	0.89629018720009
1.035	0.896124579331253
1.0353	0.895953185577631
1.0356	0.895776045551262
1.0359	0.895593197415963
1.0362	0.89540467800997
1.0365	0.895210522954699
1.0368	0.8950107667516
1.0371	0.894805442868763
1.0374	0.894594583818642
1.0377	0.894378221228051
1.038	0.894156385901405
1.0383	0.893929107878033
1.0386	0.893696416484266
1.0389	0.893458340380895
1.0392	0.893214907606537
1.0395	0.892966145617338
1.0398	0.892712081323415
1.0401	0.892452741122368
1.0404	0.892188150930166
1.0407	0.891918336209669
1.041	0.891643321997
1.0413	0.891363132925988
1.0416	0.891077793250849
1.0419	0.890787326867272
1.0422	0.89049175733204
1.0425	0.890191107881327
1.0428	0.889885401447779
1.0431	0.889574660676464
1.0434	0.889258907939817
1.0437	0.888938165351624
1.044	0.888612454780149
1.0443	0.88828179786045
1.0446	0.887946216005964
1.0449	0.887605730419392
1.0452	0.887260362102964
1.0455	0.8869101318681
1.0458	0.88655506034453
1.0461	0.886195167988903
1.0464	0.885830475092919
1.0467	0.885461001791015
1.047	0.885086768067645
1.0473	0.884707793764162
1.0476	0.884324098585349
1.0479	0.8839357021056
1.0482	0.883542623774794
1.0485	0.883144882923858
1.0488	0.88274249877006
1.0491	0.882335490422033
1.0494	0.88192387688455
1.0497	0.881507677063072
1.05	0.881086909768062
1.0503	0.880661593719111
1.0506	0.880231747548843
1.0509	0.879797389806661
1.0512	0.879358538962292
1.0515	0.878915213409185
1.0518	0.878467431467744
1.0521	0.878015211388412
1.0524	0.877558571354612
1.0527	0.877097529485563
1.053	0.876632103838953
1.0533	0.876162312413509
1.0536	0.875688173151434
1.0539	0.875209703940757
1.0542	0.87472692261755
1.0545	0.874239846968073
1.0548	0.873748494730809
1.0551	0.873252883598414
1.0554	0.872753031219581
1.0557	0.872248955200821
1.056	0.871740673108163
1.0563	0.871228202468792
1.0566	0.870711560772594
1.0569	0.870190765473656
1.0572	0.869665833991684
1.0575	0.869136783713363
1.0578	0.868603631993668
1.0581	0.868066396157095
1.0584	0.867525093498861
1.0587	0.866979741286039
1.059	0.866430356758641
1.0593	0.865876957130661
1.0596	0.865319559591064
1.0599	0.864758181304736
1.0602	0.864192839413386
1.0605	0.863623551036416
1.0608	0.863050333271736
1.0611	0.86247320319656
1.0614	0.861892177868152
1.0617	0.86130727432454
1.062	0.860718509585201
1.0623	0.860125900651707
1.0626	0.859529464508347
1.0629	0.858929218122713
1.0632	0.858325178446254
1.0635	0.857717362414819
1.0638	0.857105786949151
1.0641	0.85649046895537
1.0644	0.855871425325427
1.0647	0.855248672937532
1.065	0.854622228656563
1.0653	0.853992109334449
1.0656	0.853358331810531
1.0659	0.852720912911909
1.0662	0.852079869453756
1.0665	0.851435218239629
1.0668	0.85078697606175
1.0671	0.850135159701265
1.0674	0.849479785928505
1.0677	0.848820871503207
1.068	0.848158433174734
1.0683	0.847492487682273
1.0686	0.846823051755022
1.0689	0.846150142112357
1.0692	0.845473775463988
1.0695	0.844793968510103
1.0698	0.844110737941491
1.0701	0.843424100439668
1.0704	0.842734072676968
1.0707	0.842040671316645
1.071	0.841343913012947
1.0713	0.840643814411187
1.0716	0.839940392147799
1.0719	0.839233662850387
1.0722	0.838523643137763
1.0725	0.837810349619971
1.0728	0.83709379889831
1.0731	0.836374007565337
1.0734	0.835650992204873
1.0737	0.83492476939199
1.074	0.834195355692994
1.0743	0.833462767665403
1.0746	0.832727021857912
1.0749	0.831988134810355
1.0752	0.831246123053653
1.0755	0.830501003109764
1.0758	0.82975279149162
1.0761	0.829001504703057
1.0764	0.828247159238746
1.0767	0.827489771584105
1.077	0.82672935821522
1.0773	0.825965935598748
1.0776	0.825199520191821
1.0779	0.824430128441943
1.0782	0.823657776786881
1.0785	0.822882481654553
1.0788	0.822104259462907
1.0791	0.821323126619802
1.0794	0.820539099522878
1.0797	0.819752194559425
1.08	0.818962428106247
1.0803	0.818169816529522
1.0806	0.817374376184659
1.0809	0.816576123416146
1.0812	0.815775074557406
1.0815	0.814971245930637
1.0818	0.814164653846653
1.0821	0.813355314604724
1.0824	0.812543244492414
1.0827	0.81172845978541
1.083	0.810910976747349
1.0833	0.810090811629652
1.0836	0.809267980671339
1.0839	0.808442500098858
1.0842	0.807614386125898
1.0845	0.806783654953208
1.0848	0.805950322768414
1.0851	0.805114405745823
1.0854	0.804275920046239
1.0857	0.803434881816771
1.086	0.802591307190634
1.0863	0.801745212286959
1.0866	0.80089661321059
1.0869	0.800045526051887
1.0872	0.799191966886528
1.0875	0.798335951775298
1.0878	0.797477496763895
1.0881	0.796616617882717
1.0884	0.795753331146661
1.0887	0.794887652554909
1.089	0.794019598090726
1.0893	0.793149183721245
1.0896	0.792276425397256
1.0899	0.791401339052998
1.0902	0.790523940605942
1.0905	0.789644245956577
1.0908	0.7887622709882
1.0911	0.787878031566693
1.0914	0.786991543540318
1.0917	0.786102822739489
1.092	0.785211884976562
1.0923	0.784318746045615
1.0926	0.783423421722231
1.0929	0.782525927763277
1.0932	0.781626279906691
1.0935	0.780724493871256
1.0938	0.779820585356383
1.0941	0.778914570041896
1.0944	0.778006463587804
1.0947	0.777096281634088
1.095	0.776184039800481
1.0953	0.775269753686241
1.0956	0.77435343886994
1.0959	0.773435110909237
1.0962	0.772514785340663
1.0965	0.7715924776794
1.0968	0.770668203419061
1.0971	0.769741978031469
1.0974	0.768813816966444
1.0977	0.767883735651574
1.098	0.766951749492009
1.0983	0.766017873870232
1.0986	0.765082124145848
1.0989	0.764144515655363
1.0992	0.76320506371197
1.0995	0.762263783605329
1.0998	0.761320690601356
1.1001	0.760375799942001
1.1004	0.759429126845041
1.1007	0.758480686503856
1.101	0.757530494087228
1.1013	0.756578564739112
1.1016	0.755624913578442
1.1019	0.754669555698901
1.1022	0.753712506168725
1.1025	0.752753780030482
1.1028	0.751793392300871
1.1031	0.750831357970505
1.1034	0.74986769200371
1.1037	0.748902409338316
1.104	0.747935524885448
1.1043	0.746967053529323
1.1046	0.745997010127046
1.1049	0.745025409508405
1.1052	0.744052266475669
1.1055	0.743077595803389
1.1058	0.74210141223819
1.1061	0.741123730498578
1.1064	0.740144565274742
1.1067	0.73916393122835
1.107	0.738181842992356
1.1073	0.737198315170807
1.1076	0.736213362338643
1.1079	0.735226999041509
1.1082	0.734239239795557
1.1085	0.73325009908726
1.1088	0.73225959137322
1.1091	0.731267731079977
1.1094	0.730274532603825
1.1097	0.729280010310621
1.11	0.728284178535606
1.1103	0.727287051583212
1.1106	0.72628864372689
1.1109	0.725288969208915
1.1112	0.724288042240218
1.1115	0.7232858770002
1.1118	0.722282487636555
1.1121	0.721277888265091
1.1124	0.720272092969563
1.1127	0.719265115801488
1.113	0.718256970779979
1.1133	0.71724767189157
1.1136	0.716237233090051
1.1139	0.715225668296292
1.1142	0.71421299139808
1.1145	0.713199216249952
1.1148	0.712184356673028
1.1151	0.711168426454853
1.1154	0.710151439349227
1.1157	0.709133409076051
1.116	0.708114349321165
1.1163	0.707094273736189
1.1166	0.706073195938369
1.1169	0.70505112951042
1.1172	0.704028088000371
1.1175	0.703004084921418
1.1178	0.701979133751765
1.1181	0.700953247934484
1.1184	0.699926440877357
1.1187	0.69889872595274
1.119	0.697870116497406
1.1193	0.696840625812413
1.1196	0.695810267162954
1.1199	0.694779053778219
1.1202	0.693746998851254
1.1205	0.692714115538829
1.1208	0.691680416961291
1.1211	0.69064591620244
1.1214	0.689610626309388
1.1217	0.688574560292433
1.122	0.687537731124922
1.1223	0.686500151743128
1.1226	0.685461835046118
1.1229	0.684422793895633
1.1232	0.683383041115955
1.1235	0.682342589493791
1.1238	0.68130145177815
1.1241	0.68025964068022
1.1244	0.679217168873253
1.1247	0.678174048992447
1.125	0.67713029363483
1.1253	0.676085915359147
1.1256	0.675040926685744
1.1259	0.673995340096464
1.1262	0.672949168034532
1.1265	0.671902422904446
1.1268	0.670855117071876
1.1271	0.669807262863557
1.1274	0.668758872567181
1.1277	0.667709958431304
1.128	0.666660532665234
1.1283	0.665610607438945
1.1286	0.66456019488297
1.1289	0.663509307088309
1.1292	0.662457956106334
1.1295	0.661406153948696
1.1298	0.660353912587235
1.1301	0.659301243953886
1.1304	0.658248159940597
1.1307	0.657194672399237
1.131	0.656140793141513
1.1313	0.655086533938886
1.1316	0.654031906522486
1.1319	0.652976922583037
1.1322	0.65192159377077
1.1325	0.650865931695353
1.1328	0.649809947925806
1.1331	0.648753653990436
1.1334	0.647697061376754
1.1337	0.646640181531411
1.134	0.645583025860121
1.1343	0.644525605727596
1.1346	0.643467932457477
1.1349	0.64241001733227
1.1352	0.641351871593277
1.1355	0.640293506440538
1.1358	0.639234933032765
1.1361	0.638176162487285
1.1364	0.63711720587998
1.1367	0.636058074245229
1.137	0.634998778575852
1.1373	0.633939329823057
1.1376	0.632879738896386
1.1379	0.631820016663665
1.1382	0.630760173950952
1.1385	0.629700221542486
1.1388	0.628640170180647
1.1391	0.627580030565903
1.1394	0.626519813356768
1.1397	0.625459529169761
1.14	0.624399188579361
1.1403	0.623338802117969
1.1406	0.622278380275869
1.1409	0.621217933501187
1.1412	0.620157472199862
1.1415	0.619097006735605
1.1418	0.618036547429866
1.1421	0.616976104561809
1.1424	0.615915688368271
1.1427	0.614855309043741
1.143	0.613794976740329
1.1433	0.61273470156774
1.1436	0.611674493593246
1.1439	0.610614362841669
1.1442	0.609554319295349
1.1445	0.608494372894134
1.1448	0.607434533535349
1.1451	0.606374811073785
1.1454	0.605315215321681
1.1457	0.604255756048704
1.146	0.603196442981938
1.1463	0.60213728580587
1.1466	0.601078294162377
1.1469	0.600019477650716
1.1472	0.598960845827516
1.1475	0.597902408206767
1.1478	0.596844174259814
1.1481	0.595786153415354
1.1484	0.594728355059426
1.1487	0.593670788535414
1.149	0.592613463144043
1.1493	0.591556388143374
1.1496	0.590499572748812
1.1499	0.589443026133103
1.1502	0.588386757426337
1.1505	0.587330775715954
1.1508	0.586275090046749
1.1511	0.585219709420879
1.1514	0.584164642797868
1.1517	0.583109899094621
1.152	0.582055487185429
1.1523	0.581001415901985
1.1526	0.579947694033391
1.1529	0.57889433032618
1.1532	0.57784133348432
1.1535	0.576788712169241
1.1538	0.575736474999843
1.1541	0.574684630552522
1.1544	0.573633187361181
1.1547	0.572582153917258
1.155	0.571531538669745
1.1553	0.57048135002521
1.1556	0.569431596347821
1.1559	0.568382285959371
1.1562	0.567333427139304
1.1565	0.566285028124743
1.1568	0.565237097110518
1.1571	0.564189642249194
1.1574	0.563142671651102
1.1577	0.56209619338437
1.158	0.561050215474957
1.1583	0.560004745906683
1.1586	0.558959792621269
1.1589	0.557915363518364
1.1592	0.556871466455593
1.1595	0.555828109248583
1.1598	0.554785299671008
1.1601	0.553743045454628
1.1604	0.552701354289329
1.1607	0.551660233823162
1.161	0.55061969166239
1.1613	0.549579735371525
1.1616	0.548540372473382
1.1619	0.547501610449115
1.1622	0.546463456738267
1.1625	0.545425918738818
1.1628	0.544389003807232
1.1631	0.543352719258507
1.1634	0.542317072366225
1.1637	0.5412820703626
1.164	0.540247720438534
1.1643	0.539214029743666
1.1646	0.538181005386432
1.1649	0.537148654434108
1.1652	0.536116983912878
1.1655	0.535086000807881
1.1658	0.534055712063275
1.1661	0.533026124582288
1.1664	0.531997245227282
1.1667	0.530969080819811
1.167	0.529941638140681
1.1673	0.528914923930012
1.1676	0.5278889448873
1.1679	0.526863707671478
1.1682	0.525839218900984
1.1685	0.52481548515382
1.1688	0.523792512967624
1.1691	0.522770308839728
1.1694	0.521748879227232
1.1697	0.520728230547068
1.17	0.519708369176069
1.1703	0.51868930145104
1.1706	0.517671033668823
1.1709	0.516653572086374
1.1712	0.515636922920829
1.1715	0.514621092349579
1.1718	0.513606086510343
1.1721	0.512591911501241
1.1724	0.511578573380864
1.1727	0.510566078168359
1.173	0.509554431843493
1.1733	0.508543640346738
1.1736	0.507533709579343
1.1739	0.506524645403414
1.1742	0.505516453641992
1.1745	0.504509140079131
1.1748	0.503502710459978
1.1751	0.502497170490855
1.1754	0.501492525839338
1.1757	0.500488782134337
1.176	0.499485944966183
1.1763	0.498484019886706
1.1766	0.497483012409319
1.1769	0.496482928009107
1.1772	0.495483772122906
1.1775	0.494485550149387
1.1778	0.493488267449149
1.1781	0.492491929344799
1.1784	0.491496541121041
1.1787	0.490502108024763
1.179	0.489508635265126
1.1793	0.488516128013651
1.1796	0.487524591404309
1.1799	0.486534030533611
1.1802	0.485544450460698
1.1805	0.48455585620743
1.1808	0.483568252758479
1.1811	0.482581645061421
1.1814	0.481596038026826
1.1817	0.480611436528354
1.182	0.479627845402844
1.1823	0.478645269450411
1.1826	0.477663713434538
1.1829	0.476683182082173
1.1832	0.475703680083823
1.1835	0.474725212093646
1.1838	0.473747782729553
1.1841	0.472771396573302
1.1844	0.471796058170591
1.1847	0.470821772031162
1.185	0.469848542628894
1.1853	0.468876374401901
1.1856	0.467905271752635
1.1859	0.466935239047979
1.1862	0.465966280619352
1.1865	0.464998400762803
1.1868	0.464031603739115
1.1871	0.463065893773907
1.1874	0.46210127505773
1.1877	0.46113775174617
1.188	0.460175327959952
1.1883	0.459214007785041
1.1886	0.45825379527274
1.1889	0.457294694439799
1.1892	0.456336709268516
1.1895	0.455379843706837
1.1898	0.454424101668463
1.1901	0.453469487032954
1.1904	0.452516003645832
1.1907	0.451563655318685
1.191	0.450612445829275
1.1913	0.449662378921639
1.1916	0.448713458306199
1.1919	0.447765687659862
1.1922	0.446819070626133
1.1925	0.445873610815216
1.1928	0.444929311804124
1.1931	0.443986177136781
1.1934	0.443044210324136
1.1937	0.442103414844266
1.194	0.441163794142482
1.1943	0.440225351631443
1.1946	0.439288090691259
1.1949	0.438352014669599
1.1952	0.437417126881804
1.1955	0.436483430610992
1.1958	0.435550929108168
1.1961	0.434619625592335
1.1964	0.433689523250599
1.1967	0.432760625238284
1.197	0.431832934679038
1.1973	0.430906454664946
1.1976	0.429981188256635
1.1979	0.42905713848339
1.1982	0.428134308343264
1.1985	0.427212700803185
1.1988	0.426292318799068
1.1991	0.425373165235931
1.1994	0.424455242987997
1.1997	0.423538554898815
1.2	0.422623103781365
1.2003	0.421708892418171
1.2006	0.420795923561416
1.2009	0.419884199933048
1.2012	0.418973724224898
1.2015	0.418064499098788
1.2018	0.417156527186645
1.2021	0.416249811090613
1.2024	0.415344353383167
1.2027	0.414440156607222
1.203	0.413537223276247
1.2033	0.412635555874382
1.2036	0.411735156856545
1.2039	0.410836028648547
1.2042	0.409938173647206
1.2045	0.409041594220458
1.2048	0.408146292707475
1.2051	0.407252271418771
1.2054	0.40635953263632
1.2057	0.405468078613669
1.206	0.40457791157605
1.2063	0.403689033720494
1.2066	0.402801447215945
1.2069	0.401915154203373
1.2072	0.401030156795888
1.2075	0.400146457078852
1.2078	0.399264057109994
1.2081	0.398382958919526
1.2084	0.397503164510249
1.2087	0.396624675857677
1.209	0.395747494910141
1.2093	0.394871623588911
1.2096	0.393997063788302
1.2099	0.393123817375795
1.2102	0.392251886192143
1.2105	0.391381272051493
1.2108	0.390511976741492
1.2111	0.389644002023407
1.2114	0.388777349632232
1.2117	0.387912021276808
1.212	0.387048018639933
1.2123	0.386185343378476
1.2126	0.385323997123492
1.2129	0.384463981480331
1.2132	0.383605298028759
1.2135	0.382747948323065
1.2138	0.381891933892175
1.2141	0.381037256239768
1.2144	0.380183916844388
1.2147	0.379331917159556
1.215	0.378481258613886
1.2153	0.377631942611192
1.2156	0.376783970530609
1.2159	0.375937343726701
1.2162	0.375092063529573
1.2165	0.374248131244985
1.2168	0.373405548154468
1.2171	0.372564315515432
1.2174	0.371724434561279
1.2177	0.370885906501516
1.218	0.37004873252187
1.2183	0.369212913784395
1.2186	0.368378451427589
1.2189	0.367545346566503
1.2192	0.366713600292852
1.2195	0.365883213675131
1.2198	0.365054187758722
1.2201	0.364226523566007
1.2204	0.363400222096483
1.2207	0.362575284326867
1.221	0.361751711211211
1.2213	0.360929503681012
1.2216	0.360108662645324
1.2219	0.359289188990867
1.2222	0.358471083582139
1.2225	0.357654347261524
1.2228	0.356838980849408
1.2231	0.356024985144282
1.2234	0.355212360922856
1.2237	0.354401108940169
1.224	0.353591229929698
1.2243	0.352782724603467
1.2246	0.351975593652157
1.2249	0.351169837745215
1.2252	0.350365457530964
1.2255	0.349562453636711
1.2258	0.348760826668855
1.2261	0.347960577212997
1.2264	0.347161705834048
1.2267	0.346364213076338
1.227	0.345568099463723
1.2273	0.34477336549969
1.2276	0.343980011667471
1.2279	0.343188038430148
1.2282	0.342397446230755
1.2285	0.341608235492395
1.2288	0.340820406618338
1.2291	0.340033959992133
1.2294	0.339248895977712
1.2297	0.338465214919497
1.23	0.337682917142508
1.2303	0.336902002952467
1.2306	0.336122472635902
1.2309	0.335344326460257
1.2312	0.334567564673994
1.2315	0.3337921875067
1.2318	0.333018195169188
1.2321	0.332245587853609
1.2324	0.331474365733548
1.2327	0.330704528964137
1.233	0.329936077682151
1.2333	0.329169012006115
1.2336	0.328403332036411
1.2339	0.327639037855376
1.2342	0.326876129527408
1.2345	0.326114607099069
1.2348	0.325354470599185
1.2351	0.324595720038953
1.2354	0.32383835541204
1.2357	0.323082376694685
1.236	0.322327783845803
1.2363	0.321574576807084
1.2366	0.320822755503095
1.2369	0.320072319841382
1.2372	0.31932326971257
1.2375	0.318575604990466
1.2378	0.317829325532152
1.2381	0.317084431178096
1.2384	0.316340921752241
1.2387	0.315598797062112
1.239	0.314858056898914
1.2393	0.314118701037627
1.2396	0.31338072923711
1.2399	0.312644141240197
1.2402	0.311908936773794
1.2405	0.311175115548981
1.2408	0.310442677261105
1.2411	0.309711621589883
1.2414	0.308981948199494
1.2417	0.308253656738678
1.242	0.307526746840834
1.2423	0.306801218124116
1.2426	0.306077070191529
1.2429	0.305354302631021
1.2432	0.304632915015587
1.2435	0.303912906903358
1.2438	0.303194277837696
1.2441	0.302477027347294
1.2444	0.301761154946265
1.2447	0.30104666013424
1.245	0.30033354239646
1.2453	0.299621801203871
1.2456	0.298911436013216
1.2459	0.298202446267129
1.2462	0.297494831394232
1.2465	0.296788590809219
1.2468	0.296083723912955
1.2471	0.295380230092568
1.2474	0.294678108721537
1.2477	0.293977359159786
1.248	0.293277980753776
1.2483	0.292579972836594
1.2486	0.291883334728046
1.2489	0.291188065734745
1.2492	0.290494165150201
1.2495	0.289801632254916
1.2498	0.289110466316465
1.2501	0.288420666589592
1.2504	0.287732232316297
1.2507	0.287045162725925
1.251	0.286359457035253
1.2513	0.285675114448579
1.2516	0.284992134157809
1.2519	0.284310515342548
1.2522	0.283630257170182
1.2525	0.28295135879597
1.2528	0.282273819363126
1.2531	0.281597638002907
1.2534	0.280922813834703
1.2537	0.280249345966117
1.254	0.279577233493053
1.2543	0.278906475499801
1.2546	0.278237071059123
1.2549	0.277569019232335
1.2552	0.276902319069393
1.2555	0.276236969608979
1.2558	0.275572969878579
1.2561	0.274910318894574
1.2564	0.274249015662314
1.2567	0.273589059176209
1.257	0.272930448419809
1.2573	0.272273182365884
1.2576	0.271617259976506
1.2579	0.270962680203135
1.2582	0.270309441986695
1.2585	0.26965754425766
1.2588	0.269006985936127
1.2591	0.268357765931908
1.2594	0.267709883144598
1.2597	0.267063336463662
1.26	0.266418124768516
1.2603	0.265774246928597
1.2606	0.265131701803454
1.2609	0.264490488242815
1.2612	0.263850605086676
1.2615	0.26321205116537
1.2618	0.26257482529965
1.2621	0.261938926300766
1.2624	0.261304352970538
1.2627	0.260671104101438
1.263	0.260039178476664
1.2633	0.259408574870216
1.2636	0.258779292046973
1.2639	0.258151328762768
1.2642	0.257524683764461
1.2645	0.256899355790019
1.2648	0.256275343568586
1.2651	0.255652645820561
1.2654	0.255031261257668
1.2657	0.254411188583033
1.266	0.253792426491257
1.2663	0.253174973668489
1.2666	0.252558828792497
1.2669	0.251943990532743
1.2672	0.251330457550454
1.2675	0.250718228498695
1.2678	0.250107302022441
1.2681	0.249497676758643
1.2684	0.248889351336308
1.2687	0.248282324376563
1.269	0.247676594492729
1.2693	0.247072160290387
1.2696	0.246469020367453
1.2699	0.245867173314244
1.2702	0.245266617713549
1.2705	0.244667352140697
1.2708	0.244069375163627
1.2711	0.243472685342953
1.2714	0.242877281232037
1.2717	0.242283161377053
1.272	0.241690324317054
1.2723	0.241098768584044
1.2726	0.24050849270304
1.2729	0.23991949519214
1.2732	0.239331774562589
1.2735	0.238745329318846
1.2738	0.23816015795865
1.2741	0.237576258973084
1.2744	0.236993630846639
1.2747	0.236412272057283
1.275	0.235832181076521
1.2753	0.235253356369461
1.2756	0.234675796394879
1.2759	0.23409949960528
1.2762	0.233524464446966
1.2765	0.232950689360091
1.2768	0.232378172778733
1.2771	0.231806913130951
1.2774	0.231236908838846
1.2777	0.230668158318627
1.278	0.230100659980671
1.2783	0.229534412229581
1.2786	0.228969413464255
1.2789	0.228405662077936
1.2792	0.22784315645828
1.2795	0.227281894987416
1.2798	0.226721876042002
1.2801	0.226163097993285
1.2804	0.225605559207164
1.2807	0.225049258044246
1.281	0.224494192859905
1.2813	0.22394036200434
1.2816	0.223387763822635
1.2819	0.222836396654814
1.2822	0.222286258835902
1.2825	0.221737348695979
1.2828	0.221189664560237
1.2831	0.220643204749042
1.2834	0.220097967577982
1.2837	0.21955395135793
1.284	0.219011154395095
1.2843	0.218469574991084
1.2846	0.217929211442949
1.2849	0.217390062043247
1.2852	0.216852125080096
1.2855	0.216315398837224
1.2858	0.215779881594029
1.2861	0.215245571625629
1.2864	0.214712467202918
1.2867	0.214180566592615
1.287	0.213649868057325
1.2873	0.213120369855584
1.2876	0.212592070241914
1.2879	0.212064967466878
1.2882	0.211539059777129
1.2885	0.21101434541546
1.2888	0.210490822620861
1.2891	0.209968489628566
1.2894	0.209447344670103
1.2897	0.208927385973349
1.29	0.208408611762575
1.2903	0.207891020258502
1.2906	0.207374609678344
1.2909	0.206859378235864
1.2912	0.206345324141419
1.2915	0.20583244560201
1.2918	0.205320740821331
1.2921	0.204810207999819
1.2924	0.204300845334699
1.2927	0.203792651020034
1.293	0.203285623246773
1.2933	0.202779760202797
1.2936	0.202275060072967
1.2939	0.201771521039171
1.2942	0.20126914128037
1.2945	0.200767918972644
1.2948	0.200267852289242
1.2951	0.19976893940062
1.2954	0.199271178474494
1.2957	0.198774567675883
1.296	0.198279105167152
1.2963	0.19778478910806
1.2966	0.197291617655802
1.2969	0.196799588965055
1.2972	0.196308701188022
1.2975	0.195818952474474
1.2978	0.195330340971795
1.2981	0.194842864825026
1.2984	0.194356522176908
1.2987	0.19387131116792
1.299	0.193387229936331
1.2993	0.192904276618233
1.2996	0.192422449347589
1.2999	0.191941746256271
1.3002	0.191462165474106
1.3005	0.190983705128912
1.3008	0.190506363346544
1.3011	0.19003013825093
1.3014	0.189555027964118
1.3017	0.18908103060631
1.302	0.188608144295904
1.3023	0.188136367149538
1.3026	0.187665697282122
1.3029	0.187196132806886
1.3032	0.186727671835412
1.3035	0.186260312477675
1.3038	0.185794052842087
1.3041	0.185328891035525
1.3044	0.184864825163381
1.3047	0.184401853329589
1.305	0.183939973636671
1.3053	0.183479184185771
1.3056	0.183019483076692
1.3059	0.182560868407935
1.3062	0.182103338276733
1.3065	0.18164689077909
1.3068	0.181191524009817
1.3071	0.180737236062567
1.3074	0.180284025029873
1.3077	0.179831889003182
1.308	0.179380826072889
1.3083	0.178930834328376
1.3086	0.178481911858046
1.3089	0.178034056749354
1.3092	0.177587267088846
1.3095	0.177141540962194
1.3098	0.176696876454223
1.3101	0.176253271648956
1.3104	0.175810724629638
1.3107	0.175369233478772
1.311	0.174928796278156
1.3113	0.174489411108913
1.3116	0.174051076051524
1.3119	0.17361378918586
1.3122	0.173177548591216
1.3125	0.172742352346342
1.3128	0.172308198529477
1.3131	0.171875085218378
1.3134	0.171443010490351
1.3137	0.171011972422289
1.314	0.170581969090693
1.3143	0.170152998571711
1.3146	0.169725058941166
1.3149	0.169298148274585
1.3152	0.168872264647232
1.3155	0.168447406134136
1.3158	0.168023570810123
1.3161	0.167600756749842
1.3164	0.167178962027799
1.3167	0.166758184718385
1.317	0.166338422895901
1.3173	0.165919674634593
1.3176	0.165501938008677
1.3179	0.165085211092369
1.3182	0.164669491959911
1.3185	0.164254778685603
1.3188	0.163841069343826
1.3191	0.163428362009075
1.3194	0.163016654755982
1.3197	0.162605945659347
1.32	0.162196232794161
1.3203	0.161787514235637
1.3206	0.161379788059235
1.3209	0.160973052340687
1.3212	0.160567305156026
1.3215	0.160162544581611
1.3218	0.159758768694153
1.3221	0.159355975570741
1.3224	0.158954163288867
1.3227	0.158553329926451
1.323	0.15815347356187
1.3233	0.157754592273976
1.3236	0.157356684142129
1.3239	0.156959747246216
1.3242	0.156563779666675
1.3245	0.156168779484525
1.3248	0.155774744781385
1.3251	0.1553816736395
1.3254	0.154989564141764
1.3257	0.154598414371743
1.326	0.154208222413702
1.3263	0.153818986352624
1.3266	0.153430704274234
1.3269	0.153043374265025
1.3272	0.152656994412275
1.3275	0.152271562804075
1.3278	0.151887077529351
1.3281	0.15150353667788
1.3284	0.151120938340321
1.3287	0.150739280608229
1.329	0.150358561574081
1.3293	0.149978779331298
1.3296	0.149599931974265
1.3299	0.149222017598349
1.3302	0.148845034299926
1.3305	0.148468980176398
1.3308	0.148093853326216
1.3311	0.147719651848897
1.3314	0.147346373845048
1.3317	0.146974017416385
1.332	0.146602580665752
1.3323	0.146232061697143
1.3326	0.145862458615718
1.3329	0.145493769527828
1.3332	0.14512599254103
1.3335	0.144759125764107
1.3338	0.144393167307088
1.3341	0.144028115281267
1.3344	0.143663967799222
1.3347	0.143300722974833
1.335	0.142938378923299
1.3353	0.142576933761158
1.3356	0.142216385606307
1.3359	0.141856732578016
1.3362	0.141497972796949
1.3365	0.141140104385179
1.3368	0.140783125466208
1.3371	0.140427034164985
1.3374	0.140071828607919
1.3377	0.1397175069229
1.338	0.139364067239315
1.3383	0.139011507688065
1.3386	0.138659826401579
1.3389	0.138309021513835
1.3392	0.137959091160375
1.3395	0.137610033478317
1.3398	0.137261846606377
1.3401	0.136914528684882
1.3404	0.136568077855786
1.3407	0.136222492262685
1.341	0.135877770050836
1.3413	0.135533909367167
1.3416	0.135190908360296
1.3419	0.134848765180546
1.3422	0.134507477979958
1.3425	0.134167044912308
1.3428	0.133827464133119
1.3431	0.133488733799679
1.3434	0.133150852071052
1.3437	0.132813817108097
1.344	0.132477627073475
1.3443	0.13214228013167
1.3446	0.131807774449
1.3449	0.131474108193629
1.3452	0.131141279535584
1.3455	0.130809286646766
1.3458	0.130478127700966
1.3461	0.130147800873875
1.3464	0.1298183043431
1.3467	0.129489636288173
1.347	0.12916179489057
1.3473	0.12883477833372
1.3476	0.128508584803015
1.3479	0.128183212485828
1.3482	0.127858659571524
1.3485	0.127534924251467
1.3488	0.12721200471904
1.3491	0.126889899169652
1.3494	0.12656860580075
1.3497	0.126248122811834
1.35	0.125928448404466
1.3503	0.12560958078228
1.3506	0.125291518150999
1.3509	0.124974258718439
1.3512	0.124657800694527
1.3515	0.124342142291307
1.3518	0.124027281722955
1.3521	0.123713217205787
1.3524	0.123399946958268
1.3527	0.12308746920103
1.353	0.122775782156873
1.3533	0.122464884050782
1.3536	0.122154773109936
1.3539	0.121845447563716
1.3542	0.121536905643718
1.3545	0.121229145583759
1.3548	0.120922165619891
1.3551	0.120615963990409
1.3554	0.12031053893586
1.3557	0.120005888699053
1.356	0.119702011525068
1.3563	0.119398905661267
1.3566	0.1190965693573
1.3569	0.118795000865118
1.3572	0.118494198438979
1.3575	0.118194160335457
1.3578	0.117894884813452
1.3581	0.1175963701342
1.3584	0.117298614561278
1.3587	0.117001616360614
1.359	0.116705373800496
1.3593	0.116409885151581
1.3596	0.1161151486869
1.3599	0.11582116268187
1.3602	0.115527925414299
1.3605	0.115235435164395
1.3608	0.114943690214773
1.3611	0.114652688850465
1.3614	0.114362429358924
1.3617	0.114072910030035
1.362	0.113784129156121
1.3623	0.113496085031947
1.3626	0.113208775954733
1.3629	0.112922200224159
1.3632	0.112636356142369
1.3635	0.112351242013981
1.3638	0.112066856146093
1.3641	0.111783196848291
1.3644	0.111500262432653
1.3647	0.111218051213759
1.365	0.110936561508692
1.3653	0.11065579163705
1.3656	0.110375739920952
1.3659	0.110096404685038
1.3662	0.109817784256482
1.3665	0.109539876964996
1.3668	0.109262681142834
1.3671	0.1089861951248
1.3674	0.108710417248253
1.3677	0.108435345853111
1.368	0.108160979281861
1.3683	0.107887315879559
1.3686	0.10761435399384
1.3689	0.107342091974923
1.3692	0.10707052817561
1.3695	0.106799660951301
1.3698	0.106529488659991
1.3701	0.106260009662279
1.3704	0.105991222321373
1.3707	0.105723125003094
1.371	0.105455716075877
1.3713	0.105188993910785
1.3716	0.104922956881504
1.3719	0.104657603364353
1.3722	0.104392931738287
1.3725	0.104128940384902
1.3728	0.103865627688437
1.3731	0.103602992035782
1.3734	0.103341031816479
1.3737	0.103079745422728
1.374	0.10281913124939
1.3743	0.102559187693991
1.3746	0.102299913156726
1.3749	0.102041306040465
1.3752	0.101783364750751
1.3755	0.10152608769581
1.3758	0.101269473286551
1.3761	0.101013519936571
1.3764	0.100758226062157
1.3767	0.100503590082291
1.377	0.100249610418652
1.3773	0.0999962854956212
1.3776	0.0997436137402812
1.3779	0.0994915935824238
1.3782	0.09924022345455
1.3785	0.0989895017918742
1.3788	0.0987394270323264
1.3791	0.0984899976165559
1.3794	0.0982412119879333
1.3797	0.0979930685925533
1.38	0.0977455658792378
1.3803	0.0974987022995383
1.3806	0.0972524763077379
1.3809	0.0970068863608543
1.3812	0.0967619309186423
1.3815	0.0965176084435957
1.3818	0.0962739174009497
1.3821	0.0960308562586829
1.3824	0.0957884234875202
1.3827	0.0955466175609338
1.383	0.0953054369551461
1.3833	0.0950648801491311
1.3836	0.0948249456246167
1.3839	0.0945856318660863
1.3842	0.0943469373607805
1.3845	0.0941088605986991
1.3848	0.0938714000726024
1.3851	0.0936345542780134
1.3854	0.0933983217132186
1.3857	0.0931627008792699
1.386	0.0929276902799863
1.3863	0.0926932884219546
1.3866	0.0924594938145313
1.3869	0.0922263049698437
1.3872	0.091993720402791
1.3875	0.0917617386310454
1.3878	0.0915303581750538
1.3881	0.0912995775580378
1.3884	0.0910693953059959
1.3887	0.0908398099477035
1.389	0.0906108200147142
1.3893	0.0903824240413606
1.3896	0.0901546205647551
1.3899	0.0899274081247907
1.3902	0.0897007852641415
1.3905	0.0894747505282635
1.3908	0.0892493024653951
1.3911	0.0890244396265579
1.3914	0.0888001605655566
1.3917	0.0885764638389802
1.392	0.0883533480062017
1.3923	0.088130811629379
1.3926	0.0879088532734547
1.3929	0.0876874715061569
1.3932	0.0874666648979987
1.3935	0.0872464320222794
1.3938	0.0870267714550833
1.3941	0.0868076817752807
1.3944	0.0865891615645278
1.3947	0.0863712094072664
1.395	0.0861538238907239
1.3953	0.0859370036049132
1.3956	0.0857207471426328
1.3959	0.0855050530994662
1.3962	0.0852899200737817
1.3965	0.0850753466667327
1.3968	0.0848613314822562
1.3971	0.0846478731270738
1.3974	0.0844349702106902
1.3977	0.0842226213453932
1.398	0.0840108251462533
1.3983	0.0837995802311226
1.3986	0.083588885220635
1.3989	0.0833787387382051
1.3992	0.0831691394100275
1.3995	0.0829600858650762
1.3998	0.0827515767351041
1.4001	0.0825436106546416
1.4004	0.0823361862609966
1.4007	0.0821293021942527
1.401	0.0819229570972692
1.4013	0.0817171496156794
1.4016	0.0815118783978904
1.4019	0.0813071420950813
1.4022	0.0811029393612027
1.4025	0.0808992688529753
1.4028	0.0806961292298891
1.4031	0.0804935191542017
1.4034	0.0802914372909378
1.4037	0.0800898823078873
1.404	0.0798888528756048
1.4043	0.0796883476674071
1.4046	0.0794883653593735
1.4049	0.0792889046303428
1.4052	0.0790899641619131
1.4055	0.0788915426384395
1.4058	0.0786936387470334
1.4061	0.0784962511775602
1.4064	0.0782993786226388
1.4067	0.0781030197776386
1.407	0.0779071733406794
1.4073	0.0777118380126286
1.4076	0.0775170124971003
1.4079	0.077322695500453
1.4082	0.0771288857317886
1.4085	0.0769355819029496
1.4088	0.0767427827285185
1.4091	0.076550486925815
1.4094	0.0763586932148947
1.4097	0.076167400318547
1.41	0.0759766069622934
1.4103	0.0757863118743852
1.4106	0.0755965137858018
1.4109	0.0754072114302486
1.4112	0.0752184035441551
1.4115	0.0750300888666726
1.4118	0.0748422661396724
1.4121	0.0746549341077435
1.4124	0.0744680915181904
1.4127	0.0742817371210313
1.413	0.0740958696689954
1.4133	0.073910487917521
1.4136	0.0737255906247533
1.4139	0.0735411765515417
1.4142	0.0733572444614383
1.4145	0.0731737931206945
1.4148	0.0729908212982596
1.4151	0.072808327765778
1.4154	0.0726263112975869
1.4157	0.0724447706707136
1.416	0.0722637046648734
1.4163	0.0720831120624672
1.4166	0.0719029916485784
1.4169	0.0717233422109711
1.4172	0.071544162540087
1.4175	0.0713654514290433
1.4178	0.0711872076736296
1.4181	0.0710094300723058
1.4184	0.0708321174261989
1.4187	0.0706552685391009
1.419	0.0704788822174659
1.4193	0.0703029572704071
1.4196	0.0701274925096945
1.4199	0.0699524867497519
1.4202	0.0697779388076543
1.4205	0.0696038475031248
1.4208	0.0694302116585323
1.4211	0.0692570300988881
1.4214	0.0690843016518436
1.4217	0.0689120251476867
1.422	0.0687401994193398
1.4223	0.068568823302356
1.4226	0.0683978956349171
1.4229	0.0682274152578295
1.4232	0.0680573810145225
1.4235	0.067887791751044
1.4238	0.067718646316059
1.4241	0.0675499435608448
1.4244	0.0673816823392895
1.4247	0.0672138615078882
1.425	0.0670464799257398
1.4253	0.0668795364545444
1.4256	0.0667130299585998
1.4259	0.0665469593047983
1.4262	0.066381323362624
1.4265	0.0662161210041491
1.4268	0.066051351104031
1.4271	0.0658870125395091
1.4274	0.0657231041904016
1.4277	0.065559624939102
1.428	0.0653965736705759
1.4283	0.0652339492723582
1.4286	0.0650717506345493
1.4289	0.064909976649812
1.4292	0.0647486262133679
1.4295	0.0645876982229948
1.4298	0.0644271915790224
1.4301	0.0642671051843296
1.4304	0.0641074379443409
1.4307	0.063948188767023
1.431	0.0637893565628815
1.4313	0.0636309402449573
1.4316	0.0634729387288233
1.4319	0.063315350932581
1.4322	0.0631581757768567
1.4325	0.0630014121847987
1.4328	0.0628450590820729
1.4331	0.0626891153968602
1.4334	0.0625335800598523
1.4337	0.0623784520042487
1.434	0.0622237301657526
1.4343	0.0620694134825678
1.4346	0.061915500895395
1.4349	0.0617619913474281
1.4352	0.0616088837843509
1.4355	0.0614561771543332
1.4358	0.0613038704080272
1.4361	0.0611519624985642
1.4364	0.0610004523815505
1.4367	0.0608493390150641
1.437	0.060698621359651
1.4373	0.0605482983783214
1.4376	0.060398369036546
1.4379	0.0602488323022524
1.4382	0.0600996871458216
1.4385	0.0599509325400838
1.4388	0.0598025674603151
1.4391	0.0596545908842337
1.4394	0.0595070017919957
1.4397	0.0593597991661923
1.44	0.0592129819918449
1.4403	0.0590665492564023
1.4406	0.0589204999497364
1.4409	0.0587748330641384
1.4412	0.0586295475943153
1.4415	0.0584846425373857
1.4418	0.0583401168928765
1.4421	0.0581959696627185
1.4424	0.0580521998512431
1.4427	0.057908806465178
1.443	0.0577657885136435
1.4433	0.057623145008149
1.4436	0.0574808749625885
1.4439	0.0573389773932374
1.4442	0.0571974513187479
1.4445	0.0570562957601457
1.4448	0.0569155097408259
1.4451	0.056775092286549
1.4454	0.0566350424254372
1.4457	0.0564953591879703
1.446	0.0563560416069816
1.4463	0.0562170887176547
1.4466	0.0560784995575185
1.4469	0.0559402731664443
1.4472	0.0558024085866411
1.4475	0.055664904862652
1.4478	0.05552776104135
1.4481	0.0553909761719345
1.4484	0.0552545493059266
1.4487	0.0551184794971659
1.449	0.0549827658018059
1.4493	0.0548474072783102
1.4496	0.0547124029874487
1.4499	0.0545777519922934
1.4502	0.0544434533582144
1.4505	0.0543095061528759
1.4508	0.0541759094462322
1.4511	0.0540426623105237
1.4514	0.0539097638202728
1.4517	0.0537772130522799
1.452	0.0536450090856195
1.4523	0.0535131510016359
1.4526	0.0533816378839393
1.4529	0.0532504688184017
1.4532	0.053119642893153
1.4535	0.0529891591985767
1.4538	0.0528590168273059
1.4541	0.0527292148742195
1.4544	0.0525997524364376
1.4547	0.0524706286133181
1.455	0.0523418425064519
1.4553	0.0522133932196595
1.4556	0.0520852798589864
1.4559	0.0519575015326992
1.4562	0.0518300573512815
1.4565	0.0517029464274299
1.4568	0.0515761678760498
1.4571	0.0514497208142514
1.4574	0.0513236043613453
1.4577	0.0511978176388387
1.458	0.0510723597704313
1.4583	0.0509472298820109
1.4586	0.0508224271016498
1.4589	0.0506979505595999
1.4592	0.0505737993882895
1.4595	0.0504499727223183
1.4598	0.0503264696984541
1.4601	0.0502032894556279
1.4604	0.0500804311349305
1.4607	0.0499578938796076
1.461	0.0498356768350566
1.4613	0.0497137791488215
1.4616	0.0495921999705896
1.4619	0.0494709384521865
1.4622	0.049349993747573
1.4625	0.0492293650128402
1.4628	0.0491090514062055
1.4631	0.0489890520880085
1.4634	0.0488693662207071
1.4637	0.0487499929688731
1.464	0.0486309314991881
1.4643	0.0485121809804391
1.4646	0.0483937405835152
1.4649	0.0482756094814024
1.4652	0.0481577868491801
1.4655	0.0480402718640168
1.4658	0.0479230637051662
1.4661	0.0478061615539623
1.4664	0.047689564593816
1.4667	0.0475732720102109
1.467	0.0474572829906987
1.4673	0.0473415967248955
1.4676	0.0472262124044773
1.4679	0.0471111292231761
1.4682	0.0469963463767758
1.4685	0.0468818630631077
1.4688	0.0467676784820469
1.4691	0.0466537918355074
1.4694	0.0465402023274388
1.4697	0.0464269091638216
1.47	0.0463139115526631
1.4703	0.0462012087039936
1.4706	0.0460887998298619
1.4709	0.0459766841443312
1.4712	0.0458648608634751
1.4715	0.0457533292053735
1.4718	0.0456420883901083
1.4721	0.0455311376397592
1.4724	0.0454204761783998
1.4727	0.0453101032320934
1.473	0.0452000180288887
1.4733	0.0450902197988158
1.4736	0.0449807077738823
1.4739	0.0448714811880685
1.4742	0.0447625392773239
1.4745	0.0446538812795629
1.4748	0.0445455064346608
1.4751	0.0444374139844491
1.4754	0.044329603172712
1.4757	0.0442220732451823
1.476	0.0441148234495366
1.4763	0.044007853035392
1.4766	0.0439011612543016
1.4769	0.04379474735975
1.4772	0.0436886106071503
1.4775	0.0435827502538386
1.4778	0.043477165559071
1.4781	0.043371855784019
1.4784	0.0432668201917654
1.4787	0.0431620580473002
1.479	0.0430575686175169
1.4793	0.0429533511712077
1.4796	0.04284940497906
1.4799	0.0427457293136522
1.4802	0.0426423234494492
1.4805	0.0425391866627989
1.4808	0.0424363182319277
1.4811	0.0423337174369368
1.4814	0.0422313835597975
1.4817	0.0421293158843479
1.482	0.0420275136962882
1.4823	0.0419259762831769
1.4826	0.0418247029344268
1.4829	0.0417236929413009
1.4832	0.0416229455969082
1.4835	0.0415224601961997
1.4838	0.0414222360359644
1.4841	0.0413222724148254
1.4844	0.0412225686332353
1.4847	0.0411231239934731
1.485	0.0410239377996391
1.4853	0.0409250093576515
1.4856	0.0408263379752425
1.4859	0.0407279229619537
1.4862	0.0406297636291325
1.4865	0.0405318592899278
1.4868	0.0404342092592864
1.4871	0.0403368128539486
1.4874	0.0402396693924443
1.4877	0.0401427781950889
1.488	0.0400461385839796
1.4883	0.039949749882991
1.4886	0.0398536114177714
1.4889	0.0397577225157388
1.4892	0.0396620825060766
1.4895	0.03956669071973
1.4898	0.0394715464894017
1.4901	0.0393766491495482
1.4904	0.0392819980363757
1.4907	0.039187592487836
1.491	0.0390934318436229
1.4913	0.0389995154451677
1.4916	0.0389058426356357
1.4919	0.0388124127599222
1.4922	0.0387192251646483
1.4925	0.0386262791981571
1.4928	0.0385335742105098
1.4931	0.0384411095534817
1.4934	0.0383488845805584
1.4937	0.0382568986469315
1.494	0.0381651511094954
1.4943	0.0380736413268423
1.4946	0.0379823686592596
1.4949	0.0378913324687248
1.4952	0.0378005321189022
1.4955	0.0377099669751391
1.4958	0.0376196364044614
1.4961	0.0375295397755704
1.4964	0.037439676458838
1.4967	0.0373500458263039
1.497	0.0372606472516709
1.4973	0.0371714801103011
1.4976	0.0370825437792127
1.4979	0.0369938376370753
1.4982	0.0369053610642064
1.4985	0.0368171134425678
1.4988	0.0367290941557614
1.4991	0.0366413025890254
1.4994	0.0365537381292305
1.4997	0.0364664001648763
1.5	0.0363792880860871

